Numerical investigation of stabilization in the Hybridizable Discontinuous Galerkin method for linear anisotropic elastic equation

This work is concerned with implementing the hybridizable discontinuous Galerkin (HDG) method to solve the linear anisotropic elastic equation in the frequency domain. First-order formulation with the compliance tensor and Voigt notation are employed to provide a compact description of the discretized problem and flexibility with highly heterogeneous media. We further focus on the question of optimal choices of stabilization in the definition of HDG numerical traces. For this purpose, we construct a hybridized Godunov-upwind flux for anisotropic elastic media possessing three distinct wavespeeds. This stabilization removes the need to choose a scaling factor, contrary to the identity and Kelvin-Christoffel based stabilizations which are popular choices in the literature. We carry out comparisons among these families for isotropic and anisotropic material, with constant background and highly heterogeneous ones, in two and three dimensions. These experiments establish the optimality of the Godunov stabilization which can be used as a reference choice for a generic material in which different types of waves propagate.

==> figures/numerics/2D-solar/data_cs0.70cp_error0.05to0.99_Su_reference80kTau23p7_mesh50k/error-scaled_mean_per-freq_u-and-sigmas.txt <==
freq ux_tau4_p1 uz_tau4_p1 sxx_tau4_p1 szz_tau4_p1 sxz_tau4_p1 sumU_tau4_p1 sumS_tau4_p1 sumUS_tau4_p1 ux_tau4_p2 uz_tau4_p2 sxx_tau4_p2 szz_tau4_p2 sxz_tau4_p2 sumU_tau4_p2 sumS_tau4_p2 sumUS_tau4_p2 ux_tau4_p3 uz_tau4_p3 sxx_tau4_p3 szz_tau4_p3 sxz_tau4_p3 sumU_tau4_p3 sumS_tau4_p3 sumUS_tau4_p3 ux_tau4_p4 uz_tau4_p4 sxx_tau4_p4 szz_tau4_p4 sxz_tau4_p4 sumU_tau4_p4 sumS_tau4_p4 sumUS_tau4_p4 ux_tau4_p5 uz_tau4_p5 sxx_tau4_p5 szz_tau4_p5 sxz_tau4_p5 sumU_tau4_p5 sumS_tau4_p5 sumUS_tau4_p5 ux_tau4_p6 uz_tau4_p6 sxx_tau4_p6 szz_tau4_p6 sxz_tau4_p6 sumU_tau4_p6 sumS_tau4_p6 sumUS_tau4_p6 ux_tau4_p7 uz_tau4_p7 sxx_tau4_p7 szz_tau4_p7 sxz_tau4_p7 sumU_tau4_p7 sumS_tau4_p7 sumUS_tau4_p7 ux_tau6_p1 uz_tau6_p1 sxx_tau6_p1 szz_tau6_p1 sxz_tau6_p1 sumU_tau6_p1 sumS_tau6_p1 sumUS_tau6_p1 ux_tau6_p2 uz_tau6_p2 sxx_tau6_p2 szz_tau6_p2 sxz_tau6_p2 sumU_tau6_p2 sumS_tau6_p2 sumUS_tau6_p2 ux_tau6_p3 uz_tau6_p3 sxx_tau6_p3 szz_tau6_p3 sxz_tau6_p3 sumU_tau6_p3 sumS_tau6_p3 sumUS_tau6_p3 ux_tau6_p4 uz_tau6_p4 sxx_tau6_p4 szz_tau6_p4 sxz_tau6_p4 sumU_tau6_p4 sumS_tau6_p4 sumUS_tau6_p4 ux_tau6_p5 uz_tau6_p5 sxx_tau6_p5 szz_tau6_p5 sxz_tau6_p5 sumU_tau6_p5 sumS_tau6_p5 sumUS_tau6_p5 ux_tau6_p6 uz_tau6_p6 sxx_tau6_p6 szz_tau6_p6 sxz_tau6_p6 sumU_tau6_p6 sumS_tau6_p6 sumUS_tau6_p6 ux_tau6_p7 uz_tau6_p7 sxx_tau6_p7 szz_tau6_p7 sxz_tau6_p7 sumU_tau6_p7 sumS_tau6_p7 sumUS_tau6_p7 ux_tau90_p1 uz_tau90_p1 sxx_tau90_p1 szz_tau90_p1 sxz_tau90_p1 sumU_tau90_p1 sumS_tau90_p1 sumUS_tau90_p1 ux_tau90_p2 uz_tau90_p2 sxx_tau90_p2 szz_tau90_p2 sxz_tau90_p2 sumU_tau90_p2 sumS_tau90_p2 sumUS_tau90_p2 ux_tau90_p3 uz_tau90_p3 sxx_tau90_p3 szz_tau90_p3 sxz_tau90_p3 sumU_tau90_p3 sumS_tau90_p3 sumUS_tau90_p3 ux_tau90_p4 uz_tau90_p4 sxx_tau90_p4 szz_tau90_p4 sxz_tau90_p4 sumU_tau90_p4 sumS_tau90_p4 sumUS_tau90_p4 ux_tau90_p5 uz_tau90_p5 sxx_tau90_p5 szz_tau90_p5 sxz_tau90_p5 sumU_tau90_p5 sumS_tau90_p5 sumUS_tau90_p5 ux_tau90_p6 uz_tau90_p6 sxx_tau90_p6 szz_tau90_p6 sxz_tau90_p6 sumU_tau90_p6 sumS_tau90_p6 sumUS_tau90_p6 ux_tau90_p7 uz_tau90_p7 sxx_tau90_p7 szz_tau90_p7 sxz_tau90_p7 sumU_tau90_p7 sumS_tau90_p7 sumUS_tau90_p7 ux_tau13_p1 uz_tau13_p1 sxx_tau13_p1 szz_tau13_p1 sxz_tau13_p1 sumU_tau13_p1 sumS_tau13_p1 sumUS_tau13_p1 ux_tau13_p2 uz_tau13_p2 sxx_tau13_p2 szz_tau13_p2 sxz_tau13_p2 sumU_tau13_p2 sumS_tau13_p2 sumUS_tau13_p2 ux_tau13_p3 uz_tau13_p3 sxx_tau13_p3 szz_tau13_p3 sxz_tau13_p3 sumU_tau13_p3 sumS_tau13_p3 sumUS_tau13_p3 ux_tau13_p4 uz_tau13_p4 sxx_tau13_p4 szz_tau13_p4 sxz_tau13_p4 sumU_tau13_p4 sumS_tau13_p4 sumUS_tau13_p4 ux_tau13_p5 uz_tau13_p5 sxx_tau13_p5 szz_tau13_p5 sxz_tau13_p5 sumU_tau13_p5 sumS_tau13_p5 sumUS_tau13_p5 ux_tau13_p6 uz_tau13_p6 sxx_tau13_p6 szz_tau13_p6 sxz_tau13_p6 sumU_tau13_p6 sumS_tau13_p6 sumUS_tau13_p6 ux_tau13_p7 uz_tau13_p7 sxx_tau13_p7 szz_tau13_p7 sxz_tau13_p7 sumU_tau13_p7 sumS_tau13_p7 sumUS_tau13_p7 ux_tau16_p1 uz_tau16_p1 sxx_tau16_p1 szz_tau16_p1 sxz_tau16_p1 sumU_tau16_p1 sumS_tau16_p1 sumUS_tau16_p1 ux_tau16_p2 uz_tau16_p2 sxx_tau16_p2 szz_tau16_p2 sxz_tau16_p2 sumU_tau16_p2 sumS_tau16_p2 sumUS_tau16_p2 ux_tau16_p3 uz_tau16_p3 sxx_tau16_p3 szz_tau16_p3 sxz_tau16_p3 sumU_tau16_p3 sumS_tau16_p3 sumUS_tau16_p3 ux_tau16_p4 uz_tau16_p4 sxx_tau16_p4 szz_tau16_p4 sxz_tau16_p4 sumU_tau16_p4 sumS_tau16_p4 sumUS_tau16_p4 ux_tau16_p5 uz_tau16_p5 sxx_tau16_p5 szz_tau16_p5 sxz_tau16_p5 sumU_tau16_p5 sumS_tau16_p5 sumUS_tau16_p5 ux_tau16_p6 uz_tau16_p6 sxx_tau16_p6 szz_tau16_p6 sxz_tau16_p6 sumU_tau16_p6 sumS_tau16_p6 sumUS_tau16_p6 ux_tau16_p7 uz_tau16_p7 sxx_tau16_p7 szz_tau16_p7 sxz_tau16_p7 sumU_tau16_p7 sumS_tau16_p7 sumUS_tau16_p7 ux_tau18_p1 uz_tau18_p1 sxx_tau18_p1 szz_tau18_p1 sxz_tau18_p1 sumU_tau18_p1 sumS_tau18_p1 sumUS_tau18_p1 ux_tau18_p2 uz_tau18_p2 sxx_tau18_p2 szz_tau18_p2 sxz_tau18_p2 sumU_tau18_p2 sumS_tau18_p2 sumUS_tau18_p2 ux_tau18_p3 uz_tau18_p3 sxx_tau18_p3 szz_tau18_p3 sxz_tau18_p3 sumU_tau18_p3 sumS_tau18_p3 sumUS_tau18_p3 ux_tau18_p4 uz_tau18_p4 sxx_tau18_p4 szz_tau18_p4 sxz_tau18_p4 sumU_tau18_p4 sumS_tau18_p4 sumUS_tau18_p4 ux_tau18_p5 uz_tau18_p5 sxx_tau18_p5 szz_tau18_p5 sxz_tau18_p5 sumU_tau18_p5 sumS_tau18_p5 sumUS_tau18_p5 ux_tau18_p6 uz_tau18_p6 sxx_tau18_p6 szz_tau18_p6 sxz_tau18_p6 sumU_tau18_p6 sumS_tau18_p6 sumUS_tau18_p6 ux_tau18_p7 uz_tau18_p7 sxx_tau18_p7 szz_tau18_p7 sxz_tau18_p7 sumU_tau18_p7 sumS_tau18_p7 sumUS_tau18_p7 ux_tau23_p1 uz_tau23_p1 sxx_tau23_p1 szz_tau23_p1 sxz_tau23_p1 sumU_tau23_p1 sumS_tau23_p1 sumUS_tau23_p1 ux_tau23_p2 uz_tau23_p2 sxx_tau23_p2 szz_tau23_p2 sxz_tau23_p2 sumU_tau23_p2 sumS_tau23_p2 sumUS_tau23_p2 ux_tau23_p3 uz_tau23_p3 sxx_tau23_p3 szz_tau23_p3 sxz_tau23_p3 sumU_tau23_p3 sumS_tau23_p3 sumUS_tau23_p3 ux_tau23_p4 uz_tau23_p4 sxx_tau23_p4 szz_tau23_p4 sxz_tau23_p4 sumU_tau23_p4 sumS_tau23_p4 sumUS_tau23_p4 ux_tau23_p5 uz_tau23_p5 sxx_tau23_p5 szz_tau23_p5 sxz_tau23_p5 sumU_tau23_p5 sumS_tau23_p5 sumUS_tau23_p5 ux_tau23_p6 uz_tau23_p6 sxx_tau23_p6 szz_tau23_p6 sxz_tau23_p6 sumU_tau23_p6 sumS_tau23_p6 sumUS_tau23_p6 ux_tau23_p7 uz_tau23_p7 sxx_tau23_p7 szz_tau23_p7 sxz_tau23_p7 sumU_tau23_p7 sumS_tau23_p7 sumUS_tau23_p7
0.001 0.00138666240499074 0.00138537959090628 0.0010474098977559 0.00104414078492358 0.000985673639059782 0.00138602099794851 0.00102574144057975 0.00116985326352726 9.62390929189361e-06 9.68894229638906e-06 1.56101091189003e-05 1.48687906065828e-05 1.15536970653024e-05 9.65642579414133e-06 1.40108655969285e-05 1.22690896758136e-05 8.13331843065267e-07 8.05051026188732e-07 1.98697068232827e-06 1.79032847848194e-06 1.27597707872993e-06 8.09191434626999e-07 1.68442541318005e-06 1.33433182175883e-06 8.83743543534356e-07 8.7503113666036e-07 6.83789690614509e-07 6.75067600281448e-07 6.06918115913258e-07 8.79387340097358e-07 6.55258468936405e-07 7.44910017400786e-07 9.92457360493221e-07 9.83483431556297e-07 6.85938871357187e-07 7.02318075535535e-07 6.48508252633539e-07 9.87970396024759e-07 6.7892173317542e-07 8.02541198315156e-07 9.97812622906606e-07 9.88874623484792e-07 6.82988402972035e-07 6.97842794754002e-07 6.4699641205995e-07 9.93343623195699e-07 6.75942536595329e-07 8.02902971235477e-07 4.79761315984e-07 4.69776540618254e-07 2.4847908128207e-07 2.56667353161684e-07 2.35233340853326e-07 4.74768928301127e-07 2.4679325843236e-07 3.37983526379867e-07 0.00222904075017507 0.00224861514463156 0.00170335743363981 0.00171659399989517 0.00159398295089231 0.00223882794740332 0.00167131146147576 0.00189831805584678 4.56242369905715e-05 4.64978079728085e-05 3.80208527227214e-05 3.74323558841217e-05 3.30913613317816e-05 4.606102248169e-05 3.61815233128749e-05 4.01333229804009e-05 3.60245832325525e-06 3.58831642195765e-06 3.69639153036739e-06 3.49881267733475e-06 2.97792937389944e-06 3.59538737260645e-06 3.39104452720053e-06 3.47278166536289e-06 9.66715611951205e-07 9.58127328203103e-07 7.63039822260991e-07 7.55019840208243e-07 6.79000688228284e-07 9.62421470077154e-07 7.32353450232506e-07 8.24380658170365e-07 1.47852047056181e-06 1.45198540479194e-06 8.36245530393713e-07 8.55363060131252e-07 7.97582774714802e-07 1.46525293767688e-06 8.29730455079922e-07 1.0839394481187e-06 9.22677323336178e-05 9.13288826340684e-05 3.51054597850391e-05 3.48287764643585e-05 3.30274154467304e-05 9.17983074838431e-05 3.4320550565376e-05 5.73116533327628e-05 0.00173614618530205 0.00173637513576086 0.0010869245367474 0.00110113580616692 0.000935108664823761 0.00173626066053145 0.0010410563359127 0.0013191380657602 0.00145713532074253 0.00145602275003037 0.00109866187887839 0.00109616720351398 0.00103825686019507 0.00145657903538645 0.00107769531419581 0.00122924880267207 1.03059949384759e-05 1.03628530642851e-05 1.62508906197331e-05 1.53895557101219e-05 1.25062524326062e-05 1.03344240013805e-05 1.47155662541537e-05 1.29631093530444e-05 7.5810187158303e-07 7.50067408484887e-07 1.96228053156859e-06 1.77469558293964e-06 1.27819740307639e-06 7.54084640033959e-07 1.67172450586154e-06 1.30466855953051e-06 8.74861075613701e-07 8.66201619911293e-07 6.78187262037304e-07 6.6805677712314e-07 6.00751641902871e-07 8.70531347762497e-07 6.48998560354438e-07 7.37611675317662e-07 9.90801506958185e-07 9.8182454051544e-07 6.85426629250215e-07 7.02097721530429e-07 6.47937796652012e-07 9.86313023736812e-07 6.78487382477552e-07 8.01617638981256e-07 9.98303685773991e-07 9.8953083511558e-07 6.83197235427591e-07 6.9768090346419e-07 6.46982802031863e-07 9.93917260444786e-07 6.75953646974548e-07 8.03139092362643e-07 4.79773225139569e-07 4.69880367455622e-07 2.4925216581019e-07 2.57826544024255e-07 2.3634691218042e-07 4.74826796297596e-07 2.47808540671622e-07 3.38615842922011e-07 0.00140282335795148 0.00140148492029191 0.00105916653451111 0.00105648225891558 0.000997074057625454 0.0014021541391217 0.00103757428368405 0.00118340622585911 9.79443933565988e-06 9.85271598651327e-06 1.60181943647791e-05 1.51615347937408e-05 1.20214891496221e-05 9.82357766108657e-06 1.4400406102714e-05 1.2569674726063e-05 7.74120586419872e-07 7.65299094469614e-07 1.98854853551572e-06 1.80756309249444e-06 1.28168162095429e-06 7.69709840444743e-07 1.69259774965482e-06 1.32344258597079e-06 8.76793774276968e-07 8.68183481566567e-07 6.77975429268893e-07 6.68917346611297e-07 6.00720327601242e-07 8.72488627921768e-07 6.49204367827144e-07 7.38518071864993e-07 9.91567550554331e-07 9.82696033521923e-07 6.85438397740865e-07 7.00244206511493e-07 6.47687287014686e-07 9.87131792038127e-07 6.77789963755681e-07 8.01526695068659e-07 9.95482281492099e-07 9.86528239215902e-07 6.83116865589625e-07 6.97456287350576e-07 6.46149051713212e-07 9.91005260354e-07 6.75574068217804e-07 8.01746545072283e-07 4.80207272438907e-07 4.70088474362577e-07 2.49271620108898e-07 2.58131787278193e-07 2.36520030037441e-07 4.75147873400742e-07 2.47974479141511e-07 3.38843836845203e-07 0.00211385022771049 0.00215645096409888 0.00161450155227995 0.0016243350096928 0.00151426410387225 0.00213515059590469 0.001584366888615 0.00180468037153087 6.89757847228046e-05 7.10754868416217e-05 4.94429502571094e-05 4.80235465057241e-05 4.39574976227162e-05 7.00256357822132e-05 4.71413314618499e-05 5.62950531899952e-05 2.77876028011388e-06 2.51653403483813e-06 2.36813441771154e-06 2.02665928831093e-06 1.63636157247683e-06 2.64764715747601e-06 2.0103850928331e-06 2.26528991869026e-06 9.23620639794802e-07 9.11200103133435e-07 7.12080837042243e-07 7.07837806916671e-07 6.3786658937316e-07 9.17410371464118e-07 6.85928411110691e-07 7.78521195252062e-07 9.95578833551417e-07 9.86442964239837e-07 6.86687396934217e-07 7.03798700643589e-07 6.46310177059374e-07 9.91010898895627e-07 6.78932091545727e-07 8.03763614485687e-07 9.99941879205268e-07 9.90497107045699e-07 6.82365002861322e-07 6.95344487460399e-07 6.48668933019998e-07 9.95219493125483e-07 6.7545947444724e-07 8.03363481918537e-07 1.15146838520615e-06 1.82049385369917e-06 8.2053381142055e-07 2.08798328139432e-06 9.52134243539654e-07 1.48598111945266e-06 1.28688377878484e-06 1.36652271505197e-06 0.0013792872620862 0.00137786748091485 0.00104329252031434 0.00103928830350384 0.000977915303302232 0.00137857737150053 0.0010201653757068 0.00116353017402429 9.55094779271301e-06 9.6164847634161e-06 1.58197922090565e-05 1.5062237371784e-05 1.15010496759254e-05 9.58371627806455e-06 1.41276930855886e-05 1.2310102362579e-05 8.1773964727004e-07 8.08589618615507e-07 2.00109926402456e-06 1.81760721479245e-06 1.28001641509595e-06 8.13164632942773e-07 1.69957429797099e-06 1.3450104319597e-06 8.84576287291265e-07 8.75915785201227e-07 6.83183097065988e-07 6.74716171362685e-07 6.06096115790165e-07 8.80246036246246e-07 6.54665128072946e-07 7.44897491342266e-07 9.92026007240491e-07 9.83146776358541e-07 6.8596433129585e-07 7.00588956813239e-07 6.48284124891532e-07 9.87586391799516e-07 6.78279137666873e-07 8.02002039319931e-07 9.96808222740644e-07 9.87878369747465e-07 6.83003143576895e-07 6.97492606242594e-07 6.46178271482053e-07 9.92343296244054e-07 6.75558007100514e-07 8.0227212275793e-07 4.80816261361596e-07 4.70651890506095e-07 2.48629346088287e-07 2.57160581695358e-07 2.35525527131936e-07 4.75734075933846e-07 2.47105151638527e-07 3.38556721356654e-07 0.0013928073679028 0.00139151042508457 0.00105191571306408 0.00104895340632797 0.00099005698866236 0.00139215889649368 0.00103030870268481 0.00117504878020836 9.66846028628987e-06 9.73063766762283e-06 1.5785850958959e-05 1.4984268309255e-05 1.17587109225918e-05 9.69954897695634e-06 1.41762767302686e-05 1.23855856289437e-05 7.92319093429599e-07 7.83811279872308e-07 1.98607935006474e-06 1.79784974252619e-06 1.27775548673005e-06 7.88065186650953e-07 1.687228193107e-06 1.32756299052458e-06 8.80355821942653e-07 8.71692492803861e-07 6.8088611941669e-07 6.71826746925074e-07 6.03852816609543e-07 8.76024157373257e-07 6.52188560983769e-07 7.41722799539564e-07 9.91386963533909e-07 9.82538403227985e-07 6.85666490012742e-07 7.01204547040712e-07 6.48118086212785e-07 9.86962683380947e-07 6.78329707755413e-07 8.01782898005627e-07 9.98544407035241e-07 9.89517713454089e-07 6.83065621399296e-07 6.97671695209882e-07 6.46523442640176e-07 9.94031060244665e-07 6.75753586416451e-07 8.03064575947737e-07 4.80059533725035e-07 4.69987392662543e-07 2.48636348233798e-07 2.57124054654391e-07 2.35794129158756e-07 4.75023463193789e-07 2.47184844015648e-07 3.38320291686905e-07
0.0015 0.00245234012616125 0.00245388630864905 0.00196794189654019 0.00196396768327474 0.00203616553259851 0.00245311321740515 0.00198935837080448 0.00217486030944475 0.000108945315760552 0.000108783977725959 9.12592812706313e-05 9.1960759319839e-05 9.8492408320017e-05 0.000108864646743255 9.39041496368291e-05 9.98883484793996e-05 8.21352370699975e-06 8.18139290324509e-06 6.77811403864126e-06 6.75430463713635e-06 6.90064072751003e-06 8.19745830512242e-06 6.81101980109588e-06 7.3655952027065e-06 3.31390780120421e-06 3.314571389902e-06 1.85726390334905e-06 1.81834301820278e-06 1.91264047562483e-06 3.3142395955531e-06 1.86274913239222e-06 2.44334531765657e-06 3.3582255553769e-06 3.3351923997844e-06 1.87055013316301e-06 1.87402441226004e-06 2.00250576727405e-06 3.34670897758065e-06 1.9156934375657e-06 2.48809965357168e-06 3.4007651751958e-06 3.37868931194495e-06 1.91418608069122e-06 1.91448132480438e-06 2.04873071219869e-06 3.38972724357037e-06 1.9591327058981e-06 2.53137052096701e-06 3.12974061462795e-06 3.10729206465502e-06 1.6307408116672e-06 1.6274513836999e-06 1.75350252028471e-06 3.11851633964149e-06 1.67056490521727e-06 2.24974547898696e-06 0.00674403038354268 0.00672469269901746 0.0057482788736722 0.0057638653122642 0.00398799021717114 0.00673436154128007 0.00516671146770252 0.00579377149713354 0.000547435690820838 0.000547296761723555 0.000443818066873643 0.000446751476359023 0.000485778478946161 0.000547366226272197 0.000458782674059609 0.000494216094944644 5.70790880437425e-05 5.71021110363344e-05 4.76570459339487e-05 4.77351294693518e-05 5.14426896106458e-05 5.70905995400384e-05 4.89449550046488e-05 5.22032128188047e-05 9.36201177394513e-06 9.35348237013414e-06 7.43505992004354e-06 7.40732966605502e-06 7.99609368726569e-06 9.35774707203964e-06 7.61282775778808e-06 8.31079548348871e-06 5.88678888574054e-06 6.03444941467191e-06 3.67173927954549e-06 3.58780196126719e-06 3.85481463379558e-06 5.96061915020623e-06 3.70478529153608e-06 4.60711883500414e-06 0.00071827252498494 0.000721061083860481 0.000490990264281415 0.000487940270293519 0.000515627384617394 0.00071966680442271 0.000498185973064109 0.00058677830560755 0.00658580885028644 0.00657059861903493 0.003466390941899 0.0034888090603221 0.00326387239369661 0.00657820373466069 0.0034063574653059 0.00467509597304782 0.00253805875472381 0.00253980716644672 0.00201935362086938 0.00201858963754527 0.00208971764058037 0.00253893296058526 0.00204255363299834 0.00224110536403311 0.000125062771967601 0.000125050415927464 0.000104540940738167 0.000105120699421405 0.000113294039035989 0.000125056593947533 0.000107651893065187 0.000114613773418125 1.023911384484e-05 1.02051806480677e-05 8.44957797182609e-06 8.4408207591296e-06 8.79860280702777e-06 1.02221472464539e-05 8.56300051266115e-06 9.22665920617824e-06 3.40391273073306e-06 3.40519473888489e-06 1.93245279538641e-06 1.89233744521971e-06 1.99286783497923e-06 3.40455373480897e-06 1.93921935852845e-06 2.52535310904066e-06 3.35152065484119e-06 3.32865410457764e-06 1.86148051913405e-06 1.86877019124504e-06 1.99425570522054e-06 3.34008737970942e-06 1.90816880519988e-06 2.48093623500369e-06 3.40007837279756e-06 3.37764645977152e-06 1.91395639225478e-06 1.9137407233579e-06 2.04799390060245e-06 3.38886241628454e-06 1.95856367207171e-06 2.53068316975684e-06 3.12856574025446e-06 3.10608004899688e-06 1.62925725039212e-06 1.62717177230892e-06 1.75293007921496e-06 3.11732289462567e-06 1.66978636730533e-06 2.24880097823347e-06 0.00248904985135896 0.00249081659706007 0.00199430392451637 0.00199172760490092 0.00204583285831953 0.00248993322420952 0.00201062146257894 0.00220234616723117 0.000115522693826336 0.000115452919966242 9.70033696640434e-05 9.77162568908962e-05 0.000104782795791157 0.000115487806896289 9.98341407820322e-05 0.000106095607227735 9.36589186740988e-06 9.32987316987151e-06 7.73422771949166e-06 7.72263790460466e-06 7.97893416205478e-06 9.3478825186407e-06 7.81193326205037e-06 8.4263129646865e-06 3.3911332213239e-06 3.391987738941e-06 1.92518588681242e-06 1.88333025689057e-06 1.98583421120114e-06 3.39156048013245e-06 1.93145011830138e-06 2.51549426303381e-06 3.35151466512751e-06 3.32859990950379e-06 1.86355688449221e-06 1.86623940986174e-06 1.9939505052823e-06 3.34005728731565e-06 1.90791559987875e-06 2.48077227485351e-06 3.4001522410258e-06 3.37807598978982e-06 1.91348701372873e-06 1.9136020058749e-06 2.04793117743914e-06 3.38911411540781e-06 1.95834006568092e-06 2.53064968557168e-06 3.12930202726151e-06 3.10691240016242e-06 1.6308981335394e-06 1.62763974786643e-06 1.75350386231606e-06 3.11810721371197e-06 1.67068058124063e-06 2.24965123422917e-06 0.0148534578738771 0.0152684770579786 0.0137179124025551 0.0147925731385104 0.00831916918821366 0.0150609674659279 0.0122765515764264 0.013390317932227 0.00030398304222664 0.000299896069375479 0.000250192504616973 0.000253366614759581 0.000264434294695541 0.000301939555801059 0.000255997804690698 0.000274374505134843 8.23404718389577e-06 8.10829595415671e-06 4.7536996609676e-06 4.50180281298425e-06 4.56784907030229e-06 8.17117156902624e-06 4.60778384808471e-06 6.03313893646132e-06 3.37130887050801e-06 3.37982965818749e-06 1.85891046192388e-06 1.83801098493802e-06 1.94251549489582e-06 3.37556926434775e-06 1.87981231391924e-06 2.47811509409064e-06 3.38929848988231e-06 3.36698212258598e-06 1.90020187291682e-06 1.9022611839395e-06 2.03162015997191e-06 3.37814030623415e-06 1.94469440560941e-06 2.5180727658593e-06 3.40421750891657e-06 3.38134643649505e-06 1.91509384320354e-06 1.91628220338204e-06 2.05295908949238e-06 3.39278197270581e-06 1.96144504535932e-06 2.53397981629792e-06 3.12845949815428e-06 3.12255852920679e-06 1.64855207819629e-06 1.63284503850533e-06 1.75954900221123e-06 3.12550901368054e-06 1.68031537297095e-06 2.25839282925479e-06 0.00241739133919589 0.00241919566292381 0.00195086738859537 0.00194531163191151 0.00200787714696817 0.00241829350105985 0.00196801872249169 0.00214812863391895 0.000103547492019477 0.000103367382367863 8.74092305915059e-05 8.81758103457218e-05 9.39588351595421e-05 0.00010345743719367 8.98479586989232e-05 9.5291750096822e-05 7.61725644799782e-06 7.58396100667319e-06 6.30884024820486e-06 6.28315176448026e-06 6.34642396696099e-06 7.6006087273355e-06 6.3128053265487e-06 6.82792668686342e-06 3.30720709045606e-06 3.30751446737645e-06 1.85485521489409e-06 1.81538018146136e-06 1.91108807867421e-06 3.30736077891626e-06 1.86044115834322e-06 2.43920900657243e-06 3.35751190882504e-06 3.3346110273707e-06 1.87145291339246e-06 1.87158779870846e-06 2.00154596376188e-06 3.34606146809787e-06 1.9148622252876e-06 2.48734192241171e-06 3.40174907153536e-06 3.37848469388077e-06 1.91478577688599e-06 1.91496682872422e-06 2.04836363962504e-06 3.39011688270806e-06 1.95937208174508e-06 2.53167000213028e-06 3.13055703053537e-06 3.10802448072641e-06 1.63211076032516e-06 1.62816738094693e-06 1.75423491688649e-06 3.11929075563089e-06 1.67150435271953e-06 2.25061891388407e-06 0.00246287663905961 0.00246454422616981 0.00197464300484188 0.00197133885776137 0.00203770783395613 0.00246371043261471 0.00199456323218646 0.00218222211235776 0.000112067828329511 0.000111942916761071 9.39791099289921e-05 9.46913540640471e-05 0.000101504675094223 0.000112005372545291 9.67250463624208e-05 0.000102837176835569 8.76885317621496e-06 8.73501017201288e-06 7.23848549609384e-06 7.2207472229527e-06 7.4215755498059e-06 8.75193167411392e-06 7.29360275628415e-06 7.87693432341606e-06 3.34664843618305e-06 3.34744778831287e-06 1.88578663747199e-06 1.84541787651352e-06 1.94329634347148e-06 3.34704811224796e-06 1.891500285819e-06 2.47371941639058e-06 3.35439271659431e-06 3.33162197283633e-06 1.86695766283647e-06 1.87000557206455e-06 1.99811766489118e-06 3.34300734471532e-06 1.91169363326407e-06 2.48421911784457e-06 3.40048070602866e-06 3.37883742598265e-06 1.91401900377738e-06 1.91391127460027e-06 2.04824130828974e-06 3.38965906600566e-06 1.95872386222247e-06 2.53109794373574e-06 3.12963089109228e-06 3.10732957402862e-06 1.63094495570437e-06 1.62768802782354e-06 1.7535828104585e-06 3.11848023256045e-06 1.67073859799547e-06 2.24983525182146e-06
0.002 0.00255139060057736 0.00255923510945484 0.00149148508720218 0.00147210920339801 0.00200341543256516 0.0025553128550161 0.00165566990772179 0.00201552708663951 0.000157590524986393 0.000155772711871782 0.000104061734025854 0.00010453645129004 0.00017379972605451 0.000156681618429087 0.000127465970456801 0.000139152229645716 2.07333026187361e-05 2.05459022913791e-05 1.41267556926329e-05 1.41357432290958e-05 2.30283692869142e-05 2.06396024550576e-05 1.70969560695476e-05 1.85140146237516e-05 5.34159252562227e-06 5.46359225801321e-06 2.45242348256083e-06 2.38245919167947e-06 3.81911968051394e-06 5.40259239181774e-06 2.88466745158475e-06 3.89183742767794e-06 4.25795658545481e-06 4.33798732102828e-06 1.57647836033792e-06 1.57625257213087e-06 2.55907336639394e-06 4.29797195324155e-06 1.90393476628758e-06 2.86154964106916e-06 4.27377364498564e-06 4.3514463792878e-06 1.59039898620349e-06 1.59182364876001e-06 2.5846849924458e-06 4.31261001213672e-06 1.92230254246976e-06 2.87842553033655e-06 4.23413271698372e-06 4.3126077216202e-06 1.54618165920045e-06 1.53586357693549e-06 2.51811991063632e-06 4.27337021930196e-06 1.86672171559075e-06 2.82938111707524e-06 0.00408202775548263 0.0040908445426621 0.00201819345248868 0.00204529961555807 0.00222462292061549 0.00408643614907237 0.00209603866288741 0.0028921976573614 0.000913546858710833 0.000906528617186916 0.000589842338222806 0.000589514643906923 0.00100375412438076 0.000910037737948875 0.000727703702170163 0.000800637316481648 8.80885634320673e-05 8.73235214767453e-05 5.65429488537902e-05 5.61959446715912e-05 9.45868050006645e-05 8.77060424544063e-05 6.91085661753486e-05 7.65475566869717e-05 1.27243725133817e-05 1.27506770481325e-05 7.8032754886474e-06 7.80768252960814e-06 1.30100079906587e-05 1.27375247807571e-05 9.54032200297141e-06 1.08192031140857e-05 8.11269466746299e-06 8.43483532997239e-06 3.45270911598285e-06 3.32740421998365e-06 5.61583013158623e-06 8.27376499871769e-06 4.13198115585091e-06 5.78869469299762e-06 0.000961737381237085 0.000987740659619295 0.000455886382558602 0.000449635684600483 0.000734049090100715 0.00097473902042819 0.0005465237190866 0.000717809839623236 0.0114249558803498 0.0113579943110214 0.00338700916682119 0.00332808980677176 0.00445274318509949 0.0113914750956856 0.00372261405289748 0.00679015847001274 0.00265465109848685 0.00266226265921312 0.00151060659565266 0.00149296399131545 0.0020370567781416 0.00265845687884999 0.00168020912170324 0.00207150822456194 0.000196141529058943 0.000194245645498169 0.000129504990546035 0.000130180022093525 0.000218862238749642 0.000195193587278556 0.000159515750463067 0.000173786885189263 2.36967911445415e-05 2.34267302352704e-05 1.5965299897285e-05 1.6070618876247e-05 2.64116473827724e-05 2.3561760689906e-05 1.94825220521014e-05 2.11142175072233e-05 5.65340565888471e-06 5.77514695938629e-06 2.68074663800159e-06 2.60620877449007e-06 4.21308268597878e-06 5.7142763091355e-06 3.16667936615681e-06 4.18571814334829e-06 4.26553712350627e-06 4.34628629794025e-06 1.57787538856496e-06 1.58468093577209e-06 2.56691513249196e-06 4.30591171072326e-06 1.90982381894301e-06 2.86825897565511e-06 4.27411063880561e-06 4.35218415290664e-06 1.59155219032913e-06 1.5921392341546e-06 2.58520725974018e-06 4.31314739585613e-06 1.92296622807464e-06 2.87903869518724e-06 4.2326487491559e-06 4.31086882927368e-06 1.54418489506466e-06 1.53602204459992e-06 2.51770971601274e-06 4.27175878921479e-06 1.8659722185591e-06 2.82828684682138e-06 0.00257742167487554 0.00258501003843859 0.00152219666205524 0.00150383960412766 0.00202184734074021 0.00258121585665707 0.00168262786897437 0.00204206306404745 0.000179202730962098 0.000177353249325668 0.00011885695093733 0.000119405348707226 0.000198766048236886 0.000178277990143883 0.000145676115960481 0.000158716865633842 2.19976484665547e-05 2.17540328074267e-05 1.49105821918236e-05 1.49828392900596e-05 2.43999785273351e-05 2.18758406369907e-05 1.80978000030728e-05 1.96090162566399e-05 5.56711566268369e-06 5.69039268504264e-06 2.61195569196177e-06 2.53900434943028e-06 4.10075438740364e-06 5.62875417386317e-06 3.08390480959856e-06 4.10184455530441e-06 4.26264903790527e-06 4.3433647495431e-06 1.57811484759515e-06 1.57657305537559e-06 2.56043752169863e-06 4.30300689372418e-06 1.90504180822312e-06 2.86422784242355e-06 4.27437413956967e-06 4.35224316728777e-06 1.59095965932896e-06 1.59183727592344e-06 2.58422235361797e-06 4.31330865342872e-06 1.92233976295679e-06 2.87872731914556e-06 4.23369212043945e-06 4.31222140435833e-06 1.54633545710703e-06 1.53620743017614e-06 2.51838660566165e-06 4.27295676239889e-06 1.86697649764827e-06 2.82936860354852e-06 0.00461830234979011 0.00455031254463431 0.00241961011485793 0.00234219543315207 0.0026675472162081 0.00458430744721221 0.00247645092140603 0.0033195935317285 0.00043277013449437 0.000425646434984308 0.000250260418648726 0.000250121960195388 0.000411663064843668 0.000429208284739339 0.000304015147895927 0.000354092402633292 1.48713574005578e-05 1.46626195316207e-05 5.86703764521649e-06 5.42800120477428e-06 7.79062388716237e-06 1.47669884660892e-05 6.36188757905105e-06 9.72392793386633e-06 4.91793488169409e-06 5.02672217732228e-06 1.90542654664543e-06 1.87158234779795e-06 2.93326312212345e-06 4.97232852950819e-06 2.23675733885561e-06 3.33098581511664e-06 4.26190626960336e-06 4.33145319355547e-06 1.57663038434168e-06 1.57321726931479e-06 2.55503724897244e-06 4.29667973157941e-06 1.9016283008763e-06 2.85964887315755e-06 4.27522531848229e-06 4.35240874073214e-06 1.58863427786642e-06 1.59083621080669e-06 2.58807039243881e-06 4.31381702960721e-06 1.9225136270373e-06 2.87903498806527e-06 4.24268395382434e-06 4.32933435805064e-06 1.54997979851658e-06 1.54077742611331e-06 2.54086895866762e-06 4.28600915593749e-06 1.87720872776584e-06 2.8407288990345e-06 0.00250153676501685 0.00250966394252968 0.00150217804310719 0.00148263838645061 0.00200298549852678 0.00250560035377326 0.00166260064269486 0.00199980052712622 0.00014872758420635 0.00014698225745064 9.92520582226834e-05 9.95712726508963e-05 0.000163747171911331 0.000147854920828495 0.000120856834261637 0.00013165606888838 1.95145900273142e-05 1.93500351433144e-05 1.34197815372963e-05 1.34023965717632e-05 2.16181351810112e-05 1.94323125853143e-05 1.61467710966902e-05 1.74609876921399e-05 5.29052711744473e-06 5.41320743319459e-06 2.41213137413192e-06 2.34456489541277e-06 3.75618529749271e-06 5.35186727531966e-06 2.83762718901246e-06 3.84332322353535e-06 4.2557849281259e-06 4.33587691981728e-06 1.57644278250175e-06 1.56972525606761e-06 2.55424209678562e-06 4.29583092397159e-06 1.900136711785e-06 2.85841439665963e-06 4.27407725076559e-06 4.35195580822195e-06 1.59033774624408e-06 1.59168273101719e-06 2.58357154293135e-06 4.31301652949377e-06 1.92186400673087e-06 2.87832501583603e-06 4.23492520867254e-06 4.31348508000197e-06 1.54780024144206e-06 1.53653540433163e-06 2.51933279468015e-06 4.27420514433725e-06 1.86788948015128e-06 2.83041574582567e-06 0.0025570043949997 0.00256469656909109 0.00149919677271113 0.00148028974547752 0.0020090136535752 0.00256085048204539 0.00166283339058795 0.00202204022717093 0.000167877947430634 0.000166050363871016 0.000111102113161723 0.000111610426206584 0.000185810947219706 0.000166964155650825 0.000136174495529338 0.000148490359577933 2.1316449442932e-05 2.11046044398279e-05 1.44902612109437e-05 1.45304487973349e-05 2.36753833518729e-05 2.121052694138e-05 1.75653644533838e-05 1.90234294485823e-05 5.44800405573401e-06 5.57068436098934e-06 2.52761326898538e-06 2.45618267368863e-06 3.95227952221249e-06 5.50934420836168e-06 2.97869182162883e-06 3.99095277632197e-06 4.25970285623004e-06 4.3400658582316e-06 1.57696552860463e-06 1.57591327703716e-06 2.55915268527534e-06 4.29988435723082e-06 1.90401049697238e-06 2.86236004107575e-06 4.27384248193957e-06 4.35183512756124e-06 1.59071633591393e-06 1.59179529569088e-06 2.58463987873665e-06 4.3128388047504e-06 1.92238383678049e-06 2.87856582396845e-06 4.23383412633953e-06 4.31230793636447e-06 1.54629035982616e-06 1.53607761329008e-06 2.51828797447064e-06 4.273071031352e-06 1.86688531586229e-06 2.82935960205818e-06
0.0025 0.0030296657538514 0.00302911771724302 0.00149395160371999 0.00146415883233411 0.00151061583801093 0.00302939173554721 0.00148957542468834 0.00210550194903189 0.000452773152153329 0.000454447743025813 0.000400039270788808 0.000401753072475759 0.000479269333317321 0.000453610447589571 0.00042702055886063 0.000437656514352206 5.28161845458765e-05 5.28479156625252e-05 3.8860523932118e-05 3.91570965727614e-05 4.6930497874253e-05 5.28320501042008e-05 4.16493727930441e-05 4.61224437175068e-05 1.07236472628351e-05 1.07810208245944e-05 5.46755876052086e-06 5.33396968102775e-06 6.24733073877198e-06 1.07523340437147e-05 5.68295306010686e-06 7.71070545355e-06 6.83388111700413e-06 6.85581904962391e-06 2.28634758520028e-06 2.26906035772796e-06 2.66639939869812e-06 6.84485008331402e-06 2.40726911387545e-06 4.18230150165088e-06 6.76982173367147e-06 6.79611006073931e-06 2.24014748687133e-06 2.22948128155896e-06 2.6115888368398e-06 6.78296589720539e-06 2.36040586842336e-06 4.12942987993617e-06 6.75474960008424e-06 6.78005365036525e-06 2.22083333569449e-06 2.19071935246154e-06 2.57494460273536e-06 6.76740162522474e-06 2.32883243029713e-06 4.10426010826818e-06 0.0050217304479079 0.00502474616597608 0.00222980620174638 0.00228542877795298 0.00211245317425731 0.00502323830694199 0.00220922938465223 0.00333483295356813 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 0.000161615187381167 0.000161332455658403 0.000126980119592789 0.000126782538664394 0.000150817935371628 0.000161473821519785 0.00013486019787627 0.000145505647333676 2.14341417090506e-05 2.12184363485762e-05 1.47292293930855e-05 1.4847536719873e-05 1.78750210880973e-05 2.13262890288134e-05 1.58172624003519e-05 1.80208730517365e-05 1.20763203806878e-05 1.21115552013187e-05 5.31026330653769e-06 5.1907100505739e-06 6.20672616476057e-06 1.20939377910032e-05 5.56923317395738e-06 8.17911502077573e-06 0.00125081257409632 0.00128728771771655 0.000681587509051042 0.00068283577771473 0.000770661099467752 0.00126905014590644 0.000711694795411175 0.00093463693560928 0.505811151438682 0.482553662168799 0.113297006557961 0.0980817582385837 0.120219759343391 0.49418240680374 0.110532841379979 0.263992667549483 0.0031413615326872 0.0031394831391877 0.00149839809411232 0.00147859125560083 0.00151850281695435 0.00314042233593745 0.00149849738888917 0.00215526736770848 0.000517642751877497 0.000519769946049666 0.000451357405253935 0.000454109113794627 0.000543278463938498 0.000518706348963582 0.00048291499432902 0.000497231536182845 5.47272517062763e-05 5.48127938518758e-05 4.06781509382978e-05 4.11254511040553e-05 4.9265957230925e-05 5.4770022779076e-05 4.36898530910927e-05 4.8121920966286e-05 1.13882488146593e-05 1.14331221054041e-05 6.0474125232038e-06 5.92096976256518e-06 6.98429193344772e-06 1.14106854600317e-05 6.31755807307223e-06 8.35480902785603e-06 6.87223905695233e-06 6.89408076306747e-06 2.31427520815069e-06 2.31116587284088e-06 2.70996806082718e-06 6.8831599100099e-06 2.44513638060625e-06 4.22034579236771e-06 6.77100183800775e-06 6.79745583289892e-06 2.24275647577892e-06 2.23145856137734e-06 2.61370597223279e-06 6.78422883545333e-06 2.36264033646302e-06 4.13127573605914e-06 6.75132727141687e-06 6.77654363137292e-06 2.21693219577043e-06 2.18998997673054e-06 2.57319771305201e-06 6.7639354513949e-06 2.32670662851766e-06 4.10159815766855e-06 0.00307270797684427 0.00307002723094634 0.00152549772109246 0.00150252210385368 0.00152082156431964 0.00307136760389531 0.00151628046308859 0.00213831531941128 0.000484216142818211 0.000485946537546395 0.000423939826595745 0.000425979694837031 0.000508302934098002 0.000485081340182303 0.000452740818510259 0.000465677027179077 5.2406911696519e-05 5.25305740724969e-05 3.89557229409599e-05 3.93243914794338e-05 4.68909730473621e-05 5.2468742884508e-05 4.17236958225852e-05 4.60217146473543e-05 1.11169883775041e-05 1.11628825397826e-05 5.81595582948706e-06 5.67371959640265e-06 6.6795416101119e-06 1.11399354586433e-05 6.05640567866721e-06 8.08981759065766e-06 6.85769758673694e-06 6.87900223187066e-06 2.30451469042119e-06 2.28745618465297e-06 2.68902536666769e-06 6.8683499093038e-06 2.42699874724728e-06 4.20353921206989e-06 6.7713137934179e-06 6.7977537631383e-06 2.2420357742534e-06 2.23077632493324e-06 2.61253122019745e-06 6.7845337782781e-06 2.36178110646137e-06 4.13088217518806e-06 6.75377833639398e-06 6.779157147608e-06 2.22111549374447e-06 2.19130221790059e-06 2.57509191352603e-06 6.76646774200099e-06 2.32916987505703e-06 4.10408902183461e-06 0.00962435211270162 0.00925409699217775 0.00419800001574291 0.0041531996288774 0.00365894431471041 0.00943922455243969 0.0040033813197769 0.00617771861284202 0.00143302034762728 0.00140828089948877 0.000914122328610019 0.000918652763170998 0.00112979512540351 0.00142065062355803 0.000987523405728174 0.00116077429286011 4.18319012045569e-05 4.17103667448558e-05 1.45629550934043e-05 1.41901246312918e-05 1.47265131072937e-05 4.17711339747063e-05 1.44931976106633e-05 2.54043721562805e-05 9.0992365395272e-06 9.16189122589111e-06 3.06433214364969e-06 2.98111135637948e-06 3.35022646495016e-06 9.13056388270915e-06 3.13188998832644e-06 5.53135954607953e-06 6.79076445578023e-06 6.80362805952605e-06 2.21279988728292e-06 2.19247728792414e-06 2.56763741137372e-06 6.79719625765314e-06 2.32430486219359e-06 4.11346142037741e-06 6.7667258641379e-06 6.79078477761418e-06 2.2311802842736e-06 2.22331457171873e-06 2.6062992019247e-06 6.77875532087604e-06 2.35359801930568e-06 4.12366093993383e-06 6.7989758972496e-06 6.81635860491184e-06 2.28465129924208e-06 2.22439436181024e-06 2.61915958961034e-06 6.80766725108072e-06 2.37606841688755e-06 4.14870795056482e-06 0.00298893325665904 0.00298761551959992 0.00152693600375272 0.00149250967165878 0.00152639849937239 0.00298827438812948 0.00151528139159463 0.00210447859020857 0.00044187671152614 0.000443192341944259 0.000390155019963467 0.000391327048231584 0.000465597166866473 0.0004425345267352 0.000415693078353841 0.000426429657706385 5.14017239902431e-05 5.1461792809489e-05 3.80411013858962e-05 3.82606720344636e-05 4.56327233524422e-05 5.14317583998661e-05 4.06448322576007e-05 4.49596027145068e-05 1.05452222240244e-05 1.06021500467029e-05 5.31945248154357e-06 5.17801322882589e-06 6.0536019796275e-06 1.05736861353636e-05 5.51702256333232e-06 7.53968799214485e-06 6.82496473930249e-06 6.84645171047248e-06 2.2800433162741e-06 2.25225673730145e-06 2.65224668916099e-06 6.83570822488748e-06 2.39484891424552e-06 4.1711926385023e-06 6.77028336261451e-06 6.79589338560815e-06 2.23930415396736e-06 2.2281225747707e-06 2.60921339581362e-06 6.78308837411133e-06 2.35888004151722e-06 4.12856337455487e-06 6.75632138391657e-06 6.78153005009424e-06 2.22385095959811e-06 2.19260329693903e-06 2.57703580460389e-06 6.7689257170054e-06 2.33116335371368e-06 4.10626829903037e-06 0.00304458672935628 0.00304295201122149 0.0015036370411762 0.00147671970723018 0.00151263590553201 0.00304376937028888 0.00149766421797946 0.00211610627890323 0.000466642374232627 0.000468354248246459 0.000410614560403131 0.000412497319314721 0.000492261043144365 0.000467498311239543 0.000438457640954073 0.000450073909068261 5.24944341722486e-05 5.25726101874908e-05 3.88220353363948e-05 3.91543709306787e-05 4.68259487764073e-05 5.25335221798697e-05 4.16007850144936e-05 4.5973879880644e-05 1.09146701870404e-05 1.09669164618543e-05 5.63486619063723e-06 5.49735630560274e-06 6.45607446472714e-06 1.09407933244473e-05 5.8627656536557e-06 7.89397672197235e-06 6.8450600249526e-06 6.86670734534286e-06 2.29458062459321e-06 2.27731077592484e-06 2.67665106877069e-06 6.85588368514773e-06 2.41618082309625e-06 4.19206196791684e-06 6.77026728125119e-06 6.79632132170054e-06 2.24075346894993e-06 2.22976694860564e-06 2.61158046527385e-06 6.78329430147587e-06 2.36070029427647e-06 4.12973789715623e-06 6.75425004680134e-06 6.77964224891454e-06 2.22104337177492e-06 2.19107793085651e-06 2.57498413448128e-06 6.76694614785794e-06 2.32903514570423e-06 4.10419954656572e-06
0.003 0.00367618337351655 0.00366979696106779 0.00161463163152611 0.00161809864051456 0.00160979069282953 0.00367299016729217 0.00161417365495673 0.00243770025989091 0.000745141547728163 0.000748207711682919 0.000484344924186988 0.000487476525493871 0.000690068990047063 0.000746674629705541 0.000553963479909307 0.000631047939827801 6.28525227534586e-05 6.21812169600572e-05 4.03636528581242e-05 3.98768557901823e-05 4.03517668899708e-05 6.25168698567579e-05 4.01974251794257e-05 4.91252030503586e-05 1.79473176138776e-05 1.8035018227194e-05 8.55257052139485e-06 8.53603596556526e-06 1.02404736033372e-05 1.79911679205358e-05 9.10969336343244e-06 1.26622831862738e-05 1.10306868155787e-05 1.11056065211247e-05 4.50983833377438e-06 4.4908031572984e-06 4.50633769822945e-06 1.10681466683517e-05 4.50232639643408e-06 7.12865450520112e-06 1.08813640991739e-05 1.09557720989564e-05 4.48096498444265e-06 4.43384983948089e-06 4.39270932945345e-06 1.09185680990651e-05 4.435841384459e-06 7.02893207030146e-06 1.0823436322102e-05 1.08986291408038e-05 4.43434707517662e-06 4.38343468437768e-06 4.34585374738781e-06 1.08610327314529e-05 4.38787850231404e-06 6.97714019396958e-06 0.0044476307682713 0.00443642161916884 0.00183026980907335 0.00180712485784372 0.00189556716840067 0.00444202619372007 0.00184432061177258 0.00288340284455158 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 0.000377092482293462 0.000379836967556865 0.0002390204645781 0.000239462827034255 0.000302192478019826 0.000378464724925163 0.000260225256544061 0.000307521043896502 3.77948010891989e-05 3.80448479432439e-05 2.4393398997617e-05 2.44381091802823e-05 2.53706997635133e-05 3.79198245162214e-05 2.47340693138042e-05 3.00083713947711e-05 1.62549993384343e-05 1.62761329142486e-05 8.25681315946325e-06 7.85963763427464e-06 7.64368012401469e-06 1.62655661263415e-05 7.92004363925086e-06 1.12582526340871e-05 0.00226181576217706 0.00219769947093154 0.00126580275086079 0.00120783845785696 0.00121627493240157 0.0022297576165543 0.00122997204703978 0.00162988627484559 0.0188880503661262 0.0189467153755745 0.00438478143057686 0.00419138204098056 0.00455128981768905 0.0189173828708504 0.00437581776308216 0.0101924438061894 0.0037311155770104 0.00372485093749178 0.0016355295456267 0.00164252876681322 0.00164172302373905 0.00372798325725109 0.00163992711205966 0.00247514957013623 0.000820643480078539 0.000823979715397059 0.000526456615444559 0.000529759535314343 0.000734781848461204 0.000822311597737799 0.000596999333073368 0.000687124238939141 7.20977887430334e-05 7.16492914179532e-05 4.76070375799134e-05 4.73019429100303e-05 5.05629908187547e-05 7.18735400804933e-05 4.84906571028995e-05 5.7843810293937e-05 1.8519477278062e-05 1.86079170766394e-05 9.13688963474579e-06 9.14120386208624e-06 1.07804194491732e-05 1.85636971773507e-05 9.68617098200173e-06 1.32371814601413e-05 1.11027682824465e-05 1.11779568557165e-05 4.55289631312229e-06 4.53894946834772e-06 4.57390514787655e-06 1.11403625690815e-05 4.55525030978219e-06 7.1892952135019e-06 1.08833048648623e-05 1.09585537249887e-05 4.48463804204392e-06 4.43688389037897e-06 4.39458947132433e-06 1.09209292949255e-05 4.43870380124908e-06 7.03159399871964e-06 1.08177528037581e-05 1.08928375169052e-05 4.43001781326179e-06 4.38036394588473e-06 4.3423417829342e-06 1.08552951603316e-05 4.38424118069358e-06 6.9726627725488e-06 0.00376178353057163 0.00375676956889423 0.00165031726846949 0.00165556859789756 0.00163900162987082 0.00375927654973293 0.00164829583207929 0.00249268811914074 0.000807792932386051 0.00081183239231432 0.000523086667716732 0.000525533583060686 0.000709190493022094 0.000809812662350185 0.000585936914599837 0.000675487213699976 7.16298223097343e-05 7.09567226550666e-05 4.78047328896171e-05 4.74451563335811e-05 4.85333402391804e-05 7.12932724824004e-05 4.79277431541262e-05 5.72739548854359e-05 1.84996071296979e-05 1.85826693033109e-05 9.15409196562707e-06 9.15502819846259e-06 1.06275288866422e-05 1.85411382165044e-05 9.64554968357729e-06 1.32037850967481e-05 1.10895066809225e-05 1.11651196230514e-05 4.5547133353908e-06 4.53532513762705e-06 4.55633702608549e-06 1.11273131519869e-05 4.54879183303444e-06 7.18020036061544e-06 1.0883148119301e-05 1.09575361730912e-05 4.48326630792398e-06 4.43667676290575e-06 4.39568204372664e-06 1.09203421461961e-05 4.43854170485212e-06 7.03126188138972e-06 1.08171386004959e-05 1.08926161276221e-05 4.42931402711964e-06 4.37834717777418e-06 4.34200367956347e-06 1.0854877364059e-05 4.38322162815243e-06 6.97188392251506e-06 0.00619577024974313 0.00611201499452834 0.00240034391899523 0.0025102150880901 0.00242811620236772 0.00615389262213574 0.00244622506981768 0.00392929209074491 0.00257363779537387 0.00259181628180517 0.00119372888983358 0.00117390515938389 0.00139776394199425 0.00258272703858952 0.00125513266373724 0.00178617041367815 8.88069320984615e-05 8.88442746353475e-05 4.00383901602556e-05 3.98897327757988e-05 6.05484560769659e-05 8.88256033669045e-05 4.68255263376734e-05 6.36255571493658e-05 1.62728213164929e-05 1.64306243105153e-05 6.32798843556782e-06 6.32929924129502e-06 7.36370810963795e-06 1.63517228135041e-05 6.67366526216693e-06 1.05448882827018e-05 1.08981005100473e-05 1.09702231741234e-05 4.43792397720584e-06 4.39385706305356e-06 4.35132599112157e-06 1.09341618420853e-05 4.39436901046032e-06 7.01028614311033e-06 1.08779988709657e-05 1.09529228342413e-05 4.47227370032055e-06 4.42772453810954e-06 4.38671905339604e-06 1.09154608526035e-05 4.42890576394205e-06 7.02352779940662e-06 1.08423584688207e-05 1.09160071090697e-05 4.44540307764964e-06 4.39000285158296e-06 4.35805873027755e-06 1.08791827889452e-05 4.39782155317005e-06 6.99036604748012e-06 0.00369497286263791 0.00368995477298607 0.00163448046660971 0.00163461787698674 0.00162381462178361 0.00369246381781199 0.00163097098846002 0.00245556812020081 0.000738570241805643 0.000742287440685551 0.000481867501812668 0.000484503424081637 0.0006734294555973 0.000740428841245597 0.000546600127163869 0.00062413161279656 6.36725469910398e-05 6.28519863986543e-05 4.13350403199597e-05 4.07446217854443e-05 4.04923129085177e-05 6.3262266694847e-05 4.08573250046406e-05 4.98193016807231e-05 1.7909730026841e-05 1.79939176429037e-05 8.55967276547579e-06 8.54312883484892e-06 1.01167876659617e-05 1.79518238348724e-05 9.07319642209548e-06 1.26246473872062e-05 1.10232270824576e-05 1.10982713313874e-05 4.51405287475434e-06 4.48829012408478e-06 4.49533236890528e-06 1.10607492069225e-05 4.49922512258147e-06 7.12383475631788e-06 1.08815090293944e-05 1.09563293625225e-05 4.4802165184531e-06 4.43450349960251e-06 4.39313010176639e-06 1.09189191959584e-05 4.43595003994067e-06 7.02913770234777e-06 1.08231948928056e-05 1.08987823055565e-05 4.43402710496135e-06 4.38221321568337e-06 4.34555574576636e-06 1.0860988599181e-05 4.38726535547036e-06 6.97675465295463e-06 0.00370802304704626 0.00370233590658274 0.00162827113742914 0.00163268446673951 0.00162118126805647 0.0037051794768145 0.00162737895740837 0.00245849916517082 0.000767834433717944 0.000771365257333969 0.000498157536573885 0.00050092928923399 0.000695270199352537 0.000769599845525956 0.000564785675053471 0.000646711343242465 6.6171385940519e-05 6.55058936317797e-05 4.35066766198083e-05 4.30691420680973e-05 4.37605073444732e-05 6.58386397861494e-05 4.34454420107929e-05 5.24027211209355e-05 1.81697380789432e-05 1.82573534843832e-05 8.80463700824157e-06 8.79666990231032e-06 1.03967419325649e-05 1.82135457816632e-05 9.33268294770558e-06 1.28850280812886e-05 1.10575241076888e-05 1.11326238258046e-05 4.52940843898402e-06 4.51014089081915e-06 4.52911538599091e-06 1.10950739667467e-05 4.52288823859803e-06 7.15176252985749e-06 1.08825949967362e-05 1.09570716441067e-05 4.48216880076143e-06 4.43543846702916e-06 4.3941028192885e-06 1.09198333204214e-05 4.43723669569303e-06 7.0302753455844e-06 1.08209449777266e-05 1.08962064516586e-05 4.43216275343629e-06 4.38120867330119e-06 4.34426272672244e-06 1.08585757146926e-05 4.38587805115331e-06 6.97495711656902e-06
0.0035 0.00380465343787929 0.00379677908448141 0.00151477334439761 0.00151852320801037 0.00160021784655437 0.00380071626118035 0.00154450479965412 0.00244698938426461 0.00123838392637123 0.00123416274050607 0.000579698915563798 0.000581249857463704 0.000684080718535617 0.00123627333343865 0.000615009830521039 0.000863515231688084 0.000115381587183826 0.000116268347786717 9.47598622331754e-05 9.53194272845778e-05 0.000114507208808283 0.000115824967485271 0.000101528832775345 0.000107247286659316 3.57764923281492e-05 3.5677340139598e-05 1.93736387972244e-05 1.95799573688093e-05 2.45548287913844e-05 3.57269162338736e-05 2.1169474985806e-05 2.69924514850331e-05 1.42819902333274e-05 1.42612398079801e-05 3.14985592846765e-06 3.08688028300617e-06 3.34699262487955e-06 1.42716150206538e-05 3.19457627878445e-06 7.62539177553218e-06 1.40219545692367e-05 1.39835070297595e-05 3.03841714574691e-06 3.02585438160398e-06 3.28420094038441e-06 1.40027307994981e-05 3.1161574892451e-06 7.4707868133463e-06 1.39250692554549e-05 1.38870081880826e-05 2.96931217347107e-06 2.93531599474623e-06 3.16963984350559e-06 1.39060387217687e-05 3.02475600390763e-06 7.37726909105207e-06 0.00458328196293173 0.00459063438528111 0.00188798825246961 0.00193422304029339 0.00204351016596275 0.00458695817410642 0.00195524048624191 0.00300792756138772 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 0.000828927292395054 0.000819889658930763 0.000571424773558831 0.00057035831211276 0.000731801831476622 0.000824408475662909 0.000624528305716071 0.000704480373694806 7.60831088783002e-05 7.57492019038258e-05 4.26112390130697e-05 4.25366084703414e-05 5.47870184976861e-05 7.5916155391063e-05 4.66449553270324e-05 5.83534353526447e-05 1.75914986714583e-05 1.71315157142435e-05 3.96196901144468e-06 3.73347967160548e-06 3.53628534663801e-06 1.73615071928509e-05 3.74391134322939e-06 9.19094968307798e-06 0.00556833477082967 0.00544404730881537 0.001236418497014 0.00121553076042468 0.00140748028026326 0.00550619103982252 0.00128647651256731 0.00297436232346939 0.0940819803347743 0.0974450949502009 0.0166203926304645 0.0179103081855906 0.020264249876638 0.0957635376424876 0.018264983564231 0.0492644051955336 0.00383415282309684 0.00382669771582118 0.00157400294381011 0.00157496002096406 0.00166584609619025 0.00383042526945901 0.0016049363536548 0.00249513191997649 0.00137985814484441 0.0013740825858733 0.000659850968042362 0.00066329422834179 0.000780295897209538 0.00137697036535885 0.000701147031197897 0.00097147636486228 0.00015789689543067 0.000158354730131778 0.000129686864262907 0.000130621166612903 0.000162053583184172 0.000158125812781224 0.00014078720468666 0.000147722647924486 3.36771814412017e-05 3.3560898482801e-05 1.77797292863591e-05 1.80436523539777e-05 2.24118230877432e-05 3.36190399620014e-05 1.941173490936e-05 2.50946569304165e-05 1.4455431929879e-05 1.44369104537267e-05 3.32966513878337e-06 3.28345770501792e-06 3.61571549283319e-06 1.44461711918028e-05 3.40961277887816e-06 7.82423614404804e-06 1.40332892342673e-05 1.39932176308393e-05 3.04863346249393e-06 3.03544908031255e-06 3.30051272588128e-06 1.40132534325533e-05 3.12819842289592e-06 7.48222042675887e-06 1.39220468495266e-05 1.38834605068827e-05 2.96608360404527e-06 2.93311531354214e-06 3.16679073728243e-06 1.39027536782047e-05 3.02199655162328e-06 7.37429940225584e-06 0.00386309762670836 0.00385638460835082 0.001557626148101 0.00155656495695916 0.00161981105266649 0.00385974111752959 0.00157800071924222 0.00249069687855717 0.00126166420827246 0.00125785407801309 0.000626464648878093 0.00062847206495132 0.00073173443212006 0.00125975914314277 0.000662223715316491 0.000901237886447004 0.000143384586277469 0.000143656808228086 0.000115268939640433 0.000116108330196726 0.000141867567656767 0.000143520697252777 0.000124414945831309 0.000132057246399896 3.4179269211068e-05 3.40346970656112e-05 1.81486030384526e-05 1.8384719092738e-05 2.29175055210379e-05 3.41069831383396e-05 1.98169425507428e-05 2.55329587857816e-05 1.43660440469037e-05 1.43514165013632e-05 3.25551019230729e-06 3.20085967480784e-06 3.49856364235475e-06 1.43587302741334e-05 3.31831116982329e-06 7.73447881154735e-06 1.402211272128e-05 1.3982698952904e-05 3.04496871320937e-06 3.03116975876499e-06 3.2901367239653e-06 1.4002405837092e-05 3.12209173197989e-06 7.47421737402472e-06 1.39206763254723e-05 1.38824709696742e-05 2.96794167345729e-06 2.93468199851228e-06 3.1687867082371e-06 1.39015736475733e-05 3.02380346006889e-06 7.37491153507064e-06 0.00796143215424676 0.00818441698510146 0.00564897306974967 0.00564762179921666 0.00539251464145651 0.00807292456967411 0.00556303650347428 0.00656699172995421 0.00267911010935373 0.00259358012115183 0.0008535956754012 0.000821108628146192 0.000766027293743168 0.00263634511525278 0.000813577199096853 0.00154268436555922 0.000273092094854662 0.000273116922514822 0.000162477589276349 0.000161367284323986 0.000202453740371465 0.000273104508684742 0.000175432871323934 0.000214501526268257 3.69579058263995e-05 3.62760433655922e-05 1.42940331055256e-05 1.43566234051256e-05 1.73466236186592e-05 3.66169745959958e-05 1.53324267097701e-05 2.38462458642604e-05 1.44343521343911e-05 1.43885062766436e-05 2.97108399236869e-06 2.9361368103692e-06 3.07510094091389e-06 1.44114292055173e-05 2.99410724788392e-06 7.5610360309373e-06 1.39876969532166e-05 1.39516619562956e-05 2.99256044811886e-06 2.97777653264925e-06 3.21314171445847e-06 1.39696794547561e-05 3.06115956507553e-06 7.42456752094774e-06 1.39409479157843e-05 1.38980412820288e-05 2.97584317044864e-06 2.94863032993346e-06 3.18860830146039e-06 1.39194945989066e-05 3.0376939339475e-06 7.39041419993112e-06 0.00381845036550487 0.00381134854158281 0.00152172154421539 0.00152546838075227 0.00158899468523005 0.00381489945354384 0.0015453948700659 0.00245319670345708 0.00116262864246393 0.00116087738707006 0.000560143259541082 0.000560306779642391 0.000656657140363276 0.00116175301476699 0.000592369059848916 0.000820122641816147 0.000110193175574229 0.000110775128684742 8.76280023568214e-05 8.79461961617132e-05 0.00010351846934809 0.000110484152129486 9.30308892888748e-05 0.000100012194425119 3.61605520863601e-05 3.60219455703839e-05 1.9644308054783e-05 1.98405292182276e-05 2.49551558721691e-05 3.6091248828372e-05 2.14799977150599e-05 2.73244981603848e-05 1.42271870574996e-05 1.42106202776706e-05 3.10939446429482e-06 3.04414276506563e-06 3.28328143622543e-06 1.42189036675851e-05 3.14560622186196e-06 7.57492520015122e-06 1.40138077211613e-05 1.39757201128908e-05 3.03566858848603e-06 3.02188330039908e-06 3.27501905902119e-06 1.39947639170261e-05 3.11085698263543e-06 7.46441975639168e-06 1.39238296481418e-05 1.38859160244747e-05 2.96995822411518e-06 2.9371416075837e-06 3.17150132354189e-06 1.39048728363082e-05 3.02620038508026e-06 7.37766936557145e-06 0.00382397585445371 0.00381658612936584 0.00153492329760477 0.00153658048708682 0.00160930032718307 0.00382028099190978 0.00156026803729155 0.00246427321913884 0.00124641879773054 0.00124254444898111 0.000601007098745958 0.000602829464340281 0.000707642463862276 0.00124448162335582 0.000637159675649505 0.000880088454732033 0.00012791432334326 0.00012850589624205 0.00010444878776321 0.00010514547391018 0.000127526875322169 0.000128210109792655 0.000112373712331853 0.000118708271316174 3.49040581710111e-05 3.47859454605481e-05 1.87190581097741e-05 1.89415419310849e-05 2.3694153606199e-05 3.48450018157796e-05 2.04515845490193e-05 2.62089514557234e-05 1.43226219560669e-05 1.43050493794539e-05 3.20013970793002e-06 3.14110712945194e-06 3.41956119439247e-06 1.43138356677604e-05 3.25360267725815e-06 7.67769587345904e-06 1.40221764966303e-05 1.39831103242176e-05 3.0416912533697e-06 3.02823811495891e-06 3.28713587501519e-06 1.4002643410424e-05 3.11902174778127e-06 7.47247041283835e-06 1.39231008619108e-05 1.38849793035475e-05 2.96877432822077e-06 2.93511358654741e-06 3.16938861599195e-06 1.39040400827292e-05 3.02442551025338e-06 7.37627133924369e-06
0.004 0.00431937265892366 0.0043181916748704 0.00158765082867947 0.00158053573418195 0.00172865162083408 0.00431878216689703 0.00163227939456516 0.00270688050349791 0.00202486458634156 0.00201668322197664 0.000734257463012203 0.000737160725158725 0.000705202967913251 0.0020207739041591 0.000725540385361393 0.00124363379288048 0.000349632070597157 0.000351134322938811 0.000240017668824433 0.000239725539555529 0.00031100042217381 0.000350383196767984 0.000263581210184591 0.000298302004817948 6.09416848355335e-05 6.09877239980102e-05 3.09149906807975e-05 3.07837849575262e-05 3.89836895483768e-05 6.09647044167718e-05 3.35608217289002e-05 4.45223748040488e-05 2.04410297832317e-05 2.04272263495593e-05 4.1385187941617e-06 4.15500723798707e-06 4.33499562568812e-06 2.04341280663955e-05 4.20950721927896e-06 1.06993555581256e-05 1.98926480554999e-05 1.98963617250312e-05 5.01796539855616e-06 5.00087367561307e-06 5.60606901054894e-06 1.98945048902655e-05 5.20830269490606e-06 1.10827835730499e-05 1.96013631326117e-05 1.96074772891814e-05 4.80809249119769e-06 4.77884751019662e-06 5.29710587781431e-06 1.96044202108966e-05 4.96134862640287e-06 1.08185772602004e-05 0.00450023403571696 0.00450654068803629 0.00221407509300747 0.00223159545808789 0.00214884234439509 0.00450338736187662 0.00219817096516348 0.00312025752384874 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 0.00129809477280244 0.00130401463543578 0.000856556796857802 0.000856115138188766 0.00107352618866975 0.00130105470411911 0.00092873270790544 0.00107766150639091 0.000137759302825659 0.000139185206181308 7.68181380189195e-05 7.68720276641633e-05 9.52866675033166e-05 0.000138472254503483 8.29922777287998e-05 0.000105184268438673 2.36564231365736e-05 2.36552000749838e-05 7.75981165050577e-06 7.61657329264366e-06 7.9335213519198e-06 2.36558116057787e-05 7.76996876502308e-06 1.41243059013253e-05 0.0273456718537978 0.027062481263802 0.00464404147488167 0.00483953542455327 0.00561109170711514 0.0272040765587999 0.00503155620218336 0.01390056434483 1.01427820720521 1.01961949937553 0.191891156121371 0.19108422920855 0.208250994890035 1.01694885329037 0.197075460073318 0.52502481736014 0.00434113353108847 0.00434048084948375 0.00163746335238299 0.00163761846682013 0.00180262617355727 0.00434080719028611 0.00169256933092013 0.00275186447466652 0.00219623300851243 0.00218576730295997 0.000714209642528366 0.000716202748202763 0.000672474812258061 0.0021910001557362 0.000700962400996397 0.00129697750289232 0.000396476545806682 0.000396979243079093 0.000284645187606348 0.000284382404770238 0.000370446925396252 0.000396727894442888 0.000313158172590946 0.000346586061331723 5.0372406805433e-05 5.02368136930118e-05 2.44203699595563e-05 2.43919674251329e-05 2.99802938904953e-05 5.03046102492224e-05 2.62642104250615e-05 3.58803703547258e-05 2.07266172847616e-05 2.0706361919905e-05 4.44160985516596e-06 4.47285289543197e-06 4.71626579534433e-06 2.07164896023333e-05 4.54357618198075e-06 1.10127415501218e-05 1.98756437919245e-05 1.98806358081591e-05 5.02213954917406e-06 5.00733026824899e-06 5.61024012830574e-06 1.98781398000418e-05 5.21323664857626e-06 1.10791979091625e-05 1.95884687306213e-05 1.95947580742719e-05 4.79973402804896e-06 4.7721878179901e-06 5.28875989086872e-06 1.95916134024466e-05 4.95356057896926e-06 1.08087817083602e-05 0.00437751009857098 0.00437778210510523 0.00162343850222497 0.00162606605197189 0.00176450941810586 0.0043776461018381 0.00167133799076757 0.00275386123519579 0.00210268088795937 0.00209172788757188 0.000756630261582501 0.000758504108679568 0.000715392210724654 0.00209720438776563 0.000743508860328908 0.0012849870713036 0.000376267073516287 0.000376881498718716 0.000262970551339693 0.000262766616851994 0.000340553347462021 0.000376574286117502 0.000288763505217903 0.000323887817577742 5.31614630135843e-05 5.3096895871274e-05 2.63584474566723e-05 2.62692924758067e-05 3.258103937834e-05 5.31291794424291e-05 2.84029264369397e-05 3.82934276391355e-05 2.05555299164783e-05 2.05380629437572e-05 4.3249211462983e-06 4.34060154862925e-06 4.53317462568212e-06 2.05467964301178e-05 4.39956577353656e-06 1.0858458036169e-05 1.98758713252222e-05 1.98789734380848e-05 5.01971067598953e-06 5.00303198447082e-06 5.60377503351635e-06 1.98774223816535e-05 5.20883923132556e-06 1.10762724914567e-05 1.95920639508572e-05 1.95983826097405e-05 4.80283464219744e-06 4.77428632044248e-06 5.2921553067752e-06 1.95952232802989e-05 4.95642542313838e-06 1.08119445660026e-05 0.00646806723489766 0.00647955992146598 0.00383053396610424 0.00396665838760736 0.00340713137044718 0.00647381357818182 0.0037347745747196 0.00483039017610449 0.00600586761245575 0.00598585334984842 0.00252781184920579 0.00256111795534734 0.00235083317681947 0.00599586048115209 0.00247992099379086 0.00388629678873535 0.00101080856630679 0.001015551209019 0.000462931269507226 0.000464676174692995 0.00061669528847798 0.0010131798876629 0.0005147675775594 0.0007141325016008 8.57791396205953e-05 8.56970610654099e-05 3.75120020489691e-05 3.73960182205314e-05 4.82093308031807e-05 8.57381003430026e-05 4.1039117024227e-05 5.89187103517373e-05 2.19341896283801e-05 2.19089069481405e-05 5.44827664126792e-06 5.43389520306994e-06 6.40160849468019e-06 2.19215482882603e-05 5.76126011300602e-06 1.22253753831077e-05 1.98474330644744e-05 1.98306250351914e-05 4.89908098432892e-06 4.87956971543153e-06 5.43847345769472e-06 1.98390290498329e-05 5.07237471915173e-06 1.09790364514242e-05 1.96464406285745e-05 1.96466075001019e-05 4.81945105977534e-06 4.79366081163555e-06 5.32109477564434e-06 1.96465240643382e-05 4.97806888235174e-06 1.08454509551463e-05 0.00434147107557379 0.0043411130728077 0.0015862369145215 0.00158121897220429 0.00171025057751859 0.00434129207419075 0.00162590215474813 0.00271205812252518 0.00196482144813428 0.00195628034364927 0.000788596720618897 0.000791306406812154 0.000770252961960422 0.00196055089589177 0.000783385363130491 0.001254251576235 0.000344405534566247 0.000346097736333846 0.000228547778650729 0.000228201283536233 0.000294648995614202 0.000345251635450046 0.000250466019267055 0.000288380265740252 6.28926711427153e-05 6.29849657570278e-05 3.22495764046197e-05 3.20423271059139e-05 4.0658658140108e-05 6.29388184498716e-05 3.49835205502138e-05 4.61656397100769e-05 2.03465569477379e-05 2.03357262797335e-05 4.0738642454304e-06 4.07730347098688e-06 4.22022727232875e-06 2.03411416137357e-05 4.12379832958201e-06 1.06107356432435e-05 1.98872771762469e-05 1.98898515818412e-05 5.01399709238921e-06 4.99437502979248e-06 5.59615822319688e-06 1.9888564379044e-05 5.20151011512619e-06 1.10763318206933e-05 1.96032253263937e-05 1.96095375725703e-05 4.8094412288056e-06 4.78093877597172e-06 5.2987791978145e-06 1.9606381449482e-05 4.96305306753061e-06 1.08203844203112e-05 0.00434095459419497 0.00434042712545752 0.00160187575029748 0.00159967132722683 0.00174471397205734 0.00434069085982625 0.00164875368319388 0.00272552855384683 0.00205641426477851 0.00204705359668087 0.000738714861370178 0.000741104422823223 0.000706085178837982 0.00205173393072969 0.000728634821010461 0.00125787446489815 0.000360943483713914 0.000361996623951073 0.000250282648456807 0.000250036966648477 0.000324590889409737 0.000361470053832494 0.000274970168171674 0.000309570122436002 5.69544131398675e-05 5.69519290308096e-05 2.85624318829794e-05 2.84610499055157e-05 3.5726219827566e-05 5.69531710853385e-05 3.09165672053537e-05 4.13312087573476e-05 2.04936904415333e-05 2.04785831832447e-05 4.22498133702686e-06 4.24051867923114e-06 4.42817033530384e-06 2.0486136812389e-05 4.29789011718728e-06 1.0773188795268e-05 1.98855791157405e-05 1.98882268708911e-05 5.01926164650926e-06 5.0021947220687e-06 5.60494957952021e-06 1.98869029933158e-05 5.20880198269939e-06 1.1080042386946e-05 1.95968301001022e-05 1.96029355098973e-05 4.80586982182456e-06 4.77705524673828e-06 5.29482502119363e-06 1.95998828049997e-05 4.95925002991883e-06 1.08155031399512e-05
0.0045 0.00435902786128821 0.00435744104599352 0.00172849771756469 0.00171884611939366 0.00188991370573276 0.00435823445364087 0.00177908584756371 0.00281074528999457 0.00279614272732465 0.00279395581144341 0.00090276823503467 0.000913412095337642 0.000988196647178084 0.00279504926938403 0.000934792325850132 0.00167889510326369 0.000629848744243174 0.00062876211538631 0.000411321077339617 0.000411973334042682 0.000555252424993827 0.000629305429814742 0.000459515612125376 0.000527431539201122 8.4375935422402e-05 8.5717028532302e-05 3.62621754968671e-05 3.61598514270998e-05 4.17024814493666e-05 8.5046481977352e-05 3.80415027911112e-05 5.68434944656075e-05 2.40533479108104e-05 2.38694604636526e-05 5.82678739019197e-06 5.85253725915711e-06 6.85065288354079e-06 2.39614041872315e-05 6.17665917762996e-06 1.32905571814706e-05 2.31000275959213e-05 2.30732619343353e-05 5.66251247477284e-06 5.63702500159178e-06 6.55856633534444e-06 2.30866447651283e-05 5.95270127056969e-06 1.28062786683931e-05 2.23673584918463e-05 2.23187620681963e-05 5.10750750673583e-06 5.0837671479119e-06 5.7980317430134e-06 2.23430602800213e-05 5.32976879922038e-06 1.21350853915408e-05 0.00440336084225894 0.00439152823009595 0.00254811202046127 0.00252807228239892 0.00277953995855331 0.00439744453617744 0.0026185747538045 0.00333012266675368 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 0.00215766181452718 0.00216252615353602 0.00129060265400992 0.00128973708103628 0.00169442132181502 0.0021600939840316 0.00142492035228708 0.00171898980498488 0.000341933327916126 0.00034467419890542 0.000180097998637851 0.000179616453906286 0.000243088845413832 0.000343303763410773 0.000200934432652656 0.000257882164955903 4.36108944313344e-05 4.33291011821074e-05 2.0210591276713e-05 2.02570667098674e-05 2.71882298854194e-05 4.34699978067209e-05 2.25519626239999e-05 3.09191766970883e-05 0.0486183245030266 0.0479850119198397 0.00869692045714074 0.00890163370163533 0.00996759044873688 0.0483016682114332 0.00918871486917099 0.0248338962060759 0.361968224419953 0.361900724908145 0.0659826841518482 0.0639286393114676 0.0678243801317468 0.361934474664049 0.0659119011983542 0.184320930584632 0.00436902257140012 0.00436716435357278 0.00172658237992462 0.00172316595911698 0.00190524104500035 0.00436809346248645 0.00178499646134732 0.00281823526180297 0.00287398955245987 0.00287114254668287 0.000998211829658435 0.00101013371508712 0.00109957106602041 0.00287256604957137 0.00103597220358866 0.00177060974198174 0.000690006879171425 0.000689898521571179 0.000446393999561643 0.000447697484381653 0.000603264368018467 0.000689952700371302 0.000499118617320587 0.000575452250540873 7.53569213038048e-05 7.72095308677559e-05 2.552764876988e-05 2.56594799160883e-05 2.72809232553817e-05 7.62832260857803e-05 2.61560173137833e-05 4.62069008225821e-05 2.25689140923077e-05 2.23762348608613e-05 4.7598681627601e-06 4.72541673171219e-06 4.989907784113e-06 2.24725744765845e-05 4.8250642261951e-06 1.18840683263509e-05 2.30447827824603e-05 2.30200546674512e-05 5.60451933560862e-06 5.57743010600093e-06 6.47381964069795e-06 2.30324187249558e-05 5.88525636076917e-06 1.27441213064438e-05 2.23537128580544e-05 2.23052421226281e-05 5.08733375058172e-06 5.06406164041949e-06 5.76851397008056e-06 2.23294774903412e-05 5.30663645369392e-06 1.21157728683528e-05 0.00438793860958245 0.00438622346691101 0.00172798977268091 0.00172139457555401 0.00188754039632691 0.00438708103824673 0.00177897491485394 0.00282221736421106 0.00280974847149693 0.00280721934434078 0.000956924852909546 0.000969325001334308 0.0010285993031379 0.00280848390791885 0.000984949719127251 0.00171436339464389 0.000655574499065358 0.000656215768903994 0.000425901082125828 0.000426882787413349 0.000569005499234437 0.000655895133984676 0.000473929789591205 0.000546715927348593 7.52487121700698e-05 7.72247732348847e-05 2.72482740435158e-05 2.71966453224008e-05 2.91315561605643e-05 7.62367427024772e-05 2.78588251754936e-05 4.72099921862871e-05 2.27994028042432e-05 2.26085010662864e-05 5.09874422208121e-06 5.09464231214466e-06 5.55973763081181e-06 2.27039519352648e-05 5.2510413883459e-06 1.22322056071135e-05 2.30436857324191e-05 2.30150831861995e-05 5.63184431883749e-06 5.60417166990346e-06 6.50266374971339e-06 2.30293844593093e-05 5.91289324615145e-06 1.27594897314146e-05 2.23558009005388e-05 2.23070005148529e-05 5.09944347617812e-06 5.07600447877033e-06 5.78706033754959e-06 2.23314007076958e-05 5.32083609749934e-06 1.21250619415779e-05 0.00971205900723723 0.00974973803810705 0.00618824430701335 0.00642831328291802 0.00556584625597159 0.00973089852267214 0.00606080128196765 0.00752884017824945 0.00567335713165256 0.00563657734569363 0.0016450382167948 0.00160164037252403 0.00164227059033885 0.0056549672386731 0.00162964972655256 0.00323977673140077 0.00191914033920259 0.00191818151961777 0.00103184192219525 0.00103229628174218 0.00134711028195287 0.00191866092941018 0.0011370828286301 0.00144971406894213 0.00018300572279201 0.000184281301185589 6.95144404972889e-05 6.934593848941e-05 8.92607150436301e-05 0.000183643511988799 7.60403646767763e-05 0.000119081623601586 3.2096965404667e-05 3.1917590360156e-05 9.35969846634733e-06 9.28259654895929e-06 1.17710554914582e-05 3.20072778824115e-05 1.0137783502255e-05 1.88855812543176e-05 2.31023426197803e-05 2.31046280714779e-05 5.63356651910613e-06 5.62859762889345e-06 6.57077383659271e-06 2.31034853456291e-05 5.94431266153076e-06 1.28079817351701e-05 2.24228111421587e-05 2.23691524803857e-05 5.15075750064339e-06 5.13805380773234e-06 5.86963292305541e-06 2.23959818112722e-05 5.38614807714371e-06 1.21900815707951e-05 0.00436982542051383 0.004368225991847 0.00175005001055575 0.00173570552251069 0.00190219080943195 0.00436902570618041 0.00179598211416613 0.00282519955097184 0.00277579188267087 0.00277455981998611 0.000879338639404988 0.000890258407640699 0.000945910931139475 0.00277517585132849 0.000905169326061721 0.00165317193616843 0.000611245987622571 0.000610420973232514 0.000398288385017739 0.000398722401074589 0.000532703823795303 0.000610833480427542 0.000443238203295877 0.000510276314148543 8.56603116668069e-05 8.70174877499465e-05 3.82973971679731e-05 3.81061488526802e-05 4.46878754116474e-05 8.63388997083767e-05 4.03638071441002e-05 5.87538441698108e-05 2.4300002271347e-05 2.41297701737709e-05 6.16547583294512e-06 6.21739690523816e-06 7.36464349780199e-06 2.42148862225589e-05 6.58250541199509e-06 1.36354577362206e-05 2.30873333135345e-05 2.30568277001302e-05 5.67325061921996e-06 5.64859386370836e-06 6.56443958317506e-06 2.30720805068323e-05 5.96209468870113e-06 1.28060890159536e-05 2.23684570397547e-05 2.23190929436694e-05 5.1145264616623e-06 5.09187698732851e-06 5.80923572544221e-06 2.23437749917121e-05 5.33854639147767e-06 1.21406378315714e-05 0.00436934702640298 0.0043676011104295 0.00172360816062918 0.00171551379624398 0.00188531658964743 0.00436847406841624 0.0017748128488402 0.00281227733667062 0.00279888381902524 0.00279656831275946 0.000925148097501026 0.000936646468446462 0.00100569639357488 0.00279772606589235 0.000955830319840789 0.00169258861826141 0.000638189767060504 0.000638002700233672 0.000415706573663026 0.00041653924511779 0.000559434343150541 0.000638096233647088 0.000463893387310452 0.000533574525845107 7.86364554700553e-05 8.02388186576683e-05 3.13848951733495e-05 3.13259905264253e-05 3.48397447234234e-05 7.94376370638618e-05 3.25168768077327e-05 5.12851809101844e-05 2.33931648720778e-05 2.32058230708085e-05 5.42658120610734e-06 5.43803565055603e-06 6.17229506294451e-06 2.32994939714431e-05 5.67897063986929e-06 1.27271799724988e-05 2.3072298256547e-05 2.30445966684555e-05 5.64758122212365e-06 5.6209247509404e-06 6.53211574682352e-06 2.30584474625012e-05 5.93354057329586e-06 1.2783503328978e-05 2.23623070449983e-05 2.23134633231665e-05 5.10422143839941e-06 5.08045493741582e-06 5.79306892413535e-06 2.23378851840824e-05 5.32591509998353e-06 1.21307031336231e-05
0.005 0.00442709727388529 0.0044268948625647 0.00180094875902053 0.00180388313264722 0.00196131647204176 0.00442699606822499 0.00185538278790317 0.0028840281000319 0.00334462487178942 0.00334603454447149 0.00088553601121762 0.000895483658688954 0.00102166108012874 0.00334532970813045 0.000934226916678439 0.00189866803325924 0.000834752993922987 0.000838771595108707 0.00053446133760487 0.000535323964807823 0.000655672667516722 0.000836762294515847 0.000575152656643138 0.000679796511792222 0.000156221928862909 0.000156767651473412 7.09042478745264e-05 7.11223238317681e-05 8.09049046936211e-05 0.00015649479016816 7.43104921333052e-05 0.000107184211347247 4.58458400896171e-05 4.59758386925822e-05 2.31586935438247e-05 2.31155057325746e-05 2.83269888436605e-05 4.59108393910997e-05 2.48670627066866e-05 3.32845733804518e-05 2.67591366880179e-05 2.69027467997314e-05 7.12549797086329e-06 7.1159945374415e-06 8.0313525806592e-06 2.68309417438747e-05 7.42428169632133e-06 1.51869457153427e-05 2.50445638407405e-05 2.5194236952339e-05 5.95392707865283e-06 5.92624119372868e-06 6.36489139299161e-06 2.51194003965397e-05 6.08168655512437e-06 1.36967720916905e-05 0.00445916121276608 0.00446058649003741 0.00240024446411165 0.00244870750490425 0.0025442242324358 0.00445987385140174 0.00246439206715057 0.00326258478085104 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 0.00255055716533461 0.00257259113880143 0.00101132697405756 0.00101222655218889 0.000998985535532241 0.00256157415206802 0.00100751302059289 0.00162913747318294 0.000601523551301763 0.000607043933667549 0.000325651272054813 0.000325996935017216 0.000399632302912595 0.000604283742484656 0.000350426836661541 0.000451969598990787 9.15284504634455e-05 9.28200715003534e-05 4.46070727459695e-05 4.4683463107342e-05 5.33678817428298e-05 9.21742609818995e-05 4.75528058653805e-05 6.54013879119881e-05 0.0244055777256045 0.0254551719915471 0.00551005837806151 0.00561461413935374 0.00606832845069965 0.0249303748585758 0.00573100032270497 0.0134107501370533 0.570473204529582 0.575543082067469 0.100972333972711 0.100076509549754 0.105716961611183 0.573008143298525 0.102255268377883 0.29055641834614 0.00442831501067021 0.00442795177067078 0.00181366551476883 0.00181916139684402 0.00198411833977221 0.00442813339067049 0.00187231508379502 0.00289464240654521 0.00345923140523005 0.00345994434318531 0.000925884184611781 0.000937574400942692 0.00105342834226436 0.00345958787420768 0.000972295642606278 0.00196721253524684 0.000887253683667804 0.000891498832776703 0.000548265343171697 0.000549670687326932 0.000666308219071684 0.000889376258222253 0.000588081416523437 0.000708599353202964 0.000169222486053584 0.000170773887809629 7.83866667076525e-05 7.86673393829568e-05 9.02469885433576e-05 0.000169998186931606 8.2433664877989e-05 0.000117459473699436 4.08078348927424e-05 4.10716344428337e-05 1.95186713703476e-05 1.9450015823929e-05 2.35228839884695e-05 4.09397346677881e-05 2.08305237275821e-05 2.88742081036645e-05 2.64434756904583e-05 2.65998398022616e-05 6.92366864767882e-06 6.9149510057203e-06 7.76113817246979e-06 2.652165774636e-05 7.19991927528964e-06 1.49286146637178e-05 2.50132766204019e-05 2.51633698901785e-05 5.9066610829552e-06 5.8800246621777e-06 6.3001482792521e-06 2.50883232552902e-05 6.028944674795e-06 1.36526961069931e-05 0.00443554620071887 0.00443514737583931 0.0018204880051103 0.00182195712399866 0.00197253507058141 0.00443534678827909 0.00187166006656346 0.00289713475524971 0.00344973868490079 0.00344968703350525 0.000927632880810768 0.000941944986979204 0.00104137088503263 0.00344971285920302 0.000970316250940869 0.00196207489424573 0.000839330471099208 0.000843872716418923 0.000528642634001168 0.000529614173559979 0.000639416988206668 0.000841601593759066 0.000565891265255939 0.000676175396657189 0.000156623614559523 0.000157572621565385 7.05596925203996e-05 7.0751425738654e-05 8.09927012781256e-05 0.000157098118062454 7.41012731790597e-05 0.000107300011132418 4.22195174821762e-05 4.24288732819246e-05 2.05467552171624e-05 2.04952913523167e-05 2.49337241841837e-05 4.23241953820504e-05 2.19919235845543e-05 3.01248323035527e-05 2.65261581897561e-05 2.66791706559678e-05 6.98819428691796e-06 6.97959091255193e-06 7.84819447571134e-06 2.66026644228619e-05 7.27199322506041e-06 1.5004261704181e-05 2.50247138404099e-05 2.51734779328879e-05 5.93389895323524e-06 5.90707715034613e-06 6.33846699584533e-06 2.50990958866489e-05 6.05981436647556e-06 1.36755269745449e-05 0.012859740560779 0.0130063653319038 0.00963913662950502 0.00956792184796845 0.00843336385732302 0.0129330529463414 0.00921347411159883 0.0107013056454959 0.00837226065585325 0.00838511095170345 0.00526069458246494 0.00492323960138998 0.00508482572345883 0.00837868580377835 0.00508958663577125 0.00640522630297409 0.00257775767446478 0.00263789645289781 0.00118374295617918 0.00118425610650594 0.00146136984748001 0.0026078270636813 0.00127645630338838 0.00180900460750554 0.000443829607767362 0.000452319446985602 0.000157825857744556 0.000158027511932466 0.000198195062597401 0.000448074527376482 0.000171349477424808 0.000282039497405477 6.00861646167496e-05 5.98039010017255e-05 2.89190990157375e-05 2.88193281503933e-05 3.5016886713826e-05 5.99450328092376e-05 3.09184379599856e-05 4.25290758996864e-05 2.78781825757006e-05 2.80247969373055e-05 8.03913585571264e-06 8.02096376263543e-06 9.09419916175248e-06 2.79514897565031e-05 8.38476626003351e-06 1.62114556586213e-05 2.51423754302129e-05 2.53031946323793e-05 5.98691697754025e-06 5.96771832564086e-06 6.43133548003119e-06 2.52227850312961e-05 6.12865692773743e-06 1.37663081691609e-05 0.00443120170111961 0.00443088371899634 0.00181657112477303 0.00181505910523446 0.00197004190526638 0.00443104271005797 0.00186722404509129 0.00289275151107797 0.0033449061389467 0.00334533720931188 0.000903257721012262 0.000915738330711583 0.00103371113641204 0.00334512167412929 0.000950902396045296 0.00190859010727889 0.000809143414487779 0.000812740057597907 0.000519631480290079 0.000520184677718529 0.000634734358746094 0.000810941736042843 0.000558183505584901 0.000659286797768078 0.000152047941132267 0.000152094746417917 6.84283991039166e-05 6.85260002784405e-05 7.84448016041347e-05 0.000152071343775092 7.17997336621639e-05 0.000103908377707335 4.75211760065747e-05 4.76281576747588e-05 2.42218780424269e-05 2.42070947636334e-05 2.97644922792845e-05 4.75746668406668e-05 2.60644883617816e-05 3.46685597533357e-05 2.67853074425634e-05 2.69274937454333e-05 7.15128637968312e-06 7.14457975444798e-06 8.06743091710471e-06 2.68564005939984e-05 7.45443235041194e-06 1.52152196478465e-05 2.50507119878981e-05 2.51988833447812e-05 5.96929252217155e-06 5.94301103974453e-06 6.38652556201988e-06 2.51247976663396e-05 6.09960970797866e-06 1.3709684891323e-05 0.00442984566877955 0.00442949938070521 0.00180323180695288 0.00180444678519239 0.00196247616701252 0.00442967252474238 0.00185671825305259 0.00288589996172851 0.00339096286821188 0.00339151729256755 0.000902261458846341 0.000914617935478943 0.00102901172604217 0.00339124008038971 0.000948630373455817 0.00192567425622938 0.000832344481987569 0.00083668870436754 0.000528599586292646 0.000529561135694991 0.000644885040065943 0.000834516593177555 0.000567681920684526 0.000674415789681738 0.000154282504830517 0.000154995494483193 6.9395587024187e-05 6.96028691628848e-05 7.90977046720482e-05 0.000154638999656855 7.26987202863733e-05 0.000105474832034566 4.38363391717111e-05 4.4010900763205e-05 2.17690262482429e-05 2.17212612094365e-05 2.65322036100806e-05 4.39236199674581e-05 2.334083035592e-05 3.15739462005352e-05 2.66398799708773e-05 2.6788503655216e-05 7.05703673968438e-06 7.04789770414838e-06 7.93996536318004e-06 2.67141918130466e-05 7.34829993567094e-06 1.50946566866212e-05 2.50352816956429e-05 2.51846170639982e-05 5.94487436877628e-06 5.91775391533965e-06 6.35262131208806e-06 2.51099493798205e-05 6.07174986540133e-06 1.3687029671169e-05
0.0055 0.00451439591552553 0.00451417683326008 0.00196696610440818 0.00194471392359855 0.00215880665197246 0.0045142863743928 0.00202349555999306 0.00301981188575296 0.00362554381870358 0.00362535250253352 0.000987835278234948 0.000994370429075069 0.00115647017165351 0.00362544816061855 0.00104622529298784 0.00207791444004012 0.00122125980016539 0.00121215134478648 0.000384894597650366 0.000392366846690801 0.000465954505173996 0.00121670557247594 0.000414405316505054 0.000735325418893407 0.000421721237468748 0.000419148242102485 0.000194261431979718 0.000195210698430299 0.000258427906711854 0.000420434739785616 0.000215966679040624 0.000297753903338621 9.91995781224528e-05 9.95279869865832e-05 4.91250147320965e-05 4.89782422740793e-05 6.60550485070327e-05 9.9363782554518e-05 5.47194351710695e-05 7.25771741244489e-05 3.68316659144232e-05 3.65389147179014e-05 7.93069230305853e-06 7.90234311119518e-06 8.00698870598387e-06 3.66852903161623e-05 7.94667470674586e-06 1.94421209505124e-05 3.32477806633074e-05 3.2978630775675e-05 7.90449869150398e-06 7.8531330421787e-06 8.1488193813294e-06 3.31132057194912e-05 7.96881703833736e-06 1.80265725107989e-05 0.00453861046032368 0.00453860835407812 0.00249833547006536 0.00254228887371797 0.00276877206333691 0.0045386094072009 0.00260313213570675 0.00337732304430441 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 0.0026335917316326 0.00263791708615212 0.000711592185315135 0.000713124531351226 0.000645630510865822 0.00263575440889236 0.000690115742510728 0.00146837120906338 0.00107264474408885 0.0010618995179507 0.000544655588535361 0.000543740901972229 0.000729100494748942 0.00106727213101978 0.000605832328418844 0.000790408249459217 0.000212639526749089 0.000212243179978566 0.000104550714402876 0.000104293530110554 0.000140667043441285 0.000212441353363827 0.000116503762651572 0.000154878798936474 0.0639536155194448 0.063894981011118 0.01232997853526 0.0137526294780614 0.0142532798455465 0.0639242982652814 0.013445295952956 0.0336368968778861 0.206860109761179 0.199721361470097 0.0372190283114832 0.03422521830893 0.0366655405943691 0.203290735615638 0.0360365957382607 0.102938251689212 0.00451499307349695 0.00451473657520619 0.00199965140082678 0.00198695036469309 0.00219585677580691 0.00451486482435157 0.00206081951377559 0.00304243763800599 0.00367338164359799 0.00367327329614477 0.00109295274712124 0.00109499747605983 0.00124076473321277 0.00367332746987138 0.00114290498546461 0.00215507397922732 0.00131508628918404 0.00130572765493005 0.000407713676053974 0.000416967800719611 0.000486629546254756 0.00131040697205705 0.00043710367434278 0.000786424993428487 0.000465061024061519 0.000461762736896923 0.000220437197390767 0.000222077213278259 0.000296721664817011 0.000463411880479221 0.000246412025162012 0.000333211967288896 8.97897516803034e-05 9.01929059323146e-05 4.43046897857588e-05 4.42080343737855e-05 5.96484395948691e-05 8.9991328806309e-05 4.93870545848045e-05 6.56287642734063e-05 3.57652763188115e-05 3.55097725496608e-05 7.300932307188e-06 7.28285981596017e-06 6.94318352406592e-06 3.56375244342361e-05 7.17565854907136e-06 1.85604049031373e-05 3.31801972168932e-05 3.29063486507156e-05 7.80293146669976e-06 7.7499699788683e-06 7.998743460343e-06 3.30432729338044e-05 7.85054830197035e-06 1.7927638154704e-05 0.00451779334850372 0.00451745649036281 0.00198847903862656 0.00197644449278984 0.00216858974751591 0.00451762491943326 0.00204450442631077 0.00303375262355977 0.00366950798821977 0.00366888891806673 0.00112216678138635 0.00112617750968386 0.0012439491725284 0.00366919845314325 0.00116409782119954 0.00216613807397702 0.00126658066022038 0.00125819199108123 0.000402198015026607 0.000409653242715467 0.000468133501461088 0.00126238632565081 0.000426661586401054 0.000760951482100955 0.00043885729767765 0.000435757442940053 0.000205155761849462 0.00020645526152024 0.000276096112210432 0.000437307370308851 0.000229235711860045 0.000312464375239567 8.93079816553081e-05 8.97145035229978e-05 4.40570601497901e-05 4.38960383970293e-05 5.90824967073721e-05 8.9511242589153e-05 4.90118650847305e-05 6.52116160864995e-05 3.60653726016996e-05 3.57911504530746e-05 7.52663763139071e-06 7.50039136157025e-06 7.31356272331874e-06 3.59282615273871e-05 7.44686390542657e-06 1.88394229542108e-05 3.32088834771303e-05 3.29346735242143e-05 7.84895768324448e-06 7.79726782188536e-06 8.06788565041249e-06 3.30717785006723e-05 7.90470371851411e-06 1.79715336313774e-05 0.0129077877747737 0.0125248111112057 0.00908599721718659 0.00934268698666555 0.00809272828652622 0.0127162994429897 0.00884047083012612 0.0103908022752715 0.00509948290936306 0.00511226325068789 0.00224298855907103 0.00218999603352661 0.00239808451427838 0.00510587308002547 0.00227702303562534 0.00340856305338539 0.00282832595705547 0.00282512861612981 0.000844321552716325 0.000830010895963189 0.000932412417957205 0.00282672728659264 0.000868914955545573 0.0016520398879644 0.000987109697990848 0.00099442984723945 0.000411638948279895 0.000411724962743533 0.000542067190300573 0.000990769772615149 0.000455143700441334 0.00066939412931086 0.000140444819549737 0.00014066906583441 6.60154770293991e-05 6.60258322269699e-05 8.87017189319161e-05 0.000140556942692074 7.3581009396095e-05 0.000100371382714487 4.37110711264351e-05 4.33981036813652e-05 1.27407185380386e-05 1.26966896417941e-05 1.5434249796489e-05 4.35545874039002e-05 1.36238859921072e-05 2.55961665568244e-05 3.32452074915887e-05 3.2991279184048e-05 7.88426876910329e-06 7.84708344872019e-06 8.12658940270541e-06 3.31182433378183e-05 7.95264720684296e-06 1.80188856592331e-05 0.00451613712206816 0.00451582980255125 0.00195962091324871 0.0019415145799823 0.00214389999886738 0.0045159834623097 0.00201501183069946 0.00301540048334356 0.00361070556561799 0.00361059195446593 0.00102617452619184 0.00103359732169014 0.00117818102896838 0.00361064876004196 0.00107931762561678 0.00209185007938685 0.00120571916295072 0.00119742621317782 0.0003751973346425 0.000381071665751327 0.000441695616952749 0.00120157268806427 0.000399321539115525 0.000720221998695022 0.000408257485110523 0.000405786433050488 0.000185385904100892 0.000185933331762154 0.000246203460729539 0.000407021959080506 0.000205840898864195 0.000286313322950719 0.000100054368833587 0.000100421026757178 4.95922261066128e-05 4.94163796505411e-05 6.65177452082985e-05 0.000100237697795383 5.51754503218175e-05 7.32003493112435e-05 3.70381475895646e-05 3.6739316315271e-05 8.0676670851442e-06 8.03642178151087e-06 8.22598704005542e-06 3.68887319524178e-05 8.11002530223683e-06 1.96215079623092e-05 3.32640210902218e-05 3.29933934257786e-05 7.92957208459258e-06 7.88046517122018e-06 8.18641569451741e-06 3.31287072580002e-05 7.99881765011006e-06 1.80507734932661e-05 0.00451555565272286 0.00451528207764557 0.00197167644353538 0.00195460020190293 0.00215879632129912 0.00451541886518421 0.00202835765557914 0.00302318213942117 0.00364016363179761 0.00363993794551475 0.00105012230361813 0.00105526923866056 0.00119711684607996 0.00364005078865618 0.00110083612945288 0.0021165219931342 0.00123893936041157 0.00123012937599159 0.000389648125401306 0.000397233972545337 0.000463943630475105 0.00123453436820158 0.000416941909473916 0.000743978892964982 0.000427793131123584 0.000424902902574913 0.000198641630573907 0.000199776002672743 0.000265724109369402 0.000426348016849248 0.000221380580872017 0.00030336755526291 9.38097258600657e-05 9.41825159054759e-05 4.63827705452588e-05 4.62309771857783e-05 6.2291924561541e-05 9.39961208827708e-05 5.1635224097526e-05 6.8579582811624e-05 3.6430046194155e-05 3.61472847831024e-05 7.7267435930949e-06 7.69915568324018e-06 7.65802632670039e-06 3.62886654886287e-05 7.69464186767849e-06 1.91322513160586e-05 3.32282124240669e-05 3.29561111434784e-05 7.87785963921709e-06 7.82604673691076e-06 8.10921172131423e-06 3.30921617837726e-05 7.93770603248069e-06 1.79994883329975e-05
0.006 0.00441327113056456 0.00441314474519891 0.00202633256284053 0.00201828898337781 0.00219741750670615 0.00441320793788174 0.00208067968430817 0.00301369098573759 0.00390025219849536 0.00390375479610515 0.0011254334218341 0.0011488859576171 0.00131872408393397 0.00390200349730026 0.00119768115446172 0.00227941009159714 0.00194444159847726 0.00195267723733368 0.000455062874067167 0.000465711683555494 0.000490581685732066 0.00194855941790547 0.000470452081118242 0.00106169501583313 0.000697428752958695 0.000687656837555377 0.000355264221592926 0.000355924263387569 0.000446343065125499 0.000692542795257036 0.000385843850035331 0.000508523428124013 0.000156228801139084 0.000157742625499236 7.97902516169381e-05 7.96150119114839e-05 9.61577622662222e-05 0.00015698571331916 8.51876752648814e-05 0.000113906890486593 3.96569512797864e-05 3.94087357822345e-05 9.11977964721835e-06 9.14618054472433e-06 9.93034498463441e-06 3.95328435310105e-05 9.39876839219236e-06 2.14523984477196e-05 3.40317634254074e-05 3.43924493158451e-05 8.51656705450199e-06 8.47992930845335e-06 9.72600724910124e-06 3.42121063706263e-05 8.90750120401886e-06 1.90293432706618e-05 0.00441878677097962 0.00442287997857503 0.00294423915004763 0.0029053918511634 0.00290787122372303 0.00442083337477732 0.00291916740831135 0.00351983379489774 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 0.00414526897672689 0.00416789025309482 0.00114618950312256 0.00117023570396071 0.00108978085009378 0.00415657961491086 0.00113540201905902 0.00234387305739975 0.0019356464701908 0.00190024785119102 0.000919306507692463 0.00092079524849706 0.00116084429533348 0.00191794716069091 0.00100031535050767 0.00136736807458097 0.00044273106644712 0.000443470235595904 0.000205624421136955 0.000205747900098771 0.000259452524991774 0.000443100651021512 0.000223608282075833 0.000311405229654105 0.0799919587354545 0.0808974429872775 0.0140511245273455 0.0138810765378824 0.0144610959349605 0.080444700861366 0.0141310990000628 0.0406565397445841 0.407170773170941 0.420022615665318 0.0809298433232911 0.0861521629616689 0.0795760988759092 0.413596694418129 0.0822193683869564 0.214770298799426 0.00441318764030401 0.00441306029216787 0.00204768914443471 0.00204622134985411 0.00222442277822356 0.00441312396623594 0.00210611109083746 0.00302891624099685 0.00395101100492006 0.00395152045670649 0.00120696651890297 0.00122709719915609 0.00138275943688457 0.00395126573081328 0.00127227438498121 0.00234387092331404 0.00203710955145125 0.00204707684624808 0.000493439688059426 0.000503796937700781 0.000539674544622355 0.00204209319884966 0.000512303723460854 0.00112421951361638 0.000775143109582886 0.000765811697967333 0.000394186869941774 0.000394399166354454 0.000496609314932567 0.00077047740377511 0.000428398450409598 0.000565230031755803 0.000154674191193748 0.000156886550807328 7.29718501858656e-05 7.26122615202749e-05 8.68695899648247e-05 0.000155780371000538 7.7484567223655e-05 0.000108802888734408 3.73644904195824e-05 3.70633825516162e-05 7.23048089891334e-06 7.2882910480325e-06 7.34222065485282e-06 3.72139364855993e-05 7.28699753393289e-06 1.92577731145994e-05 3.38086035245417e-05 3.416681416451e-05 8.13940860621383e-06 8.10317945186273e-06 9.21519101482188e-06 3.39877088445259e-05 8.48592635763281e-06 1.868663935239e-05 0.00441422997766628 0.00441403643119017 0.00205459292051741 0.00205069788984692 0.00221563816421269 0.00441413320442822 0.002106976324859 0.00302983907668669 0.00402069379432988 0.00401999358140394 0.00122656562633852 0.00125020799207452 0.00137545670016767 0.00402034368786691 0.00128407677286024 0.00237858353886291 0.00197807946511538 0.00198716205087678 0.000482165653737976 0.000492064563022113 0.000516376245037815 0.00198262075799608 0.000496868820599302 0.00109116959555801 0.000725965336577452 0.000716697964863286 0.000370141767600932 0.000370552355073543 0.000466280241115714 0.000721331650720369 0.000402324787930063 0.000529927533046186 0.000146305741732038 0.000148434436720122 6.9875903547885e-05 6.96273338283007e-05 8.31387104875993e-05 0.00014737008922608 7.42139826212617e-05 0.000103476425263189 3.76082733050215e-05 3.73567357174737e-05 7.65028201210178e-06 7.69429873801504e-06 7.94483146191308e-06 3.74825045112476e-05 7.76313740400997e-06 1.9650884246905e-05 3.38831175137168e-05 3.42387583530791e-05 8.29335615275939e-06 8.25729519617912e-06 9.42897351839315e-06 3.4060937933398e-05 8.65987495577722e-06 1.88203001468255e-05 0.0125254733334454 0.0125328758553948 0.00967107550656929 0.00911553951873298 0.00755708495883414 0.0125291745944201 0.00878123332804547 0.0102804098345953 0.00835254205049995 0.00851833684605511 0.00644994975448294 0.00612335910621958 0.00643174004417453 0.00843543944827753 0.00633501630162569 0.00717518556028642 0.00416652922701106 0.00414085607211083 0.00189593670688019 0.00188357016561861 0.00204759399105186 0.00415369264956095 0.00194236695451689 0.00282689723253451 0.00156799976391105 0.00154982050324611 0.000649333608790779 0.000652176465799316 0.000798474222105172 0.00155891013357858 0.000699994765565089 0.00104356091277049 0.000280736601609165 0.000285018424774201 0.000119799151730285 0.000120042435629726 0.000143152077958408 0.000282877513191683 0.00012766455510614 0.000189749738340357 5.91645326360898e-05 5.89837979202657e-05 2.08728546049124e-05 2.08393641620022e-05 2.48343845288932e-05 5.90741652781778e-05 2.21822010986026e-05 3.69389867704327e-05 3.4146347085707e-05 3.47023899537568e-05 8.9416438468271e-06 8.93243964941617e-06 1.03197340884317e-05 3.44243685197319e-05 9.39793919489164e-06 1.94085109248277e-05 0.00441377522374703 0.00441358030228703 0.00203668968005684 0.00202757847235978 0.00219381852743675 0.00441367776301703 0.00208602889328445 0.00301708844117748 0.00394837320905488 0.00395051144996317 0.001157183487283 0.00118379645562985 0.00133416375162041 0.00394944232950903 0.00122504789817775 0.00231480567071026 0.00193203808870974 0.00193997334551978 0.000451721621345304 0.000462225065958469 0.000477273008729748 0.00193600571711476 0.000463739898677841 0.00105264622605261 0.000664821786267866 0.000654546840298502 0.000340362670428338 0.00034103955265876 0.00042724985720464 0.000659684313283184 0.000369550693430579 0.000485604141371621 0.000152239212109883 0.000153420559225202 7.83996122968146e-05 7.83589337594492e-05 9.47473017481157e-05 0.000152829885667542 8.38352826014598e-05 0.000111433123827893 4.01367835323321e-05 3.99208226285361e-05 9.77805161156321e-06 9.79899470066626e-06 1.0878610327134e-05 4.00288030804341e-05 1.01518855464545e-05 2.21026525600463e-05 3.40727476414199e-05 3.44322653316501e-05 8.60590259645238e-06 8.57041140423466e-06 9.84871426270853e-06 3.4252506486535e-05 9.00834275446519e-06 1.91060082472931e-05 0.00441347928232305 0.00441332858715147 0.00203415170774374 0.00202799108800924 0.00220155641839231 0.00441340393473726 0.00208789973804843 0.00301810141672396 0.00394986168231001 0.00395118928141248 0.0011701648730813 0.0011937294936947 0.00134404594059867 0.00395052548186124 0.00123598010245823 0.00232179825421943 0.00195906261875567 0.00196766016746344 0.000465656095401574 0.000475961985561369 0.000502004058329334 0.00196336139310956 0.000481207379764092 0.00107406898510228 0.000708662361752855 0.000699221747050803 0.000361351643791256 0.000361916895549818 0.000454691130634627 0.000703942054401829 0.000392653223325234 0.000517168755755872 0.000149989356165065 0.000151848226762803 7.4366951622267e-05 7.41568179190638e-05 8.90955803507344e-05 0.000150918791463934 7.92064499640217e-05 0.000107891386563987 3.85321947947125e-05 3.82797488367296e-05 8.32690900653436e-06 8.36156939291662e-06 8.86814201216755e-06 3.8405971815721e-05 8.51887347053951e-06 2.04737128086121e-05 3.39536652197613e-05 3.43131972138577e-05 8.40734408040848e-06 8.37104709969207e-06 9.58090799526502e-06 3.41334312168095e-05 8.78643305845519e-06 1.89252323217969e-05
0.0065 0.00451369951936415 0.00451363731361389 0.0021618703002417 0.0021495533712544 0.00233953110196615 0.00451366841648902 0.00221698492448742 0.00313565832128806 0.00415603791491977 0.00415721231188808 0.00129223913628826 0.00129834712793576 0.00151647051061008 0.00415662511340393 0.0013690189249447 0.00248406140032839 0.00264298031114281 0.00263251543949215 0.000645588394822529 0.000650617098979205 0.00068946983857982 0.00263774787531748 0.000661891777460518 0.0014522342166033 0.000704310532121239 0.000702480428829035 0.000397249087940423 0.000399349041946389 0.000510435217195481 0.000703395480475137 0.000435677782360764 0.000542764861606514 0.000208717675725212 0.000205872357551543 0.000105263890527233 0.000104997654190362 0.000138856409740619 0.000207295016638378 0.000116372651486072 0.000152741597546994 7.43832546777091e-05 7.53134252019372e-05 3.39951225603415e-05 3.40591131987684e-05 4.3839589296084e-05 7.48483399398231e-05 3.72979416850646e-05 5.2318100986968e-05 3.97736239856103e-05 3.95098072405035e-05 9.09051149275711e-06 9.02386922804854e-06 9.8174394162359e-06 3.96417156130569e-05 9.31060671234718e-06 2.14430502726311e-05 0.00451896516418058 0.00451862651813867 0.00289321477333214 0.00283689838646191 0.00291249301448866 0.00451879584115963 0.0028808687247609 0.00353603957132039 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 0.0043829852448027 0.00444550992460656 0.000999957887087228 0.000999271561372187 0.000952172850082726 0.00441424758470463 0.000983800766180714 0.00235597949359028 0.00247534273029432 0.00242948942030754 0.00123941854045598 0.00124317092423339 0.00153713424322379 0.00245241607530093 0.00133990790263772 0.001784911171703 0.000554440230473148 0.000557549829863516 0.000280859447174071 0.000280279078830388 0.000360365890637187 0.000555995030168332 0.000307168138880549 0.000406698895395662 0.0521404576769589 0.0519802932907812 0.00934889036024191 0.00917351591054721 0.00912965981152376 0.0520603754838701 0.00921735536077096 0.0263545634100106 0.111657258666413 0.111893533198638 0.020644165884417 0.0207920156653941 0.0198806007382628 0.111775395932526 0.020438927429358 0.0569735148306251 0.00451388702073113 0.00451384607749857 0.00219965410644573 0.00219206605944401 0.00237477945540379 0.00451386654911485 0.00225549987376451 0.00315884654390465 0.00417104030305224 0.00417230697330958 0.0013203609798116 0.0013301698373112 0.00155763396118618 0.00417167363818091 0.00140272159276966 0.00251030241093416 0.00274559589159449 0.00273311537056246 0.000693998020687165 0.000701766198306544 0.00074437532188815 0.00273935563107848 0.00071337984696062 0.00152377016060776 0.000742153428428326 0.000738301215740697 0.000407024875044365 0.000409019040549267 0.000522941573973451 0.000740227322084511 0.000446328496522361 0.000563888026747221 0.000211584132072659 0.00020916402438255 0.000101175039441794 0.000101120440914714 0.000133006620335675 0.000210374078227605 0.000111767366897394 0.000151210051429479 6.971371146899e-05 7.09752065768265e-05 3.16043562002539e-05 3.16651221865426e-05 4.04366987423479e-05 7.03444590229082e-05 3.45687257097148e-05 4.88790190349922e-05 3.91970638331605e-05 3.89554276484522e-05 8.29868294594961e-06 8.23304233501405e-06 8.69425683928972e-06 3.90762457408063e-05 8.40866070675113e-06 2.06756947203732e-05 0.00451414371948357 0.00451407710040564 0.00222684293754441 0.00221763599787901 0.00237619762912108 0.0045141104099446 0.00227355885484817 0.00316977947688674 0.00420175725400247 0.00420134465870607 0.00128768079720054 0.00129691844547054 0.00152287090309356 0.00420155095635427 0.00136915671525488 0.00250211441169464 0.00270169401381691 0.0026900480896767 0.000685275480678733 0.00069196336185904 0.000719567328823958 0.0026958710517468 0.00069893539045391 0.00149770965497107 0.000699177569442752 0.000696003444409844 0.000392723175754599 0.000394973819494304 0.000506425183283398 0.000697590506926298 0.000431374059510767 0.000537860638476979 0.000196085978275442 0.000193435949245193 9.36473312741165e-05 9.34607422093287e-05 0.000123470610265876 0.000194760963760317 0.000103526227916441 0.000140020122253991 7.01611316731038e-05 7.12161835906962e-05 3.15706902856616e-05 3.16459741506583e-05 4.06132087905542e-05 7.06886576319e-05 3.46099577422913e-05 4.90414376981348e-05 3.93671472173022e-05 3.9129658089335e-05 8.6035341338383e-06 8.53786809567422e-06 9.14535356895645e-06 3.92484026533186e-05 8.76225193282299e-06 2.09567122210212e-05 0.0130618300101642 0.0132407988723728 0.00861055813891359 0.00875475039486711 0.00753677826664665 0.0131513144412685 0.00830069560014245 0.0102409431365929 0.00761624908932395 0.00780591918637369 0.00411918671374057 0.00408775055246795 0.00405305104472345 0.00771108413784882 0.00408666277031066 0.00553643131732592 0.00634961465115228 0.0061909530819455 0.00201658982660922 0.00200811937309939 0.00214724723410478 0.00627028386654889 0.00205731881127113 0.00374250483338223 0.00180709805280614 0.00185972473885193 0.000904366872906411 0.000909795235674107 0.00116897197789722 0.00183341139582904 0.000994378028825913 0.00132999137562716 0.000508371640233945 0.000510049862813201 0.00019024724554502 0.000190978633219648 0.000254262124873627 0.000509210751523573 0.000211829334546099 0.000330781901337088 9.83924046820082e-05 9.90399546598607e-05 4.57089979930307e-05 4.58074958123823e-05 5.93644586789736e-05 9.87161796709344e-05 5.02936508281289e-05 6.96626623652511e-05 4.1411366038184e-05 4.130693152526e-05 1.10159338688798e-05 1.10812686864518e-05 1.25932228884036e-05 4.1359148781722e-05 1.15634751479117e-05 2.34817446014358e-05 0.00451385542735446 0.00451375022786416 0.00220269907418226 0.0021898996930166 0.00235465939063005 0.00451380282760931 0.00224908605260964 0.00315497276260951 0.00417175504092028 0.00417151028647831 0.00127205143087791 0.00127788442413856 0.00150086023257185 0.00417163266369929 0.00135026536252944 0.00247881228299738 0.00263940922572516 0.0026294599163821 0.000645484379771084 0.000649579755756962 0.000679427136001881 0.00263443457105363 0.000658163757176642 0.00144867208272744 0.000679664955703977 0.000678268148805848 0.000392185333071121 0.000394517825079295 0.000504809334217182 0.000678966552254912 0.000430504164122533 0.000529889119375485 0.000200293642287681 0.000197087803889663 0.000100501047149486 0.000100107750757346 0.00013267977660112 0.000198690723088672 0.000111096191502651 0.000146134004137059 7.58735757837943e-05 7.6685262677067e-05 3.4692288763735e-05 3.47751440556359e-05 4.49207649525091e-05 7.62794192304307e-05 3.81293992572934e-05 5.33894072465483e-05 3.98944903212344e-05 3.96278054494689e-05 9.28753113629117e-06 9.21950166781564e-06 1.01073333426993e-05 3.97611478853516e-05 9.53812204893538e-06 2.16273323835019e-05 0.00451386638684639 0.00451380177493602 0.00219421261129654 0.00218347090553566 0.0023565370446218 0.00451383408089121 0.00224474018715134 0.00315237774464728 0.00417037186343395 0.00417085931747751 0.00128771391744031 0.00129555986083778 0.00151843407442177 0.00417061559045573 0.00136723595089995 0.00248858780672226 0.0026677262228379 0.00265666590956569 0.000662360740181285 0.000668324661321672 0.000702835664752948 0.0026621960662018 0.000677840355418635 0.0014715826397319 0.000698125359006821 0.00069591377279841 0.00039303165732231 0.000395226719849175 0.000505960151527198 0.000697019565902616 0.000431406176232894 0.000537651532100783 0.000200710000733928 0.000197980650762937 9.85817401154697e-05 9.83485371086034e-05 0.000130048258659898 0.000199345325748433 0.000108992845294657 0.000145133837476167 7.20041369091789e-05 7.29969084510593e-05 3.26371090001819e-05 3.27060797552199e-05 4.2028452114745e-05 7.25005226801191e-05 3.57905469567156e-05 5.0474537246077e-05 3.95581543566924e-05 3.93058869069164e-05 8.84871083624623e-06 8.78294045087232e-06 9.4818238199756e-06 3.94320206318044e-05 9.03782503569805e-06 2.11955032741406e-05
0.007 0.00438637688360745 0.00438628456152615 0.00217825858022878 0.00217036398403097 0.0023495693683769 0.0043863307225668 0.00223273064421222 0.00309417067555405 0.00422995151849115 0.00423223328610838 0.00142516463912377 0.00143238814012943 0.00164828930517252 0.00423109240229977 0.00150194736147524 0.00259360537780505 0.00322783350995514 0.00322292269675426 0.000760354475221823 0.000770698629453778 0.000841581699046457 0.0032253781033547 0.000790878267907353 0.00176467820208629 0.000894239677066782 0.000883267342459372 0.000338705758255698 0.00034018779983857 0.000419477089652433 0.000888753509763077 0.0003661235492489 0.000575175533454571 0.00043031790788549 0.000430454229453365 0.000151064297977251 0.000151490442038657 0.00018565478611075 0.000430386068669427 0.000162736508708886 0.000269796332693102 0.000136656192174755 0.000136796316234329 6.50017656807989e-05 6.49713449913151e-05 8.0904791826819e-05 0.000136726254204542 7.0292634166311e-05 9.68660821816034e-05 5.37187158745858e-05 5.33749696989799e-05 1.85326796504575e-05 1.85196284548352e-05 2.16820289889599e-05 5.35468427867828e-05 1.95781123647508e-05 3.31656045335636e-05 0.0043901434956648 0.00438981204713115 0.00285595750536483 0.00278404453421565 0.00281579654560615 0.00438997777139797 0.00281859952839554 0.00344715082559651 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 0.00486539317537402 0.00481750325973775 0.00115071409224527 0.00114081881197029 0.00110947203882522 0.00484144821755589 0.00113366831434693 0.00261678027563051 0.00261769859578609 0.00265922100982596 0.000882299939538735 0.000884976096350051 0.00105191011212671 0.00263845980280602 0.000939728716005167 0.00161922115072551 0.00112949756366361 0.00112971124933752 0.000434335440556901 0.000434263720837863 0.000540138072280418 0.00112960440650056 0.000469579077891727 0.000733589209335262 0.0489001121732071 0.0484301268937457 0.00917275898501712 0.0082745303186528 0.00790185818625757 0.0486651195334764 0.00844971582997583 0.0245358773113761 0.146199476983996 0.146768036550826 0.0249707844028587 0.025081940065299 0.0252983722832632 0.146483756767411 0.0251170322504736 0.0736637220572487 0.00438651512545843 0.00438641651153992 0.00218551711184845 0.00218583417731185 0.0023711643826105 0.00438646581849918 0.0022475052239236 0.00310308946175383 0.00425011523135 0.00425226352738644 0.00145074992755242 0.00146088114560946 0.00168766885545901 0.00425118937936822 0.00153309997620696 0.00262033573747147 0.00333167150442086 0.00332583080464969 0.000820418084551551 0.000831216056722662 0.000908520414790172 0.00332875115453528 0.000853384852021462 0.00184353137302699 0.000994624947678088 0.000980061286020056 0.000330980617933193 0.000333086758572704 0.000412097107652952 0.000987343116849072 0.000358721494719616 0.000610170143571399 0.000475302007925944 0.000475531165934849 0.000167673429281185 0.000167848592547488 0.000208421455624617 0.000475416586930397 0.00018131449248443 0.000298955330262817 0.000136633012484542 0.000137014113248324 6.55504433955499e-05 6.55252896196972e-05 8.20806444232745e-05 0.000136823562866433 7.10521258128405e-05 9.73607006342774e-05 5.11932747231605e-05 5.08241723480702e-05 1.64687426271355e-05 1.64505001649449e-05 1.9044128152773e-05 5.10087235356153e-05 1.73211236482845e-05 3.07961636032168e-05 0.00438653248272784 0.00438643984040991 0.00219625345510006 0.00219235339412481 0.00236123532000887 0.00438648616156887 0.00224994738974458 0.0031045628984743 0.00428072000003656 0.0042822874729144 0.00143093384261651 0.00144035436099304 0.00165916986158914 0.00428150373647548 0.00151015268839956 0.00261869310762993 0.00326416797966092 0.0032575287910398 0.000808554361731431 0.000815940714213613 0.000880731602534997 0.00326084838535036 0.000835075559493347 0.00180538468983615 0.00091809932775073 0.000905383387690769 0.000327381273347678 0.000328680800472391 0.00040452111653875 0.000911741357720749 0.000353527730119606 0.000576813181160063 0.00044171818539271 0.000441822493125655 0.000152012131499772 0.000152231516668422 0.000188189836718168 0.000441770339259182 0.000164144494962121 0.000275194832680945 0.00013058247446565 0.000130867770798289 6.18151590202712e-05 6.17885241718743e-05 7.719031388606e-05 0.000130725122631969 6.69313323594018e-05 9.24488484684289e-05 5.19681079310714e-05 5.15979883657073e-05 1.72069805619122e-05 1.71907801122837e-05 1.99740673959826e-05 5.17830481483893e-05 1.81239426900595e-05 3.15875848733914e-05 0.0090236936326528 0.00897310914037001 0.00837759499192695 0.00817647673510893 0.00639182536733398 0.00899840138651141 0.00764863236478995 0.00818853997347853 0.0104813042894066 0.0101895484038683 0.00645562777830178 0.00630949758122221 0.00560058553726869 0.0103354263466374 0.00612190363226423 0.00780731271801352 0.00622551414945577 0.00615823748530111 0.00228151298346931 0.00228930580412137 0.00233348439098938 0.00619187581737844 0.00230143439286002 0.00385761096266739 0.00323295437415775 0.00334477519688775 0.000899147383049448 0.000893116514192946 0.000975269708109727 0.00328886478552275 0.00092251120178404 0.00186905263527952 0.00103689928032983 0.00103541339663887 0.000340537331861751 0.000340388857023894 0.00041270389162145 0.00103615633848435 0.000364543360169032 0.000633188551495159 0.000173723165152518 0.000174367167420711 7.29482243524448e-05 7.29572051242751e-05 8.85002951864489e-05 0.000174045166286615 7.81352415543896e-05 0.00011649921144728 6.86310025878028e-05 6.8692949004987e-05 2.76204084254576e-05 2.76563712979331e-05 3.33011743619849e-05 6.86619757963949e-05 2.95259846951252e-05 4.51803811356331e-05 0.00438644294056117 0.00438633153923013 0.00219576193336598 0.00218341778034187 0.00235233515095684 0.00438638723989565 0.00224383828822156 0.0031008578688912 0.00424744473370815 0.00424937964774045 0.00141953201339528 0.00142522781724556 0.00163999668164894 0.0042484121907243 0.00149491883742993 0.00259631617874768 0.00319812454759976 0.00319394536367557 0.000770394764608436 0.00077679446967213 0.00084140959370408 0.00319603495563766 0.000796199609328215 0.00175613374785199 0.000841568258128347 0.000831460822228103 0.000338915324275575 0.000339290248429448 0.000414943507116038 0.000836514540178225 0.00036438302660702 0.000553235632035502 0.000406982830483158 0.000406866119881198 0.000138720847695029 0.000139181676621391 0.000169164321838707 0.000406924475182178 0.000149022282051709 0.000252183159303897 0.000134480055259031 0.000134660203923487 6.36471231679524e-05 6.36237500390218e-05 7.89932364158953e-05 0.000134570129591259 6.87547032076232e-05 9.50808737610776e-05 5.41317592181132e-05 5.3771351220995e-05 1.88932460273155e-05 1.88782182652828e-05 2.21157030174634e-05 5.39515552195541e-05 1.99623891033539e-05 3.3558055549834e-05 0.00438645084400487 0.00438634841200189 0.00218174382555161 0.00217608274584805 0.00235257686584253 0.00438639962800338 0.0022368011457474 0.00309664053864979 0.00424861190176901 0.00425066018209351 0.00142516603814191 0.00143305745064415 0.00165217421293166 0.00424963604193126 0.00150346590057257 0.00260193395711605 0.0032421284279435 0.00323660499928173 0.000782075510144414 0.000791265915024731 0.000860245058492799 0.00323936671361262 0.000811195494553981 0.00178246398217744 0.00090423560997001 0.000892384503063301 0.000330754843787807 0.000332161842466965 0.000409469773334046 0.000898310056516656 0.000357462153196273 0.000573801314524426 0.000433253676800227 0.000433329667604775 0.000149986732488915 0.000150297575821428 0.000185058556884655 0.000433291672202501 0.000161780955064999 0.00027038524192 0.000132773050112751 0.000133000567528191 6.29839131264839e-05 6.29562707146528e-05 7.851910753755e-05 0.000132886808820471 6.81530971262289e-05 9.40465818039259e-05 5.28061227970993e-05 5.24524740581031e-05 1.78795719725474e-05 1.7865892752222e-05 2.0844503814121e-05 5.26292984276012e-05 1.88633228462968e-05 3.23697130788186e-05
0.0075 0.00451208165773634 0.00451169962293537 0.00230736627948923 0.00230321394709758 0.00246628375915046 0.00451189064033585 0.00235895466191242 0.00322012905328179 0.00446217021173829 0.0044620028754126 0.0015952385993667 0.00160333642163774 0.0018259779933235 0.00446208654357544 0.00167485100477598 0.00278974522029577 0.00350956863109568 0.00351006188125524 0.000872849247212351 0.000885559349676939 0.000996373646063124 0.00350981525617546 0.000918260747650804 0.00195488255106067 0.00120511683304146 0.00120789864859188 0.000296964735378911 0.000296745510289263 0.00034773012321331 0.00120650774081667 0.000313813456293828 0.000670891170102964 0.000600977184372346 0.000594970629083657 0.000241470691220587 0.00024183093577481 0.000300121636268255 0.000597973906728002 0.000261141087754551 0.000395874215343931 0.000197555419604068 0.00019769833137536 0.000102200147759728 0.000102347815730023 0.000130998968246103 0.000197626875489714 0.000111848977245284 0.000146160136543056 8.50246251481557e-05 8.45864458313822e-05 2.98009353840322e-05 2.97964908211897e-05 3.82527364875782e-05 8.4805535489769e-05 3.26167208976001e-05 5.34922467344676e-05 0.00451537326917323 0.00451488328245448 0.0030265769221186 0.00295017335006991 0.00307905159804461 0.00451512827581385 0.00301860062341104 0.00361721168437217 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 0.00381500533625163 0.00379241954710767 0.00115278361202603 0.00115659290343878 0.00123776882856228 0.00380371244167965 0.00118238178134236 0.00223091404547728 0.00288684435258816 0.00292331083033625 0.000786662869482338 0.000785832840402751 0.000725411774453912 0.0029050775914622 0.000765969161446333 0.00162161253345268 0.00137006174122317 0.00136666210856782 0.000607257031974654 0.000605835769553485 0.000773121962137212 0.0013683619248955 0.000662071587888451 0.000944587722691269 0.209910765789827 0.213646067612282 0.0343683181831673 0.0363428967062105 0.0386274230126755 0.211778416701055 0.0364462126340178 0.106579094260832 0.050383194642102 0.0491029020664525 0.00896423113286361 0.00892924757951828 0.00888007349578258 0.0497430483542773 0.00892451740272149 0.0252519297833438 0.00451203588843923 0.00451166133017817 0.00229514787879485 0.00229396451069544 0.00247168541618392 0.0045118486093087 0.00235359926855807 0.00321689900485832 0.0044775693817855 0.00447764496300717 0.00162489152799779 0.00163488000248176 0.00185902675701708 0.00447760717239633 0.00170626609583221 0.00281480252645786 0.00358841209971291 0.00358951773945107 0.000923240481225782 0.000935482692948687 0.00104432025727581 0.00358896491958199 0.000967681143816759 0.00201619465412285 0.00132428363934518 0.00132789324491909 0.000302639960529809 0.000305395963058448 0.000349872045516423 0.00132608844213214 0.000319302656368227 0.000722016970673791 0.000655368288237656 0.000649465594164217 0.000263482675400672 0.000264096438545289 0.000330637868181971 0.000652416941200937 0.000286072327375977 0.000432610172905961 0.000189210238991374 0.000189955166269266 9.80880780981542e-05 9.81315976282873e-05 0.000123958302544709 0.00018958270263032 0.00010672599275705 0.000139868676706358 8.26661414414534e-05 8.21649139264347e-05 2.81008922990015e-05 2.81064671668504e-05 3.57732173992952e-05 8.2415527683944e-05 3.06601922883823e-05 5.1362326446607e-05 0.00451208947337037 0.00451169454192236 0.00229856787089465 0.00229559485558716 0.00246252088479447 0.00451189200764636 0.00235222787042543 0.0032160935253138 0.00450025210499494 0.00450029506603562 0.00164172416483393 0.00165404337481672 0.00185901808737767 0.00450027358551528 0.00171826187567611 0.00283106655961178 0.00356669304090612 0.00356568363712813 0.000920359120591306 0.000930935286124957 0.00103656842607268 0.00356618833901713 0.00096262094426298 0.00200404790216464 0.00126601671826912 0.00126784325502465 0.000306218049424303 0.000308178690189634 0.000345968806971835 0.00126692998664689 0.000320121848861924 0.00069884510397591 0.000617578719798279 0.000611857336168559 0.00024692461176995 0.000247584919698859 0.000310232295398895 0.000614718027983419 0.000268247275622568 0.000406835576566908 0.000179649599250919 0.000179953885455325 9.25657572574571e-05 9.2681288574017e-05 0.000117704863046452 0.000179801742353122 0.000100983969625975 0.000132511078716834 8.27262848952449e-05 8.2249033758061e-05 2.83196759847269e-05 2.83190903930819e-05 3.61819474257662e-05 8.24876593266529e-05 3.0940237934525e-05 5.15592064913762e-05 0.00535951332405768 0.00543593217456395 0.00942811240900693 0.00959384745298323 0.00786109386139622 0.00539772274931081 0.00896101790779546 0.0075356998444016 0.00923689556134621 0.00955689083674558 0.00618877659645043 0.00603832997855656 0.0057006127394483 0.00939689319904589 0.00597590643815177 0.00734430114250942 0.00469956093861142 0.00479400035360951 0.00180225953202881 0.00181579363418651 0.00209679996883694 0.00474678064611046 0.00190495104501742 0.00304168288545464 0.00465675170413285 0.00467360849775561 0.00206505405913294 0.00204847545573238 0.00231818960386721 0.00466518010094423 0.00214390637291085 0.0031524158641242 0.00126361572354857 0.00123629345487943 0.000519598305075535 0.000518291697782046 0.000661285249069778 0.001249954589214 0.000566391750642453 0.000839816886071073 0.000309207762798178 0.000310736025633377 0.000114849807875128 0.00011463943013908 0.000139101028453236 0.000309971894215778 0.000122863422155815 0.0001977068109798 0.000104736943519859 0.000104178243084287 3.9224136694516e-05 3.93101091710535e-05 5.0258165742719e-05 0.000104457593302073 4.29308038694295e-05 6.7541519642487e-05 0.00451213439762322 0.0045117303322652 0.00231399243731211 0.00230790981535029 0.00246435905334783 0.00451193236494421 0.00236208710200341 0.00322202520717973 0.0044772438921876 0.00447731939323189 0.00161748848138775 0.00162959855839597 0.0018396148063671 0.00447728164270975 0.00169556728205027 0.00280825302631406 0.0034999895570153 0.00349884959149584 0.000905264646489395 0.000914667850428364 0.00102971434811412 0.00349941957425557 0.000949882281677292 0.0019696971987086 0.00117383166409201 0.00117564789055116 0.000306323706082518 0.000305268211765299 0.000352479243654321 0.00117473977732158 0.000321357053834046 0.000662710143229061 0.000574617053281398 0.000569088234012944 0.000230177616669856 0.000230484350800056 0.000286638009037092 0.000571852643647171 0.000249099992169001 0.000378201052760269 0.000193887997383648 0.000193883164222513 9.95291664890326e-05 9.97259852408889e-05 0.000128386086530517 0.00019388558080308 0.000109213746086813 0.00014308247997332 8.57311772032845e-05 8.53278145656785e-05 3.04155305677554e-05 3.04055844455416e-05 3.91659461459762e-05 8.55294958844815e-05 3.33290203864244e-05 5.42092105856472e-05 0.00451206496133659 0.00451167420487099 0.00229790360943472 0.00229432517818023 0.00246091064627246 0.00451186958310379 0.00235104647796247 0.003215375720019 0.0044776376436693 0.00447774719943562 0.00161383078890059 0.00162453556535323 0.0018402059367783 0.00447769242155246 0.00169285743034404 0.00280679142682741 0.00353597910220386 0.00353581613746421 0.000895841759887713 0.000907654067841974 0.00101596984769543 0.00353589761983403 0.000939821891808371 0.00197825218301864 0.00123267018480505 0.00123502409844956 0.000297874518999508 0.000298764054051137 0.000344164638348868 0.00123384714162731 0.000313601070466504 0.000681699498930826 0.000606239807717843 0.000600434726390202 0.000242555279136289 0.00024309154615891 0.000303145747804447 0.000603337267054023 0.000262930857699882 0.000399093421441538 0.00018743366040204 0.000187631979105981 9.6864402705868e-05 9.70086691995772e-05 0.000123707999666704 0.00018753281975401 0.000105860357190716 0.000138529342216034 8.3699290907436e-05 8.3238317871891e-05 2.8979862531717e-05 2.89773500340084e-05 3.71136796561996e-05 8.34688043896635e-05 3.16902974073084e-05 5.24017002002504e-05
0.008 0.00439557215540705 0.00439524211528903 0.00230295098840356 0.00228877219454042 0.0024498834406945 0.00439540713534804 0.0023472022078795 0.00316648417886691 0.00439869777585614 0.00439884845446886 0.00165118886869525 0.0016543607320231 0.00186984189742479 0.0043987731151625 0.00172513049938105 0.00279458754569363 0.00361918431764767 0.00361840316927078 0.000950008650529689 0.000964014369587439 0.00111544403065508 0.00361879374345923 0.0010098223502574 0.00205341090753813 0.00194602982825466 0.0019459359292423 0.000366376605746734 0.000371552597012361 0.00039426460223386 0.00194598287874848 0.000377397934997652 0.00100483191249798 0.000824722351768594 0.000821185841545708 0.000379527092852786 0.000379871478477881 0.000460836222414481 0.000822954096657151 0.000406744931248383 0.00057322859741189 0.000412935007544909 0.000417610038739154 0.00023426016270903 0.000234268648113529 0.000290782478394416 0.000415272523142031 0.000253103763072325 0.000317971267100207 8.90303593967039e-05 8.76588786198447e-05 2.42181584831714e-05 2.4182777279531e-05 2.9577419493686e-05 8.83446190082743e-05 2.59927850854628e-05 5.09335186545874e-05 0.00439912305712991 0.00439848611882869 0.00299828381008736 0.00294767091925917 0.00299116003127134 0.0043988045879793 0.00297903825353929 0.0035469447873153 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 0.00388356396515367 0.00388175318090683 0.0015786178258137 0.00157807285823879 0.00178862102307806 0.00388265857303025 0.00164843723571018 0.00254212577063821 0.00335844571680863 0.00336222764145472 0.000824502191123225 0.000831507066174321 0.000738467566038307 0.00336033667913168 0.000798158941111951 0.00182303003631984 0.00161666105997805 0.00159425850147251 0.000722439356073866 0.00072172422287213 0.000856360906561077 0.00160545978072528 0.000766841495169024 0.00110228880939153 0.0519469284479595 0.052071521447697 0.00904132751006672 0.008912606637068 0.00846078858038212 0.0520092249478282 0.00880490757583894 0.0260866345246347 0.053537118552899 0.0547224256687233 0.0106398480964315 0.0100093652954664 0.00926484587321066 0.0541297721108111 0.00997135308836952 0.0276347206973462 0.00439560350358128 0.0043952693199018 0.00231103675469449 0.00230390767075048 0.00246524314490323 0.00439543641174154 0.0023600625234494 0.00317421207876626 0.00440641265054751 0.00440651195369635 0.00167493968694652 0.00168229657022719 0.00189955055378605 0.00440646230212193 0.00175226227031992 0.00281394228304073 0.00365351158289952 0.0036526712842818 0.000986327385668736 0.00100156553959756 0.0011678530938738 0.00365309143359066 0.00105191533971336 0.00209238577726428 0.00200185717009651 0.00200126249056092 0.000431921240558594 0.000437358510237591 0.000463520372979064 0.00200155983032872 0.000444266707925083 0.00106718395688654 0.0008696065109112 0.000863947888474988 0.000401456549847524 0.000401808557545827 0.000484950878843402 0.000866777199693094 0.000429405328745584 0.000604354077124588 0.000421130231468489 0.000425854860173802 0.000239868588330001 0.000239757195973802 0.000297414201259503 0.000423492545821145 0.000259013328521102 0.000324805015441119 9.43858162984445e-05 9.32924307508611e-05 2.89343129088552e-05 2.89172369739959e-05 3.53619237477272e-05 9.38391235246528e-05 3.10711578768594e-05 5.61783441359768e-05 0.00439569240503302 0.00439535109051536 0.00232718395387837 0.00232125373293197 0.00246126678283346 0.00439552174777419 0.00236990148988127 0.00318014959303843 0.00441858621035745 0.00441867490947566 0.00166480916896211 0.00167455974864391 0.0018818443688656 0.00441863055991655 0.00174040442882387 0.00281169488126094 0.00366697919448327 0.00366598408042629 0.00094648591866744 0.000961577758985404 0.00111647843166326 0.00366648163745478 0.00100818070310537 0.00207150107684513 0.00196028037085093 0.0019605634774251 0.00040494111862012 0.000408996301380511 0.000424011321482958 0.00196042192413801 0.00041264958049453 0.00103175851795192 0.000826489744709329 0.000821372483587132 0.000379872091009909 0.0003801963167478 0.000459702654723453 0.00082393111414823 0.000406590354160388 0.000573526658155525 0.000392597984872694 0.00039714893170794 0.000221830508492757 0.000221793273871249 0.000275474015417038 0.000394873458290317 0.000239699265927015 0.000301768942872336 9.14873696101221e-05 9.01412185182471e-05 2.66459970420145e-05 2.66285181059286e-05 3.27116843395528e-05 9.08142940641846e-05 2.86620664958319e-05 5.3522957523173e-05 0.00452144293353539 0.00455980037010172 0.00930522868727501 0.0094024849921477 0.00790283276063971 0.00454062165181855 0.00887018214668747 0.00713835794873991 0.00700766764803925 0.00685493688646139 0.00452049553134591 0.00462359374407182 0.00431175484330901 0.00693130226725032 0.00448528137290891 0.00546368973064548 0.00783713159144879 0.00772967653477265 0.00595729524861436 0.0059203489016112 0.00578075621852821 0.00778340406311072 0.00588613345625126 0.00664504169899504 0.0034199561588592 0.00340190286490396 0.00105911582235799 0.00106236819841202 0.00115585606386092 0.00341092951188158 0.00109244669487697 0.00201983982167882 0.001762119655104 0.0017560841549542 0.000674782891094214 0.000677053992907647 0.000822239734362582 0.0017591019050291 0.000724692206121481 0.00113845608568453 0.00103677175894467 0.00103777718384016 0.000431968657472119 0.000432940415387836 0.000530847382519136 0.00103727447139242 0.00046525215179303 0.000694061079632785 0.000106882542147362 0.000104290553567709 3.27513012770789e-05 3.29054899186106e-05 3.86938731430439e-05 0.000105586547857536 3.47835547795778e-05 6.31047520107609e-05 0.00439564119575709 0.00439529813718397 0.002321180706162 0.0023078342496078 0.00245022065621287 0.00439546966647053 0.00235974520399422 0.00317403498898475 0.00440868742790475 0.00440879049871473 0.00165063691527783 0.00165691039606368 0.00186874130882405 0.00440873896330975 0.00172542954005519 0.00279875330935701 0.00362039797074932 0.0036196727661163 0.000954507403547445 0.00096712845931904 0.00111323658007196 0.00362003536843281 0.00101162414764615 0.00205498863596081 0.00194281073642356 0.00194323865520097 0.000357244105879223 0.000361805911986741 0.000376251717718512 0.00194302469581226 0.000365100578528159 0.000996270225441801 0.000797653015136757 0.000794525428035144 0.000366295204471867 0.000366621404307027 0.000446541263481246 0.00079608922158595 0.000393152624086713 0.000554327263086408 0.000394164645820162 0.000398762404362443 0.000221276833170746 0.000221368175004444 0.000274962177478915 0.000396463525091303 0.000239202395218035 0.000302106847167342 8.85690838567329e-05 8.71085029769287e-05 2.36839700859619e-05 2.36565513003499e-05 2.90546043148825e-05 8.78387934168308e-05 2.54650419003981e-05 5.04145425069712e-05 0.00439560398472443 0.00439526711660406 0.00230989551821482 0.00229951519356712 0.00245144344008714 0.00439543555066424 0.00235361805062303 0.00317034505063951 0.00440764371182564 0.00440775240179312 0.00165389780514263 0.0016602318023597 0.00187356666272655 0.00440769805680938 0.00172923209007629 0.00280061847676953 0.00363763553702205 0.00363675775357679 0.000947026182590918 0.000961973382103361 0.0011144501066686 0.00363719664529942 0.00100781655712096 0.00205956859239234 0.00195053874318547 0.00195045189766229 0.000382916575109753 0.00038760555793132 0.000407274495051049 0.00195049532042388 0.000392598876030707 0.00101575745378798 0.000821448626570996 0.000817138775509512 0.000377413718606637 0.000377755632152284 0.000457594004120136 0.000819293701040254 0.000404254451626352 0.000570270151391913 0.000400510732020862 0.00040518408217217 0.000226895260429793 0.000226888004601427 0.000281723574887353 0.000402847407096516 0.000245168946639525 0.000308240330822321 8.97993117210466e-05 8.84494859506018e-05 2.51328764768291e-05 2.51038178697017e-05 3.07718351057228e-05 8.91243988358242e-05 2.70028431507512e-05 5.18514654247804e-05
0.0085 0.00446727023961175 0.0044675564443218 0.00239590356363039 0.00238959789834979 0.00254793697920056 0.00446741334196677 0.00244447948039358 0.00325365302502286 0.00447865211074904 0.00447930320961812 0.00178652705202514 0.00180052334509301 0.00200412369237057 0.00447897766018358 0.00186372469649624 0.00290982588197118 0.00378133173059923 0.0037810218308914 0.00104755075384208 0.00106263880257488 0.00126238807510247 0.00378117678074532 0.00112419254383981 0.00218698623860201 0.00251506206906372 0.00250818077467035 0.000569162933530455 0.000576326114838006 0.000622162130021982 0.00251162142186703 0.000589217059463481 0.0013581788044249 0.000938540474065669 0.000945346272406748 0.000439204222393554 0.000439379717161411 0.00054320639941809 0.000941943373236208 0.000473930112991018 0.000661135417089094 0.000441702287833935 0.00043657233445143 0.000169031484595822 0.000168593422160177 0.000211197708344747 0.000439137311142682 0.000182940871700249 0.000285419447477222 0.00018795986262194 0.000184744551847546 7.77657130207105e-05 7.7657639804085e-05 9.87981334892656e-05 0.000186352207234743 8.47404954380204e-05 0.000125385180156709 0.00447011898534716 0.00447039109646519 0.00295327855241929 0.00295665265907459 0.00295442730017765 0.00447025504090618 0.00295478617055718 0.00356097371869678 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 0.00454643155051433 0.00454286259345548 0.00161789895950676 0.00161466279516028 0.00178953024031938 0.00454464707198491 0.00167403066499547 0.00282227722779125 0.00369531861151692 0.00376587765502776 0.00128105627612468 0.0012894020013836 0.00131194415053177 0.00373059813327234 0.00129413414268002 0.00226871973891695 0.00270750070271053 0.00269668456702525 0.00128614285834581 0.00128964711887052 0.00165315463220808 0.00270209263486789 0.00140964820314147 0.00192662597583204 0.252093470241023 0.256025085812973 0.0433512069089821 0.0450891956418767 0.0419492815893815 0.254059278026998 0.0434632280467468 0.127701648038847 0.192866292631563 0.188921940635469 0.0347268691322618 0.0348209620556503 0.0352051216489922 0.190894116633516 0.0349176509456347 0.0973082372207872 0.00446731775716604 0.00446760716226138 0.00241311573266611 0.00241282014877849 0.00256539908120692 0.00446746245971371 0.00246377832088384 0.00326525197641579 0.00448014134409675 0.00448062973819603 0.00180285756052187 0.00181563122499107 0.00203057217162299 0.00448038554114639 0.00188302031904531 0.00292196640788574 0.00379806252605543 0.00379847987971125 0.0010905250844469 0.00110806603420888 0.00132943431473451 0.00379827120288334 0.00117600847779676 0.00222491356783139 0.00264205576861067 0.00263557562099912 0.000621056092516661 0.000627744748643189 0.000670036132873252 0.0026388156948049 0.000639612324677701 0.00143929367272858 0.00101036616421591 0.00101571461914875 0.00049379239858808 0.000492663734021516 0.000619302753167818 0.00101304039168233 0.000535252961925805 0.000726367933828415 0.000502944896483735 0.000497444561674999 0.000189921113848803 0.00018958585370678 0.000240699407606349 0.000500194729079367 0.000206735458387311 0.000324119166664133 0.000188737960823024 0.00018521488388408 7.76235512188003e-05 7.75523305252252e-05 9.91064496485858e-05 0.000186976422353552 8.47607771308704e-05 0.000125647035219943 0.00446735146375104 0.00446761866014839 0.00241444393699073 0.00241730059810946 0.00254991906436528 0.00446748506194971 0.00246055453315516 0.00326332674467298 0.00448361269164774 0.00448395109263229 0.00180440257069187 0.00181352536202715 0.00201803037066275 0.00448378189214002 0.00187865276779392 0.00292070441753236 0.00382762678137248 0.00382798009174148 0.00104971210448659 0.00106579882820819 0.00127303169095511 0.00382780343655698 0.0011295142078833 0.00220882989935277 0.00258880083440023 0.00258133297736096 0.000611755383948161 0.0006179263514795 0.000649956629864769 0.0025850669058806 0.000626546121764143 0.00140995443541072 0.000948192096036596 0.000953502667057131 0.000455440813689007 0.000454582029552375 0.000566961874581296 0.000950847381546863 0.000492328239274226 0.000675735896183281 0.000454510896419226 0.000448974579619169 0.000166499841080336 0.000166269859435943 0.000209972100011267 0.000451742738019198 0.000180913933509182 0.000289245455313188 0.00018084694500992 0.000177390882111607 7.32134175274335e-05 7.31247331450782e-05 9.30685709760794e-05 0.000179118913560763 7.98022405495304e-05 0.000119528909754023 0.00451578837161959 0.00452386175005549 0.00746797881415565 0.00710375966419882 0.00644495101249181 0.00451982506083754 0.00700556316361543 0.00601126792250427 0.00672022161921781 0.00678662778848047 0.0043029786153086 0.00454168419338411 0.00428636900234022 0.00675342470384914 0.00437701060367764 0.00532757624374624 0.00585797428776884 0.00582940202175903 0.00265669432101954 0.00276168082399677 0.00288820565118801 0.00584368815476394 0.00276886026540144 0.00399879142114644 0.00642296737356958 0.00641868854182292 0.00238649173451555 0.0024011368187941 0.00247007713620823 0.00642082795769625 0.00241923522983929 0.00401987232098208 0.0025243968756747 0.00245330316446365 0.000765128910291508 0.000772445142154362 0.000940891361267359 0.00248885002006918 0.000826155137904409 0.00149123309077032 0.00126042645465784 0.00122570521120173 0.000435890826154204 0.000437336408210833 0.000552437637230562 0.00124306583292979 0.0004752216238652 0.000782359307491035 0.000253514667536784 0.000250111339390721 9.52880140869008e-05 9.51350175821595e-05 0.000117109255357143 0.000251813003463753 0.000102510762342068 0.000162231658790742 0.00446728746028989 0.00446755180535042 0.00239859265254823 0.00239437185092796 0.00253583047710477 0.00446741963282016 0.00244293166019365 0.00325272684924425 0.00448201648321718 0.00448250883086458 0.00179525417950426 0.00180574651471629 0.00200557159519986 0.00448226265704088 0.0018688574298068 0.00291421952070044 0.0037927706923415 0.00379352872065875 0.00104820916259452 0.00105964074016398 0.00126121098542743 0.00379314970650012 0.00112302029606198 0.00219107206023724 0.00248406374109802 0.00247634491612306 0.000565010986973175 0.000571909838359415 0.0006108556522878 0.00248020432861054 0.000582592159206797 0.00134163702696829 0.000894380118145022 0.000900495824606682 0.000410156341221339 0.000410670774518745 0.0005024704659318 0.000897437971375852 0.000441099193890628 0.000623634704884718 0.000405945866332922 0.000400992741020255 0.000150555252309058 0.000150222854236813 0.000186468016305447 0.000403469303676588 0.000162415374283773 0.000258836946040899 0.000184392813407305 0.00018127980458583 7.59067292531627e-05 7.57805685618366e-05 9.61950970957616e-05 0.000182836308996568 8.26274649702536e-05 0.000122711002580779 0.00446729349063379 0.00446757310547294 0.0024010827081714 0.00239933565892838 0.00254635970669442 0.00446743329805337 0.00244892602459806 0.00325632893398019 0.00448113245467319 0.00448163290420121 0.00179162388454764 0.00180302972166718 0.00200895519536718 0.0044813826794372 0.00186786960052733 0.00291327483209128 0.00379564547719728 0.00379583315049587 0.00104557495942118 0.00106131163004504 0.00126560244569684 0.00379573931384658 0.00112416301172102 0.00219279353257124 0.00254807566979403 0.00254102220059318 0.000586685516550892 0.000593319155546162 0.000633513408064614 0.00254454893519361 0.000604506026720556 0.00138052319010978 0.000938546577540295 0.000944489581751372 0.000444930180675798 0.00044465091329133 0.000552383421410343 0.000941518079645834 0.000480654838459157 0.000665000134933828 0.00044497776385018 0.000439681750037838 0.000166229030586739 0.000165870712868659 0.000208625637415089 0.000442329756944009 0.000180241793623496 0.000285076978951701 0.000183510699671337 0.000180189269060224 7.51052923278681e-05 7.50063850780178e-05 9.54246828817189e-05 0.00018184998436578 8.18454534292016e-05 0.000121847265803833
0.009 0.00441866166277332 0.00442483378999786 0.00240588006943519 0.0023868391994036 0.00254311261533362 0.00442174772638559 0.00244527729472414 0.00323586546738872 0.00442522416992693 0.00443141532390626 0.00184433654438195 0.00184377929250546 0.00206198813466539 0.0044283197469166 0.00191670132385093 0.0029213486930772 0.00388104674862747 0.00389156368086256 0.00118342698159623 0.00120259460705736 0.00141330808753034 0.00388630521474502 0.00126644322539464 0.00231438802113479 0.00308340799017928 0.00308065465972417 0.000626994768072651 0.000632601274226387 0.000694408939214855 0.00308203132495173 0.000651334993837964 0.00162361352628347 0.000939968520924547 0.000941353600477493 0.0003746710999142 0.000375274744348471 0.000443755632330926 0.00094066106070102 0.000397900492197866 0.000615004719599127 0.000567994160258879 0.000574544028877848 0.000248678408110972 0.000248051255570902 0.000301056465517787 0.000571269094568364 0.00026592870973322 0.000388064863667278 0.000376472343703073 0.000369368861436393 0.000148970524288351 0.000148493321158646 0.000185365619048093 0.000372920602569733 0.000160943154831697 0.000245734133926911 0.00442231224723644 0.00442857588010081 0.00312705399918535 0.00309213071380296 0.00304766823300236 0.00442544406366862 0.00308895098199689 0.00362354821466558 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 0.00478142294088237 0.00477169462485387 0.00214659659582463 0.00213192737119579 0.00241126168079282 0.00477655878286812 0.00222992854927108 0.0032485806427099 0.00485753391395861 0.00488052672806511 0.00133546352818298 0.0013462906116093 0.00120442205575751 0.00486903032101186 0.00129539206518326 0.0027248473675147 0.00345693554076315 0.00347574364129254 0.0012712317908717 0.00127287375047031 0.00142292486325913 0.00346633959102785 0.00132234346820038 0.00217994191733137 0.527715169162505 0.525100772654469 0.0990302797407514 0.0887246489444805 0.0839144776322767 0.526407970908487 0.0905564687725029 0.264897069626897 0.192301698825926 0.191126787927054 0.0337090655330692 0.0340878034907287 0.0340627223150935 0.19171424337649 0.0339531971129638 0.0970576156183742 0.0044187245308966 0.00442489764345213 0.00241749930233525 0.00241180531597582 0.00256461757204552 0.00442181108717436 0.00246464073011886 0.00324750887294106 0.00442545450475901 0.00443164013096024 0.00187054900883116 0.00187288863489943 0.00209300922688791 0.00442854731785963 0.00194548229020617 0.00293870830126755 0.00390664058594862 0.00391867319398306 0.00122318482059172 0.00124415447723616 0.0014635135086489 0.00391265688996584 0.00131028426882559 0.00235123331728169 0.00318637729565294 0.00317977741533511 0.000677880487697485 0.000682135862072747 0.000748350260494737 0.00318307735549402 0.000702788870088323 0.0016949042642506 0.00101725007786696 0.00102191896107249 0.000417697213393532 0.000418081022071871 0.000498295621806014 0.00101958451946973 0.000444691285757139 0.000674648579242174 0.00062648728191319 0.000636603576698353 0.000268798573872397 0.000267981182101279 0.000321636546060818 0.000631545429305771 0.000286138767344832 0.000424301432129208 0.000394098361266071 0.000387041072362321 0.000158793973867342 0.000158314597355516 0.000197030314106569 0.000390569716814196 0.000171379628443142 0.000259055663791564 0.00441878439344449 0.00442493385097565 0.00242432116276551 0.0024241529591441 0.00255030759235793 0.00442185912221007 0.00246626057142251 0.00324849999173754 0.00442668131634975 0.00443273165935828 0.0018678244273678 0.00187056671160468 0.00208295514999259 0.00442970648785401 0.00194044876298835 0.00293615185293462 0.00395367260907017 0.00396604036948782 0.00118017304183492 0.00120258810266281 0.00141067721712488 0.00395985648927899 0.0012644794538742 0.00234263026803612 0.0031133268143463 0.00310472059534169 0.000663061521166478 0.000666091499372943 0.000718983272843617 0.00310902370484399 0.000682712097794346 0.00165323674061421 0.000956568586448096 0.000960254791240076 0.000369825710137445 0.000370447797049476 0.000438070981387935 0.000958411688844086 0.000392781496191619 0.000619033573252606 0.000559089753207603 0.000567053184363627 0.000235890282197775 0.000235290095490206 0.000282882024682399 0.000563071468785615 0.00025135413412346 0.000376041067988322 0.00037833255184498 0.000371398045425051 0.000151396095972307 0.000150942427392055 0.000188218513852212 0.000374865298635016 0.000163519012405525 0.000248057526897321 0.00453615429487392 0.00454895647928814 0.0146637534012787 0.01709765115046 0.0118215350632686 0.00454255538708103 0.0145276465383358 0.0105336100778339 0.00807397903922493 0.00789701611313868 0.00499631171348103 0.00490964807632017 0.00454647951428288 0.00798549757618181 0.00481747976802803 0.00608468689128954 0.0125104718682323 0.0122374956277274 0.010235719103609 0.0103813078520685 0.0109256311282124 0.0123739837479798 0.0105142193612967 0.0112581251159699 0.00508690707854767 0.00517591319453078 0.00203064340464834 0.00199468584099406 0.00218644223400144 0.00513141013653922 0.00207059049321461 0.00329491835054446 0.00266498059127734 0.00261238133130996 0.000680022802938313 0.000686839775073133 0.000778756449934441 0.00263868096129365 0.000715206342648629 0.00148459619010664 0.00157173406910584 0.00153013465179343 0.000566012260865147 0.00056646676047497 0.000702310595377031 0.00155093436044963 0.000611596538905716 0.000987331667523283 0.000619178895920479 0.000616856422342285 0.0002014506967721 0.000201797784281102 0.000253566227364107 0.000618017659131382 0.000218938236139103 0.000378570005336015 0.00441870196269431 0.00442485460448522 0.00241306920809754 0.00240073787065758 0.00253456981737074 0.00442177828358976 0.00244945896537528 0.00323838669266108 0.00442658192500375 0.00443264981090087 0.00185030785821484 0.00185018253150848 0.00206503138371163 0.00442961586795231 0.00192184059114498 0.00292495070186791 0.00391280793095525 0.00392336559671796 0.00117744956939403 0.00119671106341391 0.00141440792715056 0.00391808676383661 0.00126285618665283 0.00232494841752634 0.00304539967888165 0.00304121951140684 0.000632067126258878 0.000635812559877702 0.000691036036506008 0.00304330959514424 0.000652971907547529 0.00160910698258621 0.000910192135605575 0.000911570117814388 0.000337990075340232 0.000338470409535124 0.000395731575163487 0.000910881126709981 0.000357397353346281 0.000578790862691761 0.000512894423506158 0.000516996719455717 0.00022058743803538 0.000220041695323446 0.000267998487091114 0.000514945571480937 0.000236209206816647 0.000347703752682363 0.0003685941040075 0.000361416962135687 0.000145583671265272 0.000145137727694964 0.000181549924986942 0.000365005533071593 0.00015742377464906 0.000240456478018073 0.00441870607353009 0.00442487049103881 0.00241194357765143 0.00240342702070138 0.00254492964120438 0.00442178828228445 0.00245343341318573 0.00324077536082522 0.00442601840305264 0.00443214164509027 0.00185246977728444 0.00185313311066675 0.00207055298478321 0.00442908002407146 0.00192538529091147 0.00292686318417546 0.00390868342191616 0.00392008591802792 0.00117741521054724 0.00119892409067708 0.00140856246608685 0.00391438466997204 0.00126163392243706 0.00232273422145105 0.00309657359153509 0.00309093692497038 0.000642081604815653 0.000646554754698808 0.000705198789362502 0.00309375525825274 0.000664611716292321 0.00163626913307649 0.000944882290767551 0.000947308375174799 0.000369833785034984 0.000370466485011553 0.000438117755421881 0.000946095332971175 0.000392806008489473 0.000614121738282154 0.000560338585564094 0.000567596697957048 0.000240978912453363 0.000240359880485401 0.000290443296166673 0.000563967641760571 0.000257260696368479 0.000379943474525316 0.000375998366463152 0.00036899883475754 0.00014952753832558 0.000149062565150762 0.000185977841996636 0.000372498600610346 0.000161522648490993 0.000245913029338734
0.0095 0.00447091546478897 0.00445879382904354 0.00247681905552585 0.0024691046464283 0.00261648846487432 0.00446485464691625 0.00252080405560949 0.0032984242921322 0.0044736078191415 0.00446136076653583 0.00196945312102392 0.00197318135563123 0.00217411363256034 0.00446748429283867 0.00203891603640516 0.00301034333897856 0.00417483344250405 0.00416395782739858 0.00133731658824822 0.00134753199829511 0.00158576378035438 0.00416939563495132 0.00142353745563257 0.00252188072736007 0.00346870288804635 0.00346059861077295 0.000796370204503452 0.000808685025479031 0.000905485314308142 0.00346465074940965 0.000836846848096875 0.00188796840862199 0.0014134027736985 0.00140772809387936 0.000265576755300899 0.000272388034811066 0.000310153737525338 0.00141056543378893 0.000282706175879101 0.000733849879043032 0.000871874157112069 0.000867347658290376 0.000350955373358873 0.000350800418994558 0.000437537368544534 0.000869610907701222 0.000379764386965989 0.000575702995260082 0.000302704823561514 0.000289096371967313 0.000102657212224702 0.000102562376405994 0.000126225042619032 0.000295900597764413 0.000110481543749909 0.000184649165355711 0.00447382885104924 0.00446150652876351 0.00303973531193768 0.00301499046128945 0.00299944169736192 0.00446766768990637 0.00301805582352968 0.00359790057008036 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 0.00489682989291923 0.00486599372297158 0.00168983575114525 0.00170409047793321 0.00201158615617503 0.0048814118079454 0.00180183746175117 0.00303366720022886 0.00463201300945117 0.00458410329246666 0.00118289722663843 0.00120408666450384 0.00120889337594859 0.00460805815095892 0.00119862575569695 0.00256239871380174 0.00298379897446353 0.00296929303889946 0.000919629299203104 0.000919462892558508 0.000966747106681295 0.0029765460066815 0.000935279766147636 0.00175178626236118 0.31793486889742 0.338525543349048 0.055418008277406 0.0551984313156298 0.0579020491859095 0.328230206123234 0.0561728295929818 0.164995780205083 0.0598512675236694 0.0599454795701875 0.0103271283408522 0.0107586307757288 0.0106383647815643 0.0598983735469284 0.0105747079660484 0.0303041741984004 0.0044710185512144 0.00445888829385589 0.00249527706197206 0.00249674837774369 0.00264155166486373 0.00446495342253514 0.00254452570152649 0.00331269678992995 0.00447358348108291 0.00446131681689444 0.00198715236515507 0.00199149160873446 0.00219714722476413 0.00446745014898868 0.00205859706621789 0.0030221382993262 0.00419359285491673 0.00418198680098822 0.0013755635704236 0.00138690238648225 0.00162711391875936 0.00418778982795247 0.0014631932918884 0.00255303190631403 0.00355966761952552 0.00354992074837117 0.000857243668779163 0.000867134023301998 0.000978796859967365 0.00355479418394835 0.000901058184016175 0.00196255258398904 0.00147723704901454 0.00147244863714926 0.000281736134191505 0.000289651914568739 0.000329561918041148 0.0014748428430819 0.000300316655600464 0.00077012713059304 0.000926623874429181 0.000921613482110326 0.000379555242386922 0.000379411911307762 0.000474210223903956 0.000924118678269754 0.000411059125866213 0.000616282946827629 0.000312281116034465 0.000297677049401223 0.00010900353661136 0.000108934174651963 0.000135659909013068 0.000304979082717844 0.000117865873425464 0.000192711157142416 0.00447107671938207 0.00445893499128745 0.00250310759105117 0.00250889452406487 0.00262741742184676 0.00446500585533476 0.0025464731789876 0.00331388624952646 0.00447397141772396 0.00446168046975255 0.00197872136491046 0.00198313042249476 0.00218857389004338 0.00446782594373825 0.00205014189248286 0.00301721551298502 0.00423140819280188 0.00421830800655992 0.001337005057093 0.00134809792762757 0.00157040097028049 0.0042248580996809 0.00141850131833369 0.00254104403087257 0.00352117176521349 0.0035106588605795 0.000843946766296223 0.000855199101357949 0.000946385141384456 0.00351591531289649 0.000881843669679543 0.00193547232696632 0.00142995087453842 0.0014263912974196 0.000280970735106611 0.000289677620286753 0.000321813825165787 0.00142817108597901 0.000297487393519717 0.000749760870503435 0.000875054303001878 0.000870006490191869 0.000350371118594189 0.000350422986018171 0.00043714384172405 0.000872530396596873 0.000379312648778803 0.000576599747906031 0.00028711153120164 0.000273085400667605 9.21218558143188e-05 9.21020148357017e-05 0.000113342495174422 0.000280098465934623 9.91887886081476e-05 0.000171552659538738 0.00448463307432981 0.00447153444038568 0.00455536519063017 0.00461120449618832 0.0039738821000416 0.00447808375735774 0.00438015059562003 0.00441932386031512 0.0070707811690044 0.00707387603803955 0.00500924488397004 0.00506224588119573 0.00444179052047339 0.00707232860352197 0.00483776042854639 0.00573158769853662 0.00573546153073264 0.0057585564708201 0.00269868739924569 0.00268758766814448 0.00296786604162754 0.00574700900077637 0.00278471370300591 0.00396963182211409 0.00534511224525797 0.00539181355936146 0.00233435926927887 0.00238229521592004 0.00249472139001005 0.00536846290230972 0.00240379195840299 0.00358966033596568 0.00276768864208099 0.00270794768940796 0.000730757427753942 0.000728309630917377 0.000859381727106304 0.00273781816574448 0.000772816261925874 0.00155881702345332 0.00172819190316778 0.00169087098803249 0.000608894483691092 0.000608152103572421 0.000739083190249385 0.00170953144560013 0.000652043259170966 0.00107503853374263 0.00101605549475738 0.0010201967918408 0.000291273822298286 0.000291022660619018 0.000368395684356324 0.00101812614329909 0.000316897389091209 0.000597388890774361 0.00447097463476812 0.00445883643709055 0.0024848667184597 0.00248315642024316 0.00260589161257525 0.00446490553592934 0.00252463825042604 0.00330074516462736 0.0044739893276708 0.00446171510106386 0.00196260038454927 0.00196805896423267 0.00217444175249587 0.00446785221436733 0.00203503370042593 0.00300816110600249 0.00419535731388128 0.00418324373744491 0.00134751260006325 0.00135607125901396 0.00159983315114631 0.00418930052566309 0.00143447233674117 0.00253640361230994 0.00344867946764325 0.00344007521214215 0.000791520954276439 0.000805599369841494 0.000883959853702827 0.0034443773398927 0.000827026725940253 0.00187396697152123 0.00140888475391261 0.00140393947084452 0.000287599339840812 0.000294326831672894 0.000332080350327648 0.00140641211237857 0.000304668840613784 0.000745366149319697 0.000830964295874105 0.000826220407108005 0.000325179876265261 0.000325214627077459 0.00040485780735167 0.000828592351491055 0.000351750770231463 0.0005424874027353 0.000286330448971307 0.000273023717897091 9.06376720919708e-05 9.05945196391448e-05 0.000109742732883868 0.000279677083434199 9.69916415383277e-05 0.000170065818296676 0.00447099118165681 0.00445885825602975 0.00248775007789241 0.00248789119679842 0.00262082846665436 0.00446492471884328 0.0025321565804484 0.00330526383580635 0.00447377265089524 0.00446150393799562 0.00196951314617817 0.00197460022478187 0.00217976982143842 0.00446763829444543 0.00204129439746615 0.00301183195625786 0.00419457604597147 0.0041826814374955 0.00133240055677863 0.00134365062847395 0.00157367569679368 0.00418862874173348 0.00141657562734875 0.00252539687310264 0.00349255630193771 0.0034832959932568 0.000818743898481139 0.000830599844883618 0.000925275991610447 0.00348792614759726 0.000858206578325068 0.00191009440603394 0.00141987485278958 0.00141552064297419 0.000271653851215429 0.000279569993545262 0.000314886614630324 0.00141769774788189 0.000288703486463672 0.000740301191030958 0.000870361897306706 0.000865573579931509 0.000349076805525715 0.000349029276427557 0.000435417866503147 0.000867967738619108 0.00037784131615214 0.000573891885138927 0.000292733190124291 0.000278985297977052 9.6433110389927e-05 9.63726976518985e-05 0.000118555940063963 0.000285859244050671 0.000103787249368596 0.000176616047241426
0.01 0.00444734170424572 0.00444476048628792 0.00248059742622063 0.00246485899103134 0.00260804618227829 0.00444605109526682 0.00251783419984342 0.00328912095801278 0.00444804229360605 0.00444526543004032 0.00200639343664826 0.00199909835882946 0.0021957331651472 0.00444665386182319 0.00206707498687497 0.00301890653685426 0.0042713123180087 0.00427001837093624 0.00138761000903648 0.00140270722733327 0.00164325444529433 0.00427066534447247 0.00147785722722136 0.0025949804741218 0.00348086003862801 0.00347981087069808 0.000826245491794825 0.000842209969365607 0.000990906304495283 0.00348033545466304 0.000886453921885238 0.00192400653499636 0.00172032866530279 0.00172106376273433 0.000365200026688488 0.0003655607334562 0.000436710203948985 0.00172069621401856 0.000389156988031224 0.000921772678426159 0.000772128866415357 0.000736145487042081 0.000213743851621951 0.000213769679909084 0.00024755459583339 0.000754137176728719 0.000225022709121475 0.000436668496164373 0.00109760575643832 0.00107672278218689 0.000466998244914039 0.000466487928913042 0.00057895259925602 0.00108716426931261 0.000504146257694367 0.000737353462341663 0.0044499268173905 0.00444718863990963 0.00308153037273562 0.00301805877176297 0.00297989985776177 0.00444855772865007 0.00302649633408679 0.0035953208919121 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 0.00491293353148234 0.00492359746184678 0.00199069515745302 0.00202708611972849 0.00231499474537614 0.00491826549666456 0.00211092534085255 0.00323386140317735 0.00412555870346684 0.00407932267912707 0.00123508206676694 0.00123296985477974 0.00130180591461526 0.00410244069129696 0.00125661927872065 0.00239494784375117 0.00297396860736558 0.00294221049404812 0.000708245035741547 0.000708599691751073 0.000750381016429525 0.00295808955070685 0.000722408581307382 0.00161668096906717 0.0885030893195645 0.0884009204169675 0.0148025476326458 0.0152402160317655 0.0137164079883037 0.088452004868266 0.014586390550905 0.0441326362778494 0.503685381769163 0.505173208440507 0.0821379848816546 0.0819726865339607 0.0808756584982701 0.504429295104835 0.0816621099712951 0.250768984024711 0.00444739057227507 0.00444480973627778 0.00248300232336072 0.0024817930432282 0.00262713987318889 0.00444610015427643 0.00253064507992594 0.00329682710966613 0.00444799837261108 0.00444525711317103 0.00202502114645581 0.00202056620087894 0.00221900272126188 0.00444662774289106 0.00208819668953221 0.00303156911087575 0.00428536085828799 0.00428461084051626 0.00144729060066621 0.00146075785301415 0.00170931383302105 0.00428498584940212 0.00153912076223381 0.00263746679710113 0.00354990262230085 0.0035517892827481 0.000868500304005532 0.000888584149754539 0.00104316479138148 0.00355084595252447 0.000933416415047182 0.0019803882300381 0.00180772426978071 0.00180522611525888 0.000408107347367218 0.000410722109326324 0.000493731290431944 0.00180647519251979 0.000437520249041829 0.000985102226433014 0.000845278972609091 0.000810275856372114 0.000233734978808741 0.000234027270790439 0.00027556763112812 0.000827777414490603 0.0002477766269091 0.000479776941941701 0.00113966591792837 0.00111958070173412 0.000486697976670868 0.000486060368681811 0.000602831751914426 0.00112962330983124 0.000525196699089035 0.000766967343385919 0.00444742604650638 0.00444483191451226 0.00248438827357237 0.00248846891359061 0.00261208513248208 0.00444612898050932 0.00252831410654835 0.00329544005613274 0.00444817282424312 0.00444542828702087 0.0020239662044416 0.00202215832008689 0.00221408592303455 0.004446800555632 0.00208673681585435 0.00303076231176541 0.00433640040189681 0.00433465543941398 0.00142440659760717 0.00143446860324462 0.00166091884065031 0.0043355279206554 0.00150659801383403 0.00263816997656258 0.00351190309896782 0.00351433342743116 0.000837608453042595 0.000855243163828792 0.00100754318996063 0.00351311826319949 0.000900131602277338 0.0019453262666462 0.00173541759101174 0.00173524511432584 0.000402927503107888 0.000403574444781915 0.000481342805974881 0.00173533135266879 0.000429281584621562 0.000951701491840454 0.00080064920237774 0.000764404672550828 0.000222811727255955 0.000222676059561087 0.000261286724941557 0.000782526937464284 0.000235591503919533 0.000454365677337433 0.00107399734229358 0.00105368621005159 0.000456870650437034 0.00045637569118392 0.00056582763794751 0.00106384177617259 0.000493024659856155 0.000721351506382728 0.00448531281641322 0.00448263531025617 0.00853414626110216 0.00806816014503809 0.00778397406420906 0.0044839740633347 0.0081287601567831 0.00667084571940374 0.0128475123824524 0.0125827243614606 0.009901789994973 0.00909791363029531 0.00796201176733368 0.0127151183719565 0.00898723846420067 0.010478390427303 0.00745810913243262 0.00745373585506479 0.00415989947866375 0.00421413042486696 0.00422376124064303 0.00745592249374871 0.00419926371472458 0.00550192722633423 0.00756953936765361 0.00756609297508566 0.00359151207465695 0.00358764306506635 0.00375943757471171 0.00756781617136963 0.00364619757147834 0.00521484501143485 0.00489319456770206 0.00482447602607526 0.0011249829579708 0.00112166949303305 0.00139680808741811 0.00485883529688866 0.00121448684614065 0.00267222622643986 0.00199944181210915 0.00193781876152424 0.00045508843352642 0.000453696574923012 0.000534335973174122 0.00196863028681669 0.000481040327207851 0.00107607631105139 0.00222299993825333 0.00218096323130858 0.000842601839730877 0.000842432892758627 0.00105783838260719 0.00220198158478096 0.000914291038365566 0.00142936725693172 0.00444736670873373 0.00444476942225134 0.00247891983055767 0.00247061326115265 0.00259696860324853 0.00444606806549253 0.00251550056498629 0.00328772756518879 0.00444827827356341 0.00444550543298469 0.00201061934632401 0.00200841540891132 0.00220450560317131 0.00444689185327405 0.00207451345280221 0.00302346481299095 0.00430223106275139 0.00430025242169064 0.00137897571889473 0.00138864435683319 0.00162535640404535 0.00430124174222101 0.00146432549325776 0.00259909199284306 0.00345088936617117 0.00345116740809165 0.000817774289702913 0.000833192252946418 0.000980598015388536 0.00345102838713141 0.000877188186012622 0.00190672426646014 0.0016953302425425 0.00169850319553805 0.000383380570905228 0.000382580287002041 0.000452350212015217 0.00169691671904027 0.000406103689974162 0.000922428901600606 0.000747195503074929 0.00070990874285677 0.000214767413997364 0.000214405131767226 0.000249049380774921 0.00072855212296585 0.00022607397551317 0.000427065234494242 0.00104592525049836 0.00102509469155725 0.000443840997887932 0.000443484203499968 0.000550270260433178 0.0010355099710278 0.000479198487273693 0.000701723080775337 0.00444737101008359 0.00444478468871346 0.00247830569005404 0.00247449835938862 0.00260855148415447 0.00444607784939853 0.00252045184453237 0.00329070224647884 0.00444811204843016 0.00444535521756386 0.00201120576943571 0.00200729201019073 0.00220297539368898 0.00444673363299701 0.00207382439110514 0.00302298808786189 0.00429334837423312 0.00429199134330642 0.00139958384330469 0.00141263072460851 0.00164715455800457 0.00429266985876977 0.00148645637530592 0.00260894176869146 0.00349379017248314 0.00349430888122689 0.000831602037764877 0.000848595660790213 0.000999077211796289 0.00349404952685501 0.000893091636783793 0.00193347479281228 0.00172470169104849 0.00172501556202632 0.000384481191000869 0.000384887531109095 0.000460160338401485 0.0017248586265374 0.000409843020170483 0.000935849262717251 0.000782931701116356 0.000747130042420759 0.000216941049905742 0.000216892498308566 0.000253019522165699 0.000765030871768557 0.000228951023460002 0.000443382962783424 0.00108171144672288 0.00106119118498779 0.000460189803832916 0.000459702842031368 0.000570280224199431 0.00107145131585534 0.000496724290021238 0.000726615100354877


==> figures/numerics/2D-solar/data_cs0.70cp_error0.05to0.99_Su_reference80kTau23p7_mesh50k/error-scaled_mean_per-order_u-and-sigmas.txt <==
order ux_tau4_freq0.001 uz_tau4_freq0.001 sxx_tau4_freq0.001 szz_tau4_freq0.001 sxz_tau4_freq0.001 sumU_tau4_freq0.001 sumS_tau4_freq0.001 sumUS_tau4_freq0.001 ux_tau4_freq0.0015 uz_tau4_freq0.0015 sxx_tau4_freq0.0015 szz_tau4_freq0.0015 sxz_tau4_freq0.0015 sumU_tau4_freq0.0015 sumS_tau4_freq0.0015 sumUS_tau4_freq0.0015 ux_tau4_freq0.002 uz_tau4_freq0.002 sxx_tau4_freq0.002 szz_tau4_freq0.002 sxz_tau4_freq0.002 sumU_tau4_freq0.002 sumS_tau4_freq0.002 sumUS_tau4_freq0.002 ux_tau4_freq0.0025 uz_tau4_freq0.0025 sxx_tau4_freq0.0025 szz_tau4_freq0.0025 sxz_tau4_freq0.0025 sumU_tau4_freq0.0025 sumS_tau4_freq0.0025 sumUS_tau4_freq0.0025 ux_tau4_freq0.003 uz_tau4_freq0.003 sxx_tau4_freq0.003 szz_tau4_freq0.003 sxz_tau4_freq0.003 sumU_tau4_freq0.003 sumS_tau4_freq0.003 sumUS_tau4_freq0.003 ux_tau4_freq0.0035 uz_tau4_freq0.0035 sxx_tau4_freq0.0035 szz_tau4_freq0.0035 sxz_tau4_freq0.0035 sumU_tau4_freq0.0035 sumS_tau4_freq0.0035 sumUS_tau4_freq0.0035 ux_tau4_freq0.004 uz_tau4_freq0.004 sxx_tau4_freq0.004 szz_tau4_freq0.004 sxz_tau4_freq0.004 sumU_tau4_freq0.004 sumS_tau4_freq0.004 sumUS_tau4_freq0.004 ux_tau4_freq0.0045 uz_tau4_freq0.0045 sxx_tau4_freq0.0045 szz_tau4_freq0.0045 sxz_tau4_freq0.0045 sumU_tau4_freq0.0045 sumS_tau4_freq0.0045 sumUS_tau4_freq0.0045 ux_tau4_freq0.005 uz_tau4_freq0.005 sxx_tau4_freq0.005 szz_tau4_freq0.005 sxz_tau4_freq0.005 sumU_tau4_freq0.005 sumS_tau4_freq0.005 sumUS_tau4_freq0.005 ux_tau4_freq0.0055 uz_tau4_freq0.0055 sxx_tau4_freq0.0055 szz_tau4_freq0.0055 sxz_tau4_freq0.0055 sumU_tau4_freq0.0055 sumS_tau4_freq0.0055 sumUS_tau4_freq0.0055 ux_tau4_freq0.006 uz_tau4_freq0.006 sxx_tau4_freq0.006 szz_tau4_freq0.006 sxz_tau4_freq0.006 sumU_tau4_freq0.006 sumS_tau4_freq0.006 sumUS_tau4_freq0.006 ux_tau4_freq0.0065 uz_tau4_freq0.0065 sxx_tau4_freq0.0065 szz_tau4_freq0.0065 sxz_tau4_freq0.0065 sumU_tau4_freq0.0065 sumS_tau4_freq0.0065 sumUS_tau4_freq0.0065 ux_tau4_freq0.007 uz_tau4_freq0.007 sxx_tau4_freq0.007 szz_tau4_freq0.007 sxz_tau4_freq0.007 sumU_tau4_freq0.007 sumS_tau4_freq0.007 sumUS_tau4_freq0.007 ux_tau4_freq0.0075 uz_tau4_freq0.0075 sxx_tau4_freq0.0075 szz_tau4_freq0.0075 sxz_tau4_freq0.0075 sumU_tau4_freq0.0075 sumS_tau4_freq0.0075 sumUS_tau4_freq0.0075 ux_tau4_freq0.008 uz_tau4_freq0.008 sxx_tau4_freq0.008 szz_tau4_freq0.008 sxz_tau4_freq0.008 sumU_tau4_freq0.008 sumS_tau4_freq0.008 sumUS_tau4_freq0.008 ux_tau4_freq0.0085 uz_tau4_freq0.0085 sxx_tau4_freq0.0085 szz_tau4_freq0.0085 sxz_tau4_freq0.0085 sumU_tau4_freq0.0085 sumS_tau4_freq0.0085 sumUS_tau4_freq0.0085 ux_tau4_freq0.009 uz_tau4_freq0.009 sxx_tau4_freq0.009 szz_tau4_freq0.009 sxz_tau4_freq0.009 sumU_tau4_freq0.009 sumS_tau4_freq0.009 sumUS_tau4_freq0.009 ux_tau4_freq0.0095 uz_tau4_freq0.0095 sxx_tau4_freq0.0095 szz_tau4_freq0.0095 sxz_tau4_freq0.0095 sumU_tau4_freq0.0095 sumS_tau4_freq0.0095 sumUS_tau4_freq0.0095 ux_tau4_freq0.01 uz_tau4_freq0.01 sxx_tau4_freq0.01 szz_tau4_freq0.01 sxz_tau4_freq0.01 sumU_tau4_freq0.01 sumS_tau4_freq0.01 sumUS_tau4_freq0.01 ux_tau6_freq0.001 uz_tau6_freq0.001 sxx_tau6_freq0.001 szz_tau6_freq0.001 sxz_tau6_freq0.001 sumU_tau6_freq0.001 sumS_tau6_freq0.001 sumUS_tau6_freq0.001 ux_tau6_freq0.0015 uz_tau6_freq0.0015 sxx_tau6_freq0.0015 szz_tau6_freq0.0015 sxz_tau6_freq0.0015 sumU_tau6_freq0.0015 sumS_tau6_freq0.0015 sumUS_tau6_freq0.0015 ux_tau6_freq0.002 uz_tau6_freq0.002 sxx_tau6_freq0.002 szz_tau6_freq0.002 sxz_tau6_freq0.002 sumU_tau6_freq0.002 sumS_tau6_freq0.002 sumUS_tau6_freq0.002 ux_tau6_freq0.0025 uz_tau6_freq0.0025 sxx_tau6_freq0.0025 szz_tau6_freq0.0025 sxz_tau6_freq0.0025 sumU_tau6_freq0.0025 sumS_tau6_freq0.0025 sumUS_tau6_freq0.0025 ux_tau6_freq0.003 uz_tau6_freq0.003 sxx_tau6_freq0.003 szz_tau6_freq0.003 sxz_tau6_freq0.003 sumU_tau6_freq0.003 sumS_tau6_freq0.003 sumUS_tau6_freq0.003 ux_tau6_freq0.0035 uz_tau6_freq0.0035 sxx_tau6_freq0.0035 szz_tau6_freq0.0035 sxz_tau6_freq0.0035 sumU_tau6_freq0.0035 sumS_tau6_freq0.0035 sumUS_tau6_freq0.0035 ux_tau6_freq0.004 uz_tau6_freq0.004 sxx_tau6_freq0.004 szz_tau6_freq0.004 sxz_tau6_freq0.004 sumU_tau6_freq0.004 sumS_tau6_freq0.004 sumUS_tau6_freq0.004 ux_tau6_freq0.0045 uz_tau6_freq0.0045 sxx_tau6_freq0.0045 szz_tau6_freq0.0045 sxz_tau6_freq0.0045 sumU_tau6_freq0.0045 sumS_tau6_freq0.0045 sumUS_tau6_freq0.0045 ux_tau6_freq0.005 uz_tau6_freq0.005 sxx_tau6_freq0.005 szz_tau6_freq0.005 sxz_tau6_freq0.005 sumU_tau6_freq0.005 sumS_tau6_freq0.005 sumUS_tau6_freq0.005 ux_tau6_freq0.0055 uz_tau6_freq0.0055 sxx_tau6_freq0.0055 szz_tau6_freq0.0055 sxz_tau6_freq0.0055 sumU_tau6_freq0.0055 sumS_tau6_freq0.0055 sumUS_tau6_freq0.0055 ux_tau6_freq0.006 uz_tau6_freq0.006 sxx_tau6_freq0.006 szz_tau6_freq0.006 sxz_tau6_freq0.006 sumU_tau6_freq0.006 sumS_tau6_freq0.006 sumUS_tau6_freq0.006 ux_tau6_freq0.0065 uz_tau6_freq0.0065 sxx_tau6_freq0.0065 szz_tau6_freq0.0065 sxz_tau6_freq0.0065 sumU_tau6_freq0.0065 sumS_tau6_freq0.0065 sumUS_tau6_freq0.0065 ux_tau6_freq0.007 uz_tau6_freq0.007 sxx_tau6_freq0.007 szz_tau6_freq0.007 sxz_tau6_freq0.007 sumU_tau6_freq0.007 sumS_tau6_freq0.007 sumUS_tau6_freq0.007 ux_tau6_freq0.0075 uz_tau6_freq0.0075 sxx_tau6_freq0.0075 szz_tau6_freq0.0075 sxz_tau6_freq0.0075 sumU_tau6_freq0.0075 sumS_tau6_freq0.0075 sumUS_tau6_freq0.0075 ux_tau6_freq0.008 uz_tau6_freq0.008 sxx_tau6_freq0.008 szz_tau6_freq0.008 sxz_tau6_freq0.008 sumU_tau6_freq0.008 sumS_tau6_freq0.008 sumUS_tau6_freq0.008 ux_tau6_freq0.0085 uz_tau6_freq0.0085 sxx_tau6_freq0.0085 szz_tau6_freq0.0085 sxz_tau6_freq0.0085 sumU_tau6_freq0.0085 sumS_tau6_freq0.0085 sumUS_tau6_freq0.0085 ux_tau6_freq0.009 uz_tau6_freq0.009 sxx_tau6_freq0.009 szz_tau6_freq0.009 sxz_tau6_freq0.009 sumU_tau6_freq0.009 sumS_tau6_freq0.009 sumUS_tau6_freq0.009 ux_tau6_freq0.0095 uz_tau6_freq0.0095 sxx_tau6_freq0.0095 szz_tau6_freq0.0095 sxz_tau6_freq0.0095 sumU_tau6_freq0.0095 sumS_tau6_freq0.0095 sumUS_tau6_freq0.0095 ux_tau6_freq0.01 uz_tau6_freq0.01 sxx_tau6_freq0.01 szz_tau6_freq0.01 sxz_tau6_freq0.01 sumU_tau6_freq0.01 sumS_tau6_freq0.01 sumUS_tau6_freq0.01 ux_tau90_freq0.001 uz_tau90_freq0.001 sxx_tau90_freq0.001 szz_tau90_freq0.001 sxz_tau90_freq0.001 sumU_tau90_freq0.001 sumS_tau90_freq0.001 sumUS_tau90_freq0.001 ux_tau90_freq0.0015 uz_tau90_freq0.0015 sxx_tau90_freq0.0015 szz_tau90_freq0.0015 sxz_tau90_freq0.0015 sumU_tau90_freq0.0015 sumS_tau90_freq0.0015 sumUS_tau90_freq0.0015 ux_tau90_freq0.002 uz_tau90_freq0.002 sxx_tau90_freq0.002 szz_tau90_freq0.002 sxz_tau90_freq0.002 sumU_tau90_freq0.002 sumS_tau90_freq0.002 sumUS_tau90_freq0.002 ux_tau90_freq0.0025 uz_tau90_freq0.0025 sxx_tau90_freq0.0025 szz_tau90_freq0.0025 sxz_tau90_freq0.0025 sumU_tau90_freq0.0025 sumS_tau90_freq0.0025 sumUS_tau90_freq0.0025 ux_tau90_freq0.003 uz_tau90_freq0.003 sxx_tau90_freq0.003 szz_tau90_freq0.003 sxz_tau90_freq0.003 sumU_tau90_freq0.003 sumS_tau90_freq0.003 sumUS_tau90_freq0.003 ux_tau90_freq0.0035 uz_tau90_freq0.0035 sxx_tau90_freq0.0035 szz_tau90_freq0.0035 sxz_tau90_freq0.0035 sumU_tau90_freq0.0035 sumS_tau90_freq0.0035 sumUS_tau90_freq0.0035 ux_tau90_freq0.004 uz_tau90_freq0.004 sxx_tau90_freq0.004 szz_tau90_freq0.004 sxz_tau90_freq0.004 sumU_tau90_freq0.004 sumS_tau90_freq0.004 sumUS_tau90_freq0.004 ux_tau90_freq0.0045 uz_tau90_freq0.0045 sxx_tau90_freq0.0045 szz_tau90_freq0.0045 sxz_tau90_freq0.0045 sumU_tau90_freq0.0045 sumS_tau90_freq0.0045 sumUS_tau90_freq0.0045 ux_tau90_freq0.005 uz_tau90_freq0.005 sxx_tau90_freq0.005 szz_tau90_freq0.005 sxz_tau90_freq0.005 sumU_tau90_freq0.005 sumS_tau90_freq0.005 sumUS_tau90_freq0.005 ux_tau90_freq0.0055 uz_tau90_freq0.0055 sxx_tau90_freq0.0055 szz_tau90_freq0.0055 sxz_tau90_freq0.0055 sumU_tau90_freq0.0055 sumS_tau90_freq0.0055 sumUS_tau90_freq0.0055 ux_tau90_freq0.006 uz_tau90_freq0.006 sxx_tau90_freq0.006 szz_tau90_freq0.006 sxz_tau90_freq0.006 sumU_tau90_freq0.006 sumS_tau90_freq0.006 sumUS_tau90_freq0.006 ux_tau90_freq0.0065 uz_tau90_freq0.0065 sxx_tau90_freq0.0065 szz_tau90_freq0.0065 sxz_tau90_freq0.0065 sumU_tau90_freq0.0065 sumS_tau90_freq0.0065 sumUS_tau90_freq0.0065 ux_tau90_freq0.007 uz_tau90_freq0.007 sxx_tau90_freq0.007 szz_tau90_freq0.007 sxz_tau90_freq0.007 sumU_tau90_freq0.007 sumS_tau90_freq0.007 sumUS_tau90_freq0.007 ux_tau90_freq0.0075 uz_tau90_freq0.0075 sxx_tau90_freq0.0075 szz_tau90_freq0.0075 sxz_tau90_freq0.0075 sumU_tau90_freq0.0075 sumS_tau90_freq0.0075 sumUS_tau90_freq0.0075 ux_tau90_freq0.008 uz_tau90_freq0.008 sxx_tau90_freq0.008 szz_tau90_freq0.008 sxz_tau90_freq0.008 sumU_tau90_freq0.008 sumS_tau90_freq0.008 sumUS_tau90_freq0.008 ux_tau90_freq0.0085 uz_tau90_freq0.0085 sxx_tau90_freq0.0085 szz_tau90_freq0.0085 sxz_tau90_freq0.0085 sumU_tau90_freq0.0085 sumS_tau90_freq0.0085 sumUS_tau90_freq0.0085 ux_tau90_freq0.009 uz_tau90_freq0.009 sxx_tau90_freq0.009 szz_tau90_freq0.009 sxz_tau90_freq0.009 sumU_tau90_freq0.009 sumS_tau90_freq0.009 sumUS_tau90_freq0.009 ux_tau90_freq0.0095 uz_tau90_freq0.0095 sxx_tau90_freq0.0095 szz_tau90_freq0.0095 sxz_tau90_freq0.0095 sumU_tau90_freq0.0095 sumS_tau90_freq0.0095 sumUS_tau90_freq0.0095 ux_tau90_freq0.01 uz_tau90_freq0.01 sxx_tau90_freq0.01 szz_tau90_freq0.01 sxz_tau90_freq0.01 sumU_tau90_freq0.01 sumS_tau90_freq0.01 sumUS_tau90_freq0.01 ux_tau13_freq0.001 uz_tau13_freq0.001 sxx_tau13_freq0.001 szz_tau13_freq0.001 sxz_tau13_freq0.001 sumU_tau13_freq0.001 sumS_tau13_freq0.001 sumUS_tau13_freq0.001 ux_tau13_freq0.0015 uz_tau13_freq0.0015 sxx_tau13_freq0.0015 szz_tau13_freq0.0015 sxz_tau13_freq0.0015 sumU_tau13_freq0.0015 sumS_tau13_freq0.0015 sumUS_tau13_freq0.0015 ux_tau13_freq0.002 uz_tau13_freq0.002 sxx_tau13_freq0.002 szz_tau13_freq0.002 sxz_tau13_freq0.002 sumU_tau13_freq0.002 sumS_tau13_freq0.002 sumUS_tau13_freq0.002 ux_tau13_freq0.0025 uz_tau13_freq0.0025 sxx_tau13_freq0.0025 szz_tau13_freq0.0025 sxz_tau13_freq0.0025 sumU_tau13_freq0.0025 sumS_tau13_freq0.0025 sumUS_tau13_freq0.0025 ux_tau13_freq0.003 uz_tau13_freq0.003 sxx_tau13_freq0.003 szz_tau13_freq0.003 sxz_tau13_freq0.003 sumU_tau13_freq0.003 sumS_tau13_freq0.003 sumUS_tau13_freq0.003 ux_tau13_freq0.0035 uz_tau13_freq0.0035 sxx_tau13_freq0.0035 szz_tau13_freq0.0035 sxz_tau13_freq0.0035 sumU_tau13_freq0.0035 sumS_tau13_freq0.0035 sumUS_tau13_freq0.0035 ux_tau13_freq0.004 uz_tau13_freq0.004 sxx_tau13_freq0.004 szz_tau13_freq0.004 sxz_tau13_freq0.004 sumU_tau13_freq0.004 sumS_tau13_freq0.004 sumUS_tau13_freq0.004 ux_tau13_freq0.0045 uz_tau13_freq0.0045 sxx_tau13_freq0.0045 szz_tau13_freq0.0045 sxz_tau13_freq0.0045 sumU_tau13_freq0.0045 sumS_tau13_freq0.0045 sumUS_tau13_freq0.0045 ux_tau13_freq0.005 uz_tau13_freq0.005 sxx_tau13_freq0.005 szz_tau13_freq0.005 sxz_tau13_freq0.005 sumU_tau13_freq0.005 sumS_tau13_freq0.005 sumUS_tau13_freq0.005 ux_tau13_freq0.0055 uz_tau13_freq0.0055 sxx_tau13_freq0.0055 szz_tau13_freq0.0055 sxz_tau13_freq0.0055 sumU_tau13_freq0.0055 sumS_tau13_freq0.0055 sumUS_tau13_freq0.0055 ux_tau13_freq0.006 uz_tau13_freq0.006 sxx_tau13_freq0.006 szz_tau13_freq0.006 sxz_tau13_freq0.006 sumU_tau13_freq0.006 sumS_tau13_freq0.006 sumUS_tau13_freq0.006 ux_tau13_freq0.0065 uz_tau13_freq0.0065 sxx_tau13_freq0.0065 szz_tau13_freq0.0065 sxz_tau13_freq0.0065 sumU_tau13_freq0.0065 sumS_tau13_freq0.0065 sumUS_tau13_freq0.0065 ux_tau13_freq0.007 uz_tau13_freq0.007 sxx_tau13_freq0.007 szz_tau13_freq0.007 sxz_tau13_freq0.007 sumU_tau13_freq0.007 sumS_tau13_freq0.007 sumUS_tau13_freq0.007 ux_tau13_freq0.0075 uz_tau13_freq0.0075 sxx_tau13_freq0.0075 szz_tau13_freq0.0075 sxz_tau13_freq0.0075 sumU_tau13_freq0.0075 sumS_tau13_freq0.0075 sumUS_tau13_freq0.0075 ux_tau13_freq0.008 uz_tau13_freq0.008 sxx_tau13_freq0.008 szz_tau13_freq0.008 sxz_tau13_freq0.008 sumU_tau13_freq0.008 sumS_tau13_freq0.008 sumUS_tau13_freq0.008 ux_tau13_freq0.0085 uz_tau13_freq0.0085 sxx_tau13_freq0.0085 szz_tau13_freq0.0085 sxz_tau13_freq0.0085 sumU_tau13_freq0.0085 sumS_tau13_freq0.0085 sumUS_tau13_freq0.0085 ux_tau13_freq0.009 uz_tau13_freq0.009 sxx_tau13_freq0.009 szz_tau13_freq0.009 sxz_tau13_freq0.009 sumU_tau13_freq0.009 sumS_tau13_freq0.009 sumUS_tau13_freq0.009 ux_tau13_freq0.0095 uz_tau13_freq0.0095 sxx_tau13_freq0.0095 szz_tau13_freq0.0095 sxz_tau13_freq0.0095 sumU_tau13_freq0.0095 sumS_tau13_freq0.0095 sumUS_tau13_freq0.0095 ux_tau13_freq0.01 uz_tau13_freq0.01 sxx_tau13_freq0.01 szz_tau13_freq0.01 sxz_tau13_freq0.01 sumU_tau13_freq0.01 sumS_tau13_freq0.01 sumUS_tau13_freq0.01 ux_tau16_freq0.001 uz_tau16_freq0.001 sxx_tau16_freq0.001 szz_tau16_freq0.001 sxz_tau16_freq0.001 sumU_tau16_freq0.001 sumS_tau16_freq0.001 sumUS_tau16_freq0.001 ux_tau16_freq0.0015 uz_tau16_freq0.0015 sxx_tau16_freq0.0015 szz_tau16_freq0.0015 sxz_tau16_freq0.0015 sumU_tau16_freq0.0015 sumS_tau16_freq0.0015 sumUS_tau16_freq0.0015 ux_tau16_freq0.002 uz_tau16_freq0.002 sxx_tau16_freq0.002 szz_tau16_freq0.002 sxz_tau16_freq0.002 sumU_tau16_freq0.002 sumS_tau16_freq0.002 sumUS_tau16_freq0.002 ux_tau16_freq0.0025 uz_tau16_freq0.0025 sxx_tau16_freq0.0025 szz_tau16_freq0.0025 sxz_tau16_freq0.0025 sumU_tau16_freq0.0025 sumS_tau16_freq0.0025 sumUS_tau16_freq0.0025 ux_tau16_freq0.003 uz_tau16_freq0.003 sxx_tau16_freq0.003 szz_tau16_freq0.003 sxz_tau16_freq0.003 sumU_tau16_freq0.003 sumS_tau16_freq0.003 sumUS_tau16_freq0.003 ux_tau16_freq0.0035 uz_tau16_freq0.0035 sxx_tau16_freq0.0035 szz_tau16_freq0.0035 sxz_tau16_freq0.0035 sumU_tau16_freq0.0035 sumS_tau16_freq0.0035 sumUS_tau16_freq0.0035 ux_tau16_freq0.004 uz_tau16_freq0.004 sxx_tau16_freq0.004 szz_tau16_freq0.004 sxz_tau16_freq0.004 sumU_tau16_freq0.004 sumS_tau16_freq0.004 sumUS_tau16_freq0.004 ux_tau16_freq0.0045 uz_tau16_freq0.0045 sxx_tau16_freq0.0045 szz_tau16_freq0.0045 sxz_tau16_freq0.0045 sumU_tau16_freq0.0045 sumS_tau16_freq0.0045 sumUS_tau16_freq0.0045 ux_tau16_freq0.005 uz_tau16_freq0.005 sxx_tau16_freq0.005 szz_tau16_freq0.005 sxz_tau16_freq0.005 sumU_tau16_freq0.005 sumS_tau16_freq0.005 sumUS_tau16_freq0.005 ux_tau16_freq0.0055 uz_tau16_freq0.0055 sxx_tau16_freq0.0055 szz_tau16_freq0.0055 sxz_tau16_freq0.0055 sumU_tau16_freq0.0055 sumS_tau16_freq0.0055 sumUS_tau16_freq0.0055 ux_tau16_freq0.006 uz_tau16_freq0.006 sxx_tau16_freq0.006 szz_tau16_freq0.006 sxz_tau16_freq0.006 sumU_tau16_freq0.006 sumS_tau16_freq0.006 sumUS_tau16_freq0.006 ux_tau16_freq0.0065 uz_tau16_freq0.0065 sxx_tau16_freq0.0065 szz_tau16_freq0.0065 sxz_tau16_freq0.0065 sumU_tau16_freq0.0065 sumS_tau16_freq0.0065 sumUS_tau16_freq0.0065 ux_tau16_freq0.007 uz_tau16_freq0.007 sxx_tau16_freq0.007 szz_tau16_freq0.007 sxz_tau16_freq0.007 sumU_tau16_freq0.007 sumS_tau16_freq0.007 sumUS_tau16_freq0.007 ux_tau16_freq0.0075 uz_tau16_freq0.0075 sxx_tau16_freq0.0075 szz_tau16_freq0.0075 sxz_tau16_freq0.0075 sumU_tau16_freq0.0075 sumS_tau16_freq0.0075 sumUS_tau16_freq0.0075 ux_tau16_freq0.008 uz_tau16_freq0.008 sxx_tau16_freq0.008 szz_tau16_freq0.008 sxz_tau16_freq0.008 sumU_tau16_freq0.008 sumS_tau16_freq0.008 sumUS_tau16_freq0.008 ux_tau16_freq0.0085 uz_tau16_freq0.0085 sxx_tau16_freq0.0085 szz_tau16_freq0.0085 sxz_tau16_freq0.0085 sumU_tau16_freq0.0085 sumS_tau16_freq0.0085 sumUS_tau16_freq0.0085 ux_tau16_freq0.009 uz_tau16_freq0.009 sxx_tau16_freq0.009 szz_tau16_freq0.009 sxz_tau16_freq0.009 sumU_tau16_freq0.009 sumS_tau16_freq0.009 sumUS_tau16_freq0.009 ux_tau16_freq0.0095 uz_tau16_freq0.0095 sxx_tau16_freq0.0095 szz_tau16_freq0.0095 sxz_tau16_freq0.0095 sumU_tau16_freq0.0095 sumS_tau16_freq0.0095 sumUS_tau16_freq0.0095 ux_tau16_freq0.01 uz_tau16_freq0.01 sxx_tau16_freq0.01 szz_tau16_freq0.01 sxz_tau16_freq0.01 sumU_tau16_freq0.01 sumS_tau16_freq0.01 sumUS_tau16_freq0.01 ux_tau18_freq0.001 uz_tau18_freq0.001 sxx_tau18_freq0.001 szz_tau18_freq0.001 sxz_tau18_freq0.001 sumU_tau18_freq0.001 sumS_tau18_freq0.001 sumUS_tau18_freq0.001 ux_tau18_freq0.0015 uz_tau18_freq0.0015 sxx_tau18_freq0.0015 szz_tau18_freq0.0015 sxz_tau18_freq0.0015 sumU_tau18_freq0.0015 sumS_tau18_freq0.0015 sumUS_tau18_freq0.0015 ux_tau18_freq0.002 uz_tau18_freq0.002 sxx_tau18_freq0.002 szz_tau18_freq0.002 sxz_tau18_freq0.002 sumU_tau18_freq0.002 sumS_tau18_freq0.002 sumUS_tau18_freq0.002 ux_tau18_freq0.0025 uz_tau18_freq0.0025 sxx_tau18_freq0.0025 szz_tau18_freq0.0025 sxz_tau18_freq0.0025 sumU_tau18_freq0.0025 sumS_tau18_freq0.0025 sumUS_tau18_freq0.0025 ux_tau18_freq0.003 uz_tau18_freq0.003 sxx_tau18_freq0.003 szz_tau18_freq0.003 sxz_tau18_freq0.003 sumU_tau18_freq0.003 sumS_tau18_freq0.003 sumUS_tau18_freq0.003 ux_tau18_freq0.0035 uz_tau18_freq0.0035 sxx_tau18_freq0.0035 szz_tau18_freq0.0035 sxz_tau18_freq0.0035 sumU_tau18_freq0.0035 sumS_tau18_freq0.0035 sumUS_tau18_freq0.0035 ux_tau18_freq0.004 uz_tau18_freq0.004 sxx_tau18_freq0.004 szz_tau18_freq0.004 sxz_tau18_freq0.004 sumU_tau18_freq0.004 sumS_tau18_freq0.004 sumUS_tau18_freq0.004 ux_tau18_freq0.0045 uz_tau18_freq0.0045 sxx_tau18_freq0.0045 szz_tau18_freq0.0045 sxz_tau18_freq0.0045 sumU_tau18_freq0.0045 sumS_tau18_freq0.0045 sumUS_tau18_freq0.0045 ux_tau18_freq0.005 uz_tau18_freq0.005 sxx_tau18_freq0.005 szz_tau18_freq0.005 sxz_tau18_freq0.005 sumU_tau18_freq0.005 sumS_tau18_freq0.005 sumUS_tau18_freq0.005 ux_tau18_freq0.0055 uz_tau18_freq0.0055 sxx_tau18_freq0.0055 szz_tau18_freq0.0055 sxz_tau18_freq0.0055 sumU_tau18_freq0.0055 sumS_tau18_freq0.0055 sumUS_tau18_freq0.0055 ux_tau18_freq0.006 uz_tau18_freq0.006 sxx_tau18_freq0.006 szz_tau18_freq0.006 sxz_tau18_freq0.006 sumU_tau18_freq0.006 sumS_tau18_freq0.006 sumUS_tau18_freq0.006 ux_tau18_freq0.0065 uz_tau18_freq0.0065 sxx_tau18_freq0.0065 szz_tau18_freq0.0065 sxz_tau18_freq0.0065 sumU_tau18_freq0.0065 sumS_tau18_freq0.0065 sumUS_tau18_freq0.0065 ux_tau18_freq0.007 uz_tau18_freq0.007 sxx_tau18_freq0.007 szz_tau18_freq0.007 sxz_tau18_freq0.007 sumU_tau18_freq0.007 sumS_tau18_freq0.007 sumUS_tau18_freq0.007 ux_tau18_freq0.0075 uz_tau18_freq0.0075 sxx_tau18_freq0.0075 szz_tau18_freq0.0075 sxz_tau18_freq0.0075 sumU_tau18_freq0.0075 sumS_tau18_freq0.0075 sumUS_tau18_freq0.0075 ux_tau18_freq0.008 uz_tau18_freq0.008 sxx_tau18_freq0.008 szz_tau18_freq0.008 sxz_tau18_freq0.008 sumU_tau18_freq0.008 sumS_tau18_freq0.008 sumUS_tau18_freq0.008 ux_tau18_freq0.0085 uz_tau18_freq0.0085 sxx_tau18_freq0.0085 szz_tau18_freq0.0085 sxz_tau18_freq0.0085 sumU_tau18_freq0.0085 sumS_tau18_freq0.0085 sumUS_tau18_freq0.0085 ux_tau18_freq0.009 uz_tau18_freq0.009 sxx_tau18_freq0.009 szz_tau18_freq0.009 sxz_tau18_freq0.009 sumU_tau18_freq0.009 sumS_tau18_freq0.009 sumUS_tau18_freq0.009 ux_tau18_freq0.0095 uz_tau18_freq0.0095 sxx_tau18_freq0.0095 szz_tau18_freq0.0095 sxz_tau18_freq0.0095 sumU_tau18_freq0.0095 sumS_tau18_freq0.0095 sumUS_tau18_freq0.0095 ux_tau18_freq0.01 uz_tau18_freq0.01 sxx_tau18_freq0.01 szz_tau18_freq0.01 sxz_tau18_freq0.01 sumU_tau18_freq0.01 sumS_tau18_freq0.01 sumUS_tau18_freq0.01 ux_tau23_freq0.001 uz_tau23_freq0.001 sxx_tau23_freq0.001 szz_tau23_freq0.001 sxz_tau23_freq0.001 sumU_tau23_freq0.001 sumS_tau23_freq0.001 sumUS_tau23_freq0.001 ux_tau23_freq0.0015 uz_tau23_freq0.0015 sxx_tau23_freq0.0015 szz_tau23_freq0.0015 sxz_tau23_freq0.0015 sumU_tau23_freq0.0015 sumS_tau23_freq0.0015 sumUS_tau23_freq0.0015 ux_tau23_freq0.002 uz_tau23_freq0.002 sxx_tau23_freq0.002 szz_tau23_freq0.002 sxz_tau23_freq0.002 sumU_tau23_freq0.002 sumS_tau23_freq0.002 sumUS_tau23_freq0.002 ux_tau23_freq0.0025 uz_tau23_freq0.0025 sxx_tau23_freq0.0025 szz_tau23_freq0.0025 sxz_tau23_freq0.0025 sumU_tau23_freq0.0025 sumS_tau23_freq0.0025 sumUS_tau23_freq0.0025 ux_tau23_freq0.003 uz_tau23_freq0.003 sxx_tau23_freq0.003 szz_tau23_freq0.003 sxz_tau23_freq0.003 sumU_tau23_freq0.003 sumS_tau23_freq0.003 sumUS_tau23_freq0.003 ux_tau23_freq0.0035 uz_tau23_freq0.0035 sxx_tau23_freq0.0035 szz_tau23_freq0.0035 sxz_tau23_freq0.0035 sumU_tau23_freq0.0035 sumS_tau23_freq0.0035 sumUS_tau23_freq0.0035 ux_tau23_freq0.004 uz_tau23_freq0.004 sxx_tau23_freq0.004 szz_tau23_freq0.004 sxz_tau23_freq0.004 sumU_tau23_freq0.004 sumS_tau23_freq0.004 sumUS_tau23_freq0.004 ux_tau23_freq0.0045 uz_tau23_freq0.0045 sxx_tau23_freq0.0045 szz_tau23_freq0.0045 sxz_tau23_freq0.0045 sumU_tau23_freq0.0045 sumS_tau23_freq0.0045 sumUS_tau23_freq0.0045 ux_tau23_freq0.005 uz_tau23_freq0.005 sxx_tau23_freq0.005 szz_tau23_freq0.005 sxz_tau23_freq0.005 sumU_tau23_freq0.005 sumS_tau23_freq0.005 sumUS_tau23_freq0.005 ux_tau23_freq0.0055 uz_tau23_freq0.0055 sxx_tau23_freq0.0055 szz_tau23_freq0.0055 sxz_tau23_freq0.0055 sumU_tau23_freq0.0055 sumS_tau23_freq0.0055 sumUS_tau23_freq0.0055 ux_tau23_freq0.006 uz_tau23_freq0.006 sxx_tau23_freq0.006 szz_tau23_freq0.006 sxz_tau23_freq0.006 sumU_tau23_freq0.006 sumS_tau23_freq0.006 sumUS_tau23_freq0.006 ux_tau23_freq0.0065 uz_tau23_freq0.0065 sxx_tau23_freq0.0065 szz_tau23_freq0.0065 sxz_tau23_freq0.0065 sumU_tau23_freq0.0065 sumS_tau23_freq0.0065 sumUS_tau23_freq0.0065 ux_tau23_freq0.007 uz_tau23_freq0.007 sxx_tau23_freq0.007 szz_tau23_freq0.007 sxz_tau23_freq0.007 sumU_tau23_freq0.007 sumS_tau23_freq0.007 sumUS_tau23_freq0.007 ux_tau23_freq0.0075 uz_tau23_freq0.0075 sxx_tau23_freq0.0075 szz_tau23_freq0.0075 sxz_tau23_freq0.0075 sumU_tau23_freq0.0075 sumS_tau23_freq0.0075 sumUS_tau23_freq0.0075 ux_tau23_freq0.008 uz_tau23_freq0.008 sxx_tau23_freq0.008 szz_tau23_freq0.008 sxz_tau23_freq0.008 sumU_tau23_freq0.008 sumS_tau23_freq0.008 sumUS_tau23_freq0.008 ux_tau23_freq0.0085 uz_tau23_freq0.0085 sxx_tau23_freq0.0085 szz_tau23_freq0.0085 sxz_tau23_freq0.0085 sumU_tau23_freq0.0085 sumS_tau23_freq0.0085 sumUS_tau23_freq0.0085 ux_tau23_freq0.009 uz_tau23_freq0.009 sxx_tau23_freq0.009 szz_tau23_freq0.009 sxz_tau23_freq0.009 sumU_tau23_freq0.009 sumS_tau23_freq0.009 sumUS_tau23_freq0.009 ux_tau23_freq0.0095 uz_tau23_freq0.0095 sxx_tau23_freq0.0095 szz_tau23_freq0.0095 sxz_tau23_freq0.0095 sumU_tau23_freq0.0095 sumS_tau23_freq0.0095 sumUS_tau23_freq0.0095 ux_tau23_freq0.01 uz_tau23_freq0.01 sxx_tau23_freq0.01 szz_tau23_freq0.01 sxz_tau23_freq0.01 sumU_tau23_freq0.01 sumS_tau23_freq0.01 sumUS_tau23_freq0.01
1 0.00138666240499074 0.00138537959090628 0.0010474098977559 0.00104414078492358 0.000985673639059782 0.00138602099794851 0.00102574144057975 0.00116985326352726 0.00245234012616125 0.00245388630864905 0.00196794189654019 0.00196396768327474 0.00203616553259851 0.00245311321740515 0.00198935837080448 0.00217486030944475 0.00255139060057736 0.00255923510945484 0.00149148508720218 0.00147210920339801 0.00200341543256516 0.0025553128550161 0.00165566990772179 0.00201552708663951 0.0030296657538514 0.00302911771724302 0.00149395160371999 0.00146415883233411 0.00151061583801093 0.00302939173554721 0.00148957542468834 0.00210550194903189 0.00367618337351655 0.00366979696106779 0.00161463163152611 0.00161809864051456 0.00160979069282953 0.00367299016729217 0.00161417365495673 0.00243770025989091 0.00380465343787929 0.00379677908448141 0.00151477334439761 0.00151852320801037 0.00160021784655437 0.00380071626118035 0.00154450479965412 0.00244698938426461 0.00431937265892366 0.0043181916748704 0.00158765082867947 0.00158053573418195 0.00172865162083408 0.00431878216689703 0.00163227939456516 0.00270688050349791 0.00435902786128821 0.00435744104599352 0.00172849771756469 0.00171884611939366 0.00188991370573276 0.00435823445364087 0.00177908584756371 0.00281074528999457 0.00442709727388529 0.0044268948625647 0.00180094875902053 0.00180388313264722 0.00196131647204176 0.00442699606822499 0.00185538278790317 0.0028840281000319 0.00451439591552553 0.00451417683326008 0.00196696610440818 0.00194471392359855 0.00215880665197246 0.0045142863743928 0.00202349555999306 0.00301981188575296 0.00441327113056456 0.00441314474519891 0.00202633256284053 0.00201828898337781 0.00219741750670615 0.00441320793788174 0.00208067968430817 0.00301369098573759 0.00451369951936415 0.00451363731361389 0.0021618703002417 0.0021495533712544 0.00233953110196615 0.00451366841648902 0.00221698492448742 0.00313565832128806 0.00438637688360745 0.00438628456152615 0.00217825858022878 0.00217036398403097 0.0023495693683769 0.0043863307225668 0.00223273064421222 0.00309417067555405 0.00451208165773634 0.00451169962293537 0.00230736627948923 0.00230321394709758 0.00246628375915046 0.00451189064033585 0.00235895466191242 0.00322012905328179 0.00439557215540705 0.00439524211528903 0.00230295098840356 0.00228877219454042 0.0024498834406945 0.00439540713534804 0.0023472022078795 0.00316648417886691 0.00446727023961175 0.0044675564443218 0.00239590356363039 0.00238959789834979 0.00254793697920056 0.00446741334196677 0.00244447948039358 0.00325365302502286 0.00441866166277332 0.00442483378999786 0.00240588006943519 0.0023868391994036 0.00254311261533362 0.00442174772638559 0.00244527729472414 0.00323586546738872 0.00447091546478897 0.00445879382904354 0.00247681905552585 0.0024691046464283 0.00261648846487432 0.00446485464691625 0.00252080405560949 0.0032984242921322 0.00444734170424572 0.00444476048628792 0.00248059742622063 0.00246485899103134 0.00260804618227829 0.00444605109526682 0.00251783419984342 0.00328912095801278 0.00222904075017507 0.00224861514463156 0.00170335743363981 0.00171659399989517 0.00159398295089231 0.00223882794740332 0.00167131146147576 0.00189831805584678 0.00674403038354268 0.00672469269901746 0.0057482788736722 0.0057638653122642 0.00398799021717114 0.00673436154128007 0.00516671146770252 0.00579377149713354 0.00408202775548263 0.0040908445426621 0.00201819345248868 0.00204529961555807 0.00222462292061549 0.00408643614907237 0.00209603866288741 0.0028921976573614 0.0050217304479079 0.00502474616597608 0.00222980620174638 0.00228542877795298 0.00211245317425731 0.00502323830694199 0.00220922938465223 0.00333483295356813 0.0044476307682713 0.00443642161916884 0.00183026980907335 0.00180712485784372 0.00189556716840067 0.00444202619372007 0.00184432061177258 0.00288340284455158 0.00458328196293173 0.00459063438528111 0.00188798825246961 0.00193422304029339 0.00204351016596275 0.00458695817410642 0.00195524048624191 0.00300792756138772 0.00450023403571696 0.00450654068803629 0.00221407509300747 0.00223159545808789 0.00214884234439509 0.00450338736187662 0.00219817096516348 0.00312025752384874 0.00440336084225894 0.00439152823009595 0.00254811202046127 0.00252807228239892 0.00277953995855331 0.00439744453617744 0.0026185747538045 0.00333012266675368 0.00445916121276608 0.00446058649003741 0.00240024446411165 0.00244870750490425 0.0025442242324358 0.00445987385140174 0.00246439206715057 0.00326258478085104 0.00453861046032368 0.00453860835407812 0.00249833547006536 0.00254228887371797 0.00276877206333691 0.0045386094072009 0.00260313213570675 0.00337732304430441 0.00441878677097962 0.00442287997857503 0.00294423915004763 0.0029053918511634 0.00290787122372303 0.00442083337477732 0.00291916740831135 0.00351983379489774 0.00451896516418058 0.00451862651813867 0.00289321477333214 0.00283689838646191 0.00291249301448866 0.00451879584115963 0.0028808687247609 0.00353603957132039 0.0043901434956648 0.00438981204713115 0.00285595750536483 0.00278404453421565 0.00281579654560615 0.00438997777139797 0.00281859952839554 0.00344715082559651 0.00451537326917323 0.00451488328245448 0.0030265769221186 0.00295017335006991 0.00307905159804461 0.00451512827581385 0.00301860062341104 0.00361721168437217 0.00439912305712991 0.00439848611882869 0.00299828381008736 0.00294767091925917 0.00299116003127134 0.0043988045879793 0.00297903825353929 0.0035469447873153 0.00447011898534716 0.00447039109646519 0.00295327855241929 0.00295665265907459 0.00295442730017765 0.00447025504090618 0.00295478617055718 0.00356097371869678 0.00442231224723644 0.00442857588010081 0.00312705399918535 0.00309213071380296 0.00304766823300236 0.00442544406366862 0.00308895098199689 0.00362354821466558 0.00447382885104924 0.00446150652876351 0.00303973531193768 0.00301499046128945 0.00299944169736192 0.00446766768990637 0.00301805582352968 0.00359790057008036 0.0044499268173905 0.00444718863990963 0.00308153037273562 0.00301805877176297 0.00297989985776177 0.00444855772865007 0.00302649633408679 0.0035953208919121 0.00145713532074253 0.00145602275003037 0.00109866187887839 0.00109616720351398 0.00103825686019507 0.00145657903538645 0.00107769531419581 0.00122924880267207 0.00253805875472381 0.00253980716644672 0.00201935362086938 0.00201858963754527 0.00208971764058037 0.00253893296058526 0.00204255363299834 0.00224110536403311 0.00265465109848685 0.00266226265921312 0.00151060659565266 0.00149296399131545 0.0020370567781416 0.00265845687884999 0.00168020912170324 0.00207150822456194 0.0031413615326872 0.0031394831391877 0.00149839809411232 0.00147859125560083 0.00151850281695435 0.00314042233593745 0.00149849738888917 0.00215526736770848 0.0037311155770104 0.00372485093749178 0.0016355295456267 0.00164252876681322 0.00164172302373905 0.00372798325725109 0.00163992711205966 0.00247514957013623 0.00383415282309684 0.00382669771582118 0.00157400294381011 0.00157496002096406 0.00166584609619025 0.00383042526945901 0.0016049363536548 0.00249513191997649 0.00434113353108847 0.00434048084948375 0.00163746335238299 0.00163761846682013 0.00180262617355727 0.00434080719028611 0.00169256933092013 0.00275186447466652 0.00436902257140012 0.00436716435357278 0.00172658237992462 0.00172316595911698 0.00190524104500035 0.00436809346248645 0.00178499646134732 0.00281823526180297 0.00442831501067021 0.00442795177067078 0.00181366551476883 0.00181916139684402 0.00198411833977221 0.00442813339067049 0.00187231508379502 0.00289464240654521 0.00451499307349695 0.00451473657520619 0.00199965140082678 0.00198695036469309 0.00219585677580691 0.00451486482435157 0.00206081951377559 0.00304243763800599 0.00441318764030401 0.00441306029216787 0.00204768914443471 0.00204622134985411 0.00222442277822356 0.00441312396623594 0.00210611109083746 0.00302891624099685 0.00451388702073113 0.00451384607749857 0.00219965410644573 0.00219206605944401 0.00237477945540379 0.00451386654911485 0.00225549987376451 0.00315884654390465 0.00438651512545843 0.00438641651153992 0.00218551711184845 0.00218583417731185 0.0023711643826105 0.00438646581849918 0.0022475052239236 0.00310308946175383 0.00451203588843923 0.00451166133017817 0.00229514787879485 0.00229396451069544 0.00247168541618392 0.0045118486093087 0.00235359926855807 0.00321689900485832 0.00439560350358128 0.0043952693199018 0.00231103675469449 0.00230390767075048 0.00246524314490323 0.00439543641174154 0.0023600625234494 0.00317421207876626 0.00446731775716604 0.00446760716226138 0.00241311573266611 0.00241282014877849 0.00256539908120692 0.00446746245971371 0.00246377832088384 0.00326525197641579 0.0044187245308966 0.00442489764345213 0.00241749930233525 0.00241180531597582 0.00256461757204552 0.00442181108717436 0.00246464073011886 0.00324750887294106 0.0044710185512144 0.00445888829385589 0.00249527706197206 0.00249674837774369 0.00264155166486373 0.00446495342253514 0.00254452570152649 0.00331269678992995 0.00444739057227507 0.00444480973627778 0.00248300232336072 0.0024817930432282 0.00262713987318889 0.00444610015427643 0.00253064507992594 0.00329682710966613 0.00140282335795148 0.00140148492029191 0.00105916653451111 0.00105648225891558 0.000997074057625454 0.0014021541391217 0.00103757428368405 0.00118340622585911 0.00248904985135896 0.00249081659706007 0.00199430392451637 0.00199172760490092 0.00204583285831953 0.00248993322420952 0.00201062146257894 0.00220234616723117 0.00257742167487554 0.00258501003843859 0.00152219666205524 0.00150383960412766 0.00202184734074021 0.00258121585665707 0.00168262786897437 0.00204206306404745 0.00307270797684427 0.00307002723094634 0.00152549772109246 0.00150252210385368 0.00152082156431964 0.00307136760389531 0.00151628046308859 0.00213831531941128 0.00376178353057163 0.00375676956889423 0.00165031726846949 0.00165556859789756 0.00163900162987082 0.00375927654973293 0.00164829583207929 0.00249268811914074 0.00386309762670836 0.00385638460835082 0.001557626148101 0.00155656495695916 0.00161981105266649 0.00385974111752959 0.00157800071924222 0.00249069687855717 0.00437751009857098 0.00437778210510523 0.00162343850222497 0.00162606605197189 0.00176450941810586 0.0043776461018381 0.00167133799076757 0.00275386123519579 0.00438793860958245 0.00438622346691101 0.00172798977268091 0.00172139457555401 0.00188754039632691 0.00438708103824673 0.00177897491485394 0.00282221736421106 0.00443554620071887 0.00443514737583931 0.0018204880051103 0.00182195712399866 0.00197253507058141 0.00443534678827909 0.00187166006656346 0.00289713475524971 0.00451779334850372 0.00451745649036281 0.00198847903862656 0.00197644449278984 0.00216858974751591 0.00451762491943326 0.00204450442631077 0.00303375262355977 0.00441422997766628 0.00441403643119017 0.00205459292051741 0.00205069788984692 0.00221563816421269 0.00441413320442822 0.002106976324859 0.00302983907668669 0.00451414371948357 0.00451407710040564 0.00222684293754441 0.00221763599787901 0.00237619762912108 0.0045141104099446 0.00227355885484817 0.00316977947688674 0.00438653248272784 0.00438643984040991 0.00219625345510006 0.00219235339412481 0.00236123532000887 0.00438648616156887 0.00224994738974458 0.0031045628984743 0.00451208947337037 0.00451169454192236 0.00229856787089465 0.00229559485558716 0.00246252088479447 0.00451189200764636 0.00235222787042543 0.0032160935253138 0.00439569240503302 0.00439535109051536 0.00232718395387837 0.00232125373293197 0.00246126678283346 0.00439552174777419 0.00236990148988127 0.00318014959303843 0.00446735146375104 0.00446761866014839 0.00241444393699073 0.00241730059810946 0.00254991906436528 0.00446748506194971 0.00246055453315516 0.00326332674467298 0.00441878439344449 0.00442493385097565 0.00242432116276551 0.0024241529591441 0.00255030759235793 0.00442185912221007 0.00246626057142251 0.00324849999173754 0.00447107671938207 0.00445893499128745 0.00250310759105117 0.00250889452406487 0.00262741742184676 0.00446500585533476 0.0025464731789876 0.00331388624952646 0.00444742604650638 0.00444483191451226 0.00248438827357237 0.00248846891359061 0.00261208513248208 0.00444612898050932 0.00252831410654835 0.00329544005613274 0.00211385022771049 0.00215645096409888 0.00161450155227995 0.0016243350096928 0.00151426410387225 0.00213515059590469 0.001584366888615 0.00180468037153087 0.0148534578738771 0.0152684770579786 0.0137179124025551 0.0147925731385104 0.00831916918821366 0.0150609674659279 0.0122765515764264 0.013390317932227 0.00461830234979011 0.00455031254463431 0.00241961011485793 0.00234219543315207 0.0026675472162081 0.00458430744721221 0.00247645092140603 0.0033195935317285 0.00962435211270162 0.00925409699217775 0.00419800001574291 0.0041531996288774 0.00365894431471041 0.00943922455243969 0.0040033813197769 0.00617771861284202 0.00619577024974313 0.00611201499452834 0.00240034391899523 0.0025102150880901 0.00242811620236772 0.00615389262213574 0.00244622506981768 0.00392929209074491 0.00796143215424676 0.00818441698510146 0.00564897306974967 0.00564762179921666 0.00539251464145651 0.00807292456967411 0.00556303650347428 0.00656699172995421 0.00646806723489766 0.00647955992146598 0.00383053396610424 0.00396665838760736 0.00340713137044718 0.00647381357818182 0.0037347745747196 0.00483039017610449 0.00971205900723723 0.00974973803810705 0.00618824430701335 0.00642831328291802 0.00556584625597159 0.00973089852267214 0.00606080128196765 0.00752884017824945 0.012859740560779 0.0130063653319038 0.00963913662950502 0.00956792184796845 0.00843336385732302 0.0129330529463414 0.00921347411159883 0.0107013056454959 0.0129077877747737 0.0125248111112057 0.00908599721718659 0.00934268698666555 0.00809272828652622 0.0127162994429897 0.00884047083012612 0.0103908022752715 0.0125254733334454 0.0125328758553948 0.00967107550656929 0.00911553951873298 0.00755708495883414 0.0125291745944201 0.00878123332804547 0.0102804098345953 0.0130618300101642 0.0132407988723728 0.00861055813891359 0.00875475039486711 0.00753677826664665 0.0131513144412685 0.00830069560014245 0.0102409431365929 0.0090236936326528 0.00897310914037001 0.00837759499192695 0.00817647673510893 0.00639182536733398 0.00899840138651141 0.00764863236478995 0.00818853997347853 0.00535951332405768 0.00543593217456395 0.00942811240900693 0.00959384745298323 0.00786109386139622 0.00539772274931081 0.00896101790779546 0.0075356998444016 0.00452144293353539 0.00455980037010172 0.00930522868727501 0.0094024849921477 0.00790283276063971 0.00454062165181855 0.00887018214668747 0.00713835794873991 0.00451578837161959 0.00452386175005549 0.00746797881415565 0.00710375966419882 0.00644495101249181 0.00451982506083754 0.00700556316361543 0.00601126792250427 0.00453615429487392 0.00454895647928814 0.0146637534012787 0.01709765115046 0.0118215350632686 0.00454255538708103 0.0145276465383358 0.0105336100778339 0.00448463307432981 0.00447153444038568 0.00455536519063017 0.00461120449618832 0.0039738821000416 0.00447808375735774 0.00438015059562003 0.00441932386031512 0.00448531281641322 0.00448263531025617 0.00853414626110216 0.00806816014503809 0.00778397406420906 0.0044839740633347 0.0081287601567831 0.00667084571940374 0.0013792872620862 0.00137786748091485 0.00104329252031434 0.00103928830350384 0.000977915303302232 0.00137857737150053 0.0010201653757068 0.00116353017402429 0.00241739133919589 0.00241919566292381 0.00195086738859537 0.00194531163191151 0.00200787714696817 0.00241829350105985 0.00196801872249169 0.00214812863391895 0.00250153676501685 0.00250966394252968 0.00150217804310719 0.00148263838645061 0.00200298549852678 0.00250560035377326 0.00166260064269486 0.00199980052712622 0.00298893325665904 0.00298761551959992 0.00152693600375272 0.00149250967165878 0.00152639849937239 0.00298827438812948 0.00151528139159463 0.00210447859020857 0.00369497286263791 0.00368995477298607 0.00163448046660971 0.00163461787698674 0.00162381462178361 0.00369246381781199 0.00163097098846002 0.00245556812020081 0.00381845036550487 0.00381134854158281 0.00152172154421539 0.00152546838075227 0.00158899468523005 0.00381489945354384 0.0015453948700659 0.00245319670345708 0.00434147107557379 0.0043411130728077 0.0015862369145215 0.00158121897220429 0.00171025057751859 0.00434129207419075 0.00162590215474813 0.00271205812252518 0.00436982542051383 0.004368225991847 0.00175005001055575 0.00173570552251069 0.00190219080943195 0.00436902570618041 0.00179598211416613 0.00282519955097184 0.00443120170111961 0.00443088371899634 0.00181657112477303 0.00181505910523446 0.00197004190526638 0.00443104271005797 0.00186722404509129 0.00289275151107797 0.00451613712206816 0.00451582980255125 0.00195962091324871 0.0019415145799823 0.00214389999886738 0.0045159834623097 0.00201501183069946 0.00301540048334356 0.00441377522374703 0.00441358030228703 0.00203668968005684 0.00202757847235978 0.00219381852743675 0.00441367776301703 0.00208602889328445 0.00301708844117748 0.00451385542735446 0.00451375022786416 0.00220269907418226 0.0021898996930166 0.00235465939063005 0.00451380282760931 0.00224908605260964 0.00315497276260951 0.00438644294056117 0.00438633153923013 0.00219576193336598 0.00218341778034187 0.00235233515095684 0.00438638723989565 0.00224383828822156 0.0031008578688912 0.00451213439762322 0.0045117303322652 0.00231399243731211 0.00230790981535029 0.00246435905334783 0.00451193236494421 0.00236208710200341 0.00322202520717973 0.00439564119575709 0.00439529813718397 0.002321180706162 0.0023078342496078 0.00245022065621287 0.00439546966647053 0.00235974520399422 0.00317403498898475 0.00446728746028989 0.00446755180535042 0.00239859265254823 0.00239437185092796 0.00253583047710477 0.00446741963282016 0.00244293166019365 0.00325272684924425 0.00441870196269431 0.00442485460448522 0.00241306920809754 0.00240073787065758 0.00253456981737074 0.00442177828358976 0.00244945896537528 0.00323838669266108 0.00447097463476812 0.00445883643709055 0.0024848667184597 0.00248315642024316 0.00260589161257525 0.00446490553592934 0.00252463825042604 0.00330074516462736 0.00444736670873373 0.00444476942225134 0.00247891983055767 0.00247061326115265 0.00259696860324853 0.00444606806549253 0.00251550056498629 0.00328772756518879 0.0013928073679028 0.00139151042508457 0.00105191571306408 0.00104895340632797 0.00099005698866236 0.00139215889649368 0.00103030870268481 0.00117504878020836 0.00246287663905961 0.00246454422616981 0.00197464300484188 0.00197133885776137 0.00203770783395613 0.00246371043261471 0.00199456323218646 0.00218222211235776 0.0025570043949997 0.00256469656909109 0.00149919677271113 0.00148028974547752 0.0020090136535752 0.00256085048204539 0.00166283339058795 0.00202204022717093 0.00304458672935628 0.00304295201122149 0.0015036370411762 0.00147671970723018 0.00151263590553201 0.00304376937028888 0.00149766421797946 0.00211610627890323 0.00370802304704626 0.00370233590658274 0.00162827113742914 0.00163268446673951 0.00162118126805647 0.0037051794768145 0.00162737895740837 0.00245849916517082 0.00382397585445371 0.00381658612936584 0.00153492329760477 0.00153658048708682 0.00160930032718307 0.00382028099190978 0.00156026803729155 0.00246427321913884 0.00434095459419497 0.00434042712545752 0.00160187575029748 0.00159967132722683 0.00174471397205734 0.00434069085982625 0.00164875368319388 0.00272552855384683 0.00436934702640298 0.0043676011104295 0.00172360816062918 0.00171551379624398 0.00188531658964743 0.00436847406841624 0.0017748128488402 0.00281227733667062 0.00442984566877955 0.00442949938070521 0.00180323180695288 0.00180444678519239 0.00196247616701252 0.00442967252474238 0.00185671825305259 0.00288589996172851 0.00451555565272286 0.00451528207764557 0.00197167644353538 0.00195460020190293 0.00215879632129912 0.00451541886518421 0.00202835765557914 0.00302318213942117 0.00441347928232305 0.00441332858715147 0.00203415170774374 0.00202799108800924 0.00220155641839231 0.00441340393473726 0.00208789973804843 0.00301810141672396 0.00451386638684639 0.00451380177493602 0.00219421261129654 0.00218347090553566 0.0023565370446218 0.00451383408089121 0.00224474018715134 0.00315237774464728 0.00438645084400487 0.00438634841200189 0.00218174382555161 0.00217608274584805 0.00235257686584253 0.00438639962800338 0.0022368011457474 0.00309664053864979 0.00451206496133659 0.00451167420487099 0.00229790360943472 0.00229432517818023 0.00246091064627246 0.00451186958310379 0.00235104647796247 0.003215375720019 0.00439560398472443 0.00439526711660406 0.00230989551821482 0.00229951519356712 0.00245144344008714 0.00439543555066424 0.00235361805062303 0.00317034505063951 0.00446729349063379 0.00446757310547294 0.0024010827081714 0.00239933565892838 0.00254635970669442 0.00446743329805337 0.00244892602459806 0.00325632893398019 0.00441870607353009 0.00442487049103881 0.00241194357765143 0.00240342702070138 0.00254492964120438 0.00442178828228445 0.00245343341318573 0.00324077536082522 0.00447099118165681 0.00445885825602975 0.00248775007789241 0.00248789119679842 0.00262082846665436 0.00446492471884328 0.0025321565804484 0.00330526383580635 0.00444737101008359 0.00444478468871346 0.00247830569005404 0.00247449835938862 0.00260855148415447 0.00444607784939853 0.00252045184453237 0.00329070224647884
2 9.62390929189361e-06 9.68894229638906e-06 1.56101091189003e-05 1.48687906065828e-05 1.15536970653024e-05 9.65642579414133e-06 1.40108655969285e-05 1.22690896758136e-05 0.000108945315760552 0.000108783977725959 9.12592812706313e-05 9.1960759319839e-05 9.8492408320017e-05 0.000108864646743255 9.39041496368291e-05 9.98883484793996e-05 0.000157590524986393 0.000155772711871782 0.000104061734025854 0.00010453645129004 0.00017379972605451 0.000156681618429087 0.000127465970456801 0.000139152229645716 0.000452773152153329 0.000454447743025813 0.000400039270788808 0.000401753072475759 0.000479269333317321 0.000453610447589571 0.00042702055886063 0.000437656514352206 0.000745141547728163 0.000748207711682919 0.000484344924186988 0.000487476525493871 0.000690068990047063 0.000746674629705541 0.000553963479909307 0.000631047939827801 0.00123838392637123 0.00123416274050607 0.000579698915563798 0.000581249857463704 0.000684080718535617 0.00123627333343865 0.000615009830521039 0.000863515231688084 0.00202486458634156 0.00201668322197664 0.000734257463012203 0.000737160725158725 0.000705202967913251 0.0020207739041591 0.000725540385361393 0.00124363379288048 0.00279614272732465 0.00279395581144341 0.00090276823503467 0.000913412095337642 0.000988196647178084 0.00279504926938403 0.000934792325850132 0.00167889510326369 0.00334462487178942 0.00334603454447149 0.00088553601121762 0.000895483658688954 0.00102166108012874 0.00334532970813045 0.000934226916678439 0.00189866803325924 0.00362554381870358 0.00362535250253352 0.000987835278234948 0.000994370429075069 0.00115647017165351 0.00362544816061855 0.00104622529298784 0.00207791444004012 0.00390025219849536 0.00390375479610515 0.0011254334218341 0.0011488859576171 0.00131872408393397 0.00390200349730026 0.00119768115446172 0.00227941009159714 0.00415603791491977 0.00415721231188808 0.00129223913628826 0.00129834712793576 0.00151647051061008 0.00415662511340393 0.0013690189249447 0.00248406140032839 0.00422995151849115 0.00423223328610838 0.00142516463912377 0.00143238814012943 0.00164828930517252 0.00423109240229977 0.00150194736147524 0.00259360537780505 0.00446217021173829 0.0044620028754126 0.0015952385993667 0.00160333642163774 0.0018259779933235 0.00446208654357544 0.00167485100477598 0.00278974522029577 0.00439869777585614 0.00439884845446886 0.00165118886869525 0.0016543607320231 0.00186984189742479 0.0043987731151625 0.00172513049938105 0.00279458754569363 0.00447865211074904 0.00447930320961812 0.00178652705202514 0.00180052334509301 0.00200412369237057 0.00447897766018358 0.00186372469649624 0.00290982588197118 0.00442522416992693 0.00443141532390626 0.00184433654438195 0.00184377929250546 0.00206198813466539 0.0044283197469166 0.00191670132385093 0.0029213486930772 0.0044736078191415 0.00446136076653583 0.00196945312102392 0.00197318135563123 0.00217411363256034 0.00446748429283867 0.00203891603640516 0.00301034333897856 0.00444804229360605 0.00444526543004032 0.00200639343664826 0.00199909835882946 0.0021957331651472 0.00444665386182319 0.00206707498687497 0.00301890653685426 4.56242369905715e-05 4.64978079728085e-05 3.80208527227214e-05 3.74323558841217e-05 3.30913613317816e-05 4.606102248169e-05 3.61815233128749e-05 4.01333229804009e-05 0.000547435690820838 0.000547296761723555 0.000443818066873643 0.000446751476359023 0.000485778478946161 0.000547366226272197 0.000458782674059609 0.000494216094944644 0.000913546858710833 0.000906528617186916 0.000589842338222806 0.000589514643906923 0.00100375412438076 0.000910037737948875 0.000727703702170163 0.000800637316481648 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1e+32 1.03059949384759e-05 1.03628530642851e-05 1.62508906197331e-05 1.53895557101219e-05 1.25062524326062e-05 1.03344240013805e-05 1.47155662541537e-05 1.29631093530444e-05 0.000125062771967601 0.000125050415927464 0.000104540940738167 0.000105120699421405 0.000113294039035989 0.000125056593947533 0.000107651893065187 0.000114613773418125 0.000196141529058943 0.000194245645498169 0.000129504990546035 0.000130180022093525 0.000218862238749642 0.000195193587278556 0.000159515750463067 0.000173786885189263 0.000517642751877497 0.000519769946049666 0.000451357405253935 0.000454109113794627 0.000543278463938498 0.000518706348963582 0.00048291499432902 0.000497231536182845 0.000820643480078539 0.000823979715397059 0.000526456615444559 0.000529759535314343 0.000734781848461204 0.000822311597737799 0.000596999333073368 0.000687124238939141 0.00137985814484441 0.0013740825858733 0.000659850968042362 0.00066329422834179 0.000780295897209538 0.00137697036535885 0.000701147031197897 0.00097147636486228 0.00219623300851243 0.00218576730295997 0.000714209642528366 0.000716202748202763 0.000672474812258061 0.0021910001557362 0.000700962400996397 0.00129697750289232 0.00287398955245987 0.00287114254668287 0.000998211829658435 0.00101013371508712 0.00109957106602041 0.00287256604957137 0.00103597220358866 0.00177060974198174 0.00345923140523005 0.00345994434318531 0.000925884184611781 0.000937574400942692 0.00105342834226436 0.00345958787420768 0.000972295642606278 0.00196721253524684 0.00367338164359799 0.00367327329614477 0.00109295274712124 0.00109499747605983 0.00124076473321277 0.00367332746987138 0.00114290498546461 0.00215507397922732 0.00395101100492006 0.00395152045670649 0.00120696651890297 0.00122709719915609 0.00138275943688457 0.00395126573081328 0.00127227438498121 0.00234387092331404 0.00417104030305224 0.00417230697330958 0.0013203609798116 0.0013301698373112 0.00155763396118618 0.00417167363818091 0.00140272159276966 0.00251030241093416 0.00425011523135 0.00425226352738644 0.00145074992755242 0.00146088114560946 0.00168766885545901 0.00425118937936822 0.00153309997620696 0.00262033573747147 0.0044775693817855 0.00447764496300717 0.00162489152799779 0.00163488000248176 0.00185902675701708 0.00447760717239633 0.00170626609583221 0.00281480252645786 0.00440641265054751 0.00440651195369635 0.00167493968694652 0.00168229657022719 0.00189955055378605 0.00440646230212193 0.00175226227031992 0.00281394228304073 0.00448014134409675 0.00448062973819603 0.00180285756052187 0.00181563122499107 0.00203057217162299 0.00448038554114639 0.00188302031904531 0.00292196640788574 0.00442545450475901 0.00443164013096024 0.00187054900883116 0.00187288863489943 0.00209300922688791 0.00442854731785963 0.00194548229020617 0.00293870830126755 0.00447358348108291 0.00446131681689444 0.00198715236515507 0.00199149160873446 0.00219714722476413 0.00446745014898868 0.00205859706621789 0.0030221382993262 0.00444799837261108 0.00444525711317103 0.00202502114645581 0.00202056620087894 0.00221900272126188 0.00444662774289106 0.00208819668953221 0.00303156911087575 9.79443933565988e-06 9.85271598651327e-06 1.60181943647791e-05 1.51615347937408e-05 1.20214891496221e-05 9.82357766108657e-06 1.4400406102714e-05 1.2569674726063e-05 0.000115522693826336 0.000115452919966242 9.70033696640434e-05 9.77162568908962e-05 0.000104782795791157 0.000115487806896289 9.98341407820322e-05 0.000106095607227735 0.000179202730962098 0.000177353249325668 0.00011885695093733 0.000119405348707226 0.000198766048236886 0.000178277990143883 0.000145676115960481 0.000158716865633842 0.000484216142818211 0.000485946537546395 0.000423939826595745 0.000425979694837031 0.000508302934098002 0.000485081340182303 0.000452740818510259 0.000465677027179077 0.000807792932386051 0.00081183239231432 0.000523086667716732 0.000525533583060686 0.000709190493022094 0.000809812662350185 0.000585936914599837 0.000675487213699976 0.00126166420827246 0.00125785407801309 0.000626464648878093 0.00062847206495132 0.00073173443212006 0.00125975914314277 0.000662223715316491 0.000901237886447004 0.00210268088795937 0.00209172788757188 0.000756630261582501 0.000758504108679568 0.000715392210724654 0.00209720438776563 0.000743508860328908 0.0012849870713036 0.00280974847149693 0.00280721934434078 0.000956924852909546 0.000969325001334308 0.0010285993031379 0.00280848390791885 0.000984949719127251 0.00171436339464389 0.00344973868490079 0.00344968703350525 0.000927632880810768 0.000941944986979204 0.00104137088503263 0.00344971285920302 0.000970316250940869 0.00196207489424573 0.00366950798821977 0.00366888891806673 0.00112216678138635 0.00112617750968386 0.0012439491725284 0.00366919845314325 0.00116409782119954 0.00216613807397702 0.00402069379432988 0.00401999358140394 0.00122656562633852 0.00125020799207452 0.00137545670016767 0.00402034368786691 0.00128407677286024 0.00237858353886291 0.00420175725400247 0.00420134465870607 0.00128768079720054 0.00129691844547054 0.00152287090309356 0.00420155095635427 0.00136915671525488 0.00250211441169464 0.00428072000003656 0.0042822874729144 0.00143093384261651 0.00144035436099304 0.00165916986158914 0.00428150373647548 0.00151015268839956 0.00261869310762993 0.00450025210499494 0.00450029506603562 0.00164172416483393 0.00165404337481672 0.00185901808737767 0.00450027358551528 0.00171826187567611 0.00283106655961178 0.00441858621035745 0.00441867490947566 0.00166480916896211 0.00167455974864391 0.0018818443688656 0.00441863055991655 0.00174040442882387 0.00281169488126094 0.00448361269164774 0.00448395109263229 0.00180440257069187 0.00181352536202715 0.00201803037066275 0.00448378189214002 0.00187865276779392 0.00292070441753236 0.00442668131634975 0.00443273165935828 0.0018678244273678 0.00187056671160468 0.00208295514999259 0.00442970648785401 0.00194044876298835 0.00293615185293462 0.00447397141772396 0.00446168046975255 0.00197872136491046 0.00198313042249476 0.00218857389004338 0.00446782594373825 0.00205014189248286 0.00301721551298502 0.00444817282424312 0.00444542828702087 0.0020239662044416 0.00202215832008689 0.00221408592303455 0.004446800555632 0.00208673681585435 0.00303076231176541 6.89757847228046e-05 7.10754868416217e-05 4.94429502571094e-05 4.80235465057241e-05 4.39574976227162e-05 7.00256357822132e-05 4.71413314618499e-05 5.62950531899952e-05 0.00030398304222664 0.000299896069375479 0.000250192504616973 0.000253366614759581 0.000264434294695541 0.000301939555801059 0.000255997804690698 0.000274374505134843 0.00043277013449437 0.000425646434984308 0.000250260418648726 0.000250121960195388 0.000411663064843668 0.000429208284739339 0.000304015147895927 0.000354092402633292 0.00143302034762728 0.00140828089948877 0.000914122328610019 0.000918652763170998 0.00112979512540351 0.00142065062355803 0.000987523405728174 0.00116077429286011 0.00257363779537387 0.00259181628180517 0.00119372888983358 0.00117390515938389 0.00139776394199425 0.00258272703858952 0.00125513266373724 0.00178617041367815 0.00267911010935373 0.00259358012115183 0.0008535956754012 0.000821108628146192 0.000766027293743168 0.00263634511525278 0.000813577199096853 0.00154268436555922 0.00600586761245575 0.00598585334984842 0.00252781184920579 0.00256111795534734 0.00235083317681947 0.00599586048115209 0.00247992099379086 0.00388629678873535 0.00567335713165256 0.00563657734569363 0.0016450382167948 0.00160164037252403 0.00164227059033885 0.0056549672386731 0.00162964972655256 0.00323977673140077 0.00837226065585325 0.00838511095170345 0.00526069458246494 0.00492323960138998 0.00508482572345883 0.00837868580377835 0.00508958663577125 0.00640522630297409 0.00509948290936306 0.00511226325068789 0.00224298855907103 0.00218999603352661 0.00239808451427838 0.00510587308002547 0.00227702303562534 0.00340856305338539 0.00835254205049995 0.00851833684605511 0.00644994975448294 0.00612335910621958 0.00643174004417453 0.00843543944827753 0.00633501630162569 0.00717518556028642 0.00761624908932395 0.00780591918637369 0.00411918671374057 0.00408775055246795 0.00405305104472345 0.00771108413784882 0.00408666277031066 0.00553643131732592 0.0104813042894066 0.0101895484038683 0.00645562777830178 0.00630949758122221 0.00560058553726869 0.0103354263466374 0.00612190363226423 0.00780731271801352 0.00923689556134621 0.00955689083674558 0.00618877659645043 0.00603832997855656 0.0057006127394483 0.00939689319904589 0.00597590643815177 0.00734430114250942 0.00700766764803925 0.00685493688646139 0.00452049553134591 0.00462359374407182 0.00431175484330901 0.00693130226725032 0.00448528137290891 0.00546368973064548 0.00672022161921781 0.00678662778848047 0.0043029786153086 0.00454168419338411 0.00428636900234022 0.00675342470384914 0.00437701060367764 0.00532757624374624 0.00807397903922493 0.00789701611313868 0.00499631171348103 0.00490964807632017 0.00454647951428288 0.00798549757618181 0.00481747976802803 0.00608468689128954 0.0070707811690044 0.00707387603803955 0.00500924488397004 0.00506224588119573 0.00444179052047339 0.00707232860352197 0.00483776042854639 0.00573158769853662 0.0128475123824524 0.0125827243614606 0.009901789994973 0.00909791363029531 0.00796201176733368 0.0127151183719565 0.00898723846420067 0.010478390427303 9.55094779271301e-06 9.6164847634161e-06 1.58197922090565e-05 1.5062237371784e-05 1.15010496759254e-05 9.58371627806455e-06 1.41276930855886e-05 1.2310102362579e-05 0.000103547492019477 0.000103367382367863 8.74092305915059e-05 8.81758103457218e-05 9.39588351595421e-05 0.00010345743719367 8.98479586989232e-05 9.5291750096822e-05 0.00014872758420635 0.00014698225745064 9.92520582226834e-05 9.95712726508963e-05 0.000163747171911331 0.000147854920828495 0.000120856834261637 0.00013165606888838 0.00044187671152614 0.000443192341944259 0.000390155019963467 0.000391327048231584 0.000465597166866473 0.0004425345267352 0.000415693078353841 0.000426429657706385 0.000738570241805643 0.000742287440685551 0.000481867501812668 0.000484503424081637 0.0006734294555973 0.000740428841245597 0.000546600127163869 0.00062413161279656 0.00116262864246393 0.00116087738707006 0.000560143259541082 0.000560306779642391 0.000656657140363276 0.00116175301476699 0.000592369059848916 0.000820122641816147 0.00196482144813428 0.00195628034364927 0.000788596720618897 0.000791306406812154 0.000770252961960422 0.00196055089589177 0.000783385363130491 0.001254251576235 0.00277579188267087 0.00277455981998611 0.000879338639404988 0.000890258407640699 0.000945910931139475 0.00277517585132849 0.000905169326061721 0.00165317193616843 0.0033449061389467 0.00334533720931188 0.000903257721012262 0.000915738330711583 0.00103371113641204 0.00334512167412929 0.000950902396045296 0.00190859010727889 0.00361070556561799 0.00361059195446593 0.00102617452619184 0.00103359732169014 0.00117818102896838 0.00361064876004196 0.00107931762561678 0.00209185007938685 0.00394837320905488 0.00395051144996317 0.001157183487283 0.00118379645562985 0.00133416375162041 0.00394944232950903 0.00122504789817775 0.00231480567071026 0.00417175504092028 0.00417151028647831 0.00127205143087791 0.00127788442413856 0.00150086023257185 0.00417163266369929 0.00135026536252944 0.00247881228299738 0.00424744473370815 0.00424937964774045 0.00141953201339528 0.00142522781724556 0.00163999668164894 0.0042484121907243 0.00149491883742993 0.00259631617874768 0.0044772438921876 0.00447731939323189 0.00161748848138775 0.00162959855839597 0.0018396148063671 0.00447728164270975 0.00169556728205027 0.00280825302631406 0.00440868742790475 0.00440879049871473 0.00165063691527783 0.00165691039606368 0.00186874130882405 0.00440873896330975 0.00172542954005519 0.00279875330935701 0.00448201648321718 0.00448250883086458 0.00179525417950426 0.00180574651471629 0.00200557159519986 0.00448226265704088 0.0018688574298068 0.00291421952070044 0.00442658192500375 0.00443264981090087 0.00185030785821484 0.00185018253150848 0.00206503138371163 0.00442961586795231 0.00192184059114498 0.00292495070186791 0.0044739893276708 0.00446171510106386 0.00196260038454927 0.00196805896423267 0.00217444175249587 0.00446785221436733 0.00203503370042593 0.00300816110600249 0.00444827827356341 0.00444550543298469 0.00201061934632401 0.00200841540891132 0.00220450560317131 0.00444689185327405 0.00207451345280221 0.00302346481299095 9.66846028628987e-06 9.73063766762283e-06 1.5785850958959e-05 1.4984268309255e-05 1.17587109225918e-05 9.69954897695634e-06 1.41762767302686e-05 1.23855856289437e-05 0.000112067828329511 0.000111942916761071 9.39791099289921e-05 9.46913540640471e-05 0.000101504675094223 0.000112005372545291 9.67250463624208e-05 0.000102837176835569 0.000167877947430634 0.000166050363871016 0.000111102113161723 0.000111610426206584 0.000185810947219706 0.000166964155650825 0.000136174495529338 0.000148490359577933 0.000466642374232627 0.000468354248246459 0.000410614560403131 0.000412497319314721 0.000492261043144365 0.000467498311239543 0.000438457640954073 0.000450073909068261 0.000767834433717944 0.000771365257333969 0.000498157536573885 0.00050092928923399 0.000695270199352537 0.000769599845525956 0.000564785675053471 0.000646711343242465 0.00124641879773054 0.00124254444898111 0.000601007098745958 0.000602829464340281 0.000707642463862276 0.00124448162335582 0.000637159675649505 0.000880088454732033 0.00205641426477851 0.00204705359668087 0.000738714861370178 0.000741104422823223 0.000706085178837982 0.00205173393072969 0.000728634821010461 0.00125787446489815 0.00279888381902524 0.00279656831275946 0.000925148097501026 0.000936646468446462 0.00100569639357488 0.00279772606589235 0.000955830319840789 0.00169258861826141 0.00339096286821188 0.00339151729256755 0.000902261458846341 0.000914617935478943 0.00102901172604217 0.00339124008038971 0.000948630373455817 0.00192567425622938 0.00364016363179761 0.00363993794551475 0.00105012230361813 0.00105526923866056 0.00119711684607996 0.00364005078865618 0.00110083612945288 0.0021165219931342 0.00394986168231001 0.00395118928141248 0.0011701648730813 0.0011937294936947 0.00134404594059867 0.00395052548186124 0.00123598010245823 0.00232179825421943 0.00417037186343395 0.00417085931747751 0.00128771391744031 0.00129555986083778 0.00151843407442177 0.00417061559045573 0.00136723595089995 0.00248858780672226 0.00424861190176901 0.00425066018209351 0.00142516603814191 0.00143305745064415 0.00165217421293166 0.00424963604193126 0.00150346590057257 0.00260193395711605 0.0044776376436693 0.00447774719943562 0.00161383078890059 0.00162453556535323 0.0018402059367783 0.00447769242155246 0.00169285743034404 0.00280679142682741 0.00440764371182564 0.00440775240179312 0.00165389780514263 0.0016602318023597 0.00187356666272655 0.00440769805680938 0.00172923209007629 0.00280061847676953 0.00448113245467319 0.00448163290420121 0.00179162388454764 0.00180302972166718 0.00200895519536718 0.0044813826794372 0.00186786960052733 0.00291327483209128 0.00442601840305264 0.00443214164509027 0.00185246977728444 0.00185313311066675 0.00207055298478321 0.00442908002407146 0.00192538529091147 0.00292686318417546 0.00447377265089524 0.00446150393799562 0.00196951314617817 0.00197460022478187 0.00217976982143842 0.00446763829444543 0.00204129439746615 0.00301183195625786 0.00444811204843016 0.00444535521756386 0.00201120576943571 0.00200729201019073 0.00220297539368898 0.00444673363299701 0.00207382439110514 0.00302298808786189
3 8.13331843065267e-07 8.05051026188732e-07 1.98697068232827e-06 1.79032847848194e-06 1.27597707872993e-06 8.09191434626999e-07 1.68442541318005e-06 1.33433182175883e-06 8.21352370699975e-06 8.18139290324509e-06 6.77811403864126e-06 6.75430463713635e-06 6.90064072751003e-06 8.19745830512242e-06 6.81101980109588e-06 7.3655952027065e-06 2.07333026187361e-05 2.05459022913791e-05 1.41267556926329e-05 1.41357432290958e-05 2.30283692869142e-05 2.06396024550576e-05 1.70969560695476e-05 1.85140146237516e-05 5.28161845458765e-05 5.28479156625252e-05 3.8860523932118e-05 3.91570965727614e-05 4.6930497874253e-05 5.28320501042008e-05 4.16493727930441e-05 4.61224437175068e-05 6.28525227534586e-05 6.21812169600572e-05 4.03636528581242e-05 3.98768557901823e-05 4.03517668899708e-05 6.25168698567579e-05 4.01974251794257e-05 4.91252030503586e-05 0.000115381587183826 0.000116268347786717 9.47598622331754e-05 9.53194272845778e-05 0.000114507208808283 0.000115824967485271 0.000101528832775345 0.000107247286659316 0.000349632070597157 0.000351134322938811 0.000240017668824433 0.000239725539555529 0.00031100042217381 0.000350383196767984 0.000263581210184591 0.000298302004817948 0.000629848744243174 0.00062876211538631 0.000411321077339617 0.000411973334042682 0.000555252424993827 0.000629305429814742 0.000459515612125376 0.000527431539201122 0.000834752993922987 0.000838771595108707 0.00053446133760487 0.000535323964807823 0.000655672667516722 0.000836762294515847 0.000575152656643138 0.000679796511792222 0.00122125980016539 0.00121215134478648 0.000384894597650366 0.000392366846690801 0.000465954505173996 0.00121670557247594 0.000414405316505054 0.000735325418893407 0.00194444159847726 0.00195267723733368 0.000455062874067167 0.000465711683555494 0.000490581685732066 0.00194855941790547 0.000470452081118242 0.00106169501583313 0.00264298031114281 0.00263251543949215 0.000645588394822529 0.000650617098979205 0.00068946983857982 0.00263774787531748 0.000661891777460518 0.0014522342166033 0.00322783350995514 0.00322292269675426 0.000760354475221823 0.000770698629453778 0.000841581699046457 0.0032253781033547 0.000790878267907353 0.00176467820208629 0.00350956863109568 0.00351006188125524 0.000872849247212351 0.000885559349676939 0.000996373646063124 0.00350981525617546 0.000918260747650804 0.00195488255106067 0.00361918431764767 0.00361840316927078 0.000950008650529689 0.000964014369587439 0.00111544403065508 0.00361879374345923 0.0010098223502574 0.00205341090753813 0.00378133173059923 0.0037810218308914 0.00104755075384208 0.00106263880257488 0.00126238807510247 0.00378117678074532 0.00112419254383981 0.00218698623860201 0.00388104674862747 0.00389156368086256 0.00118342698159623 0.00120259460705736 0.00141330808753034 0.00388630521474502 0.00126644322539464 0.00231438802113479 0.00417483344250405 0.00416395782739858 0.00133731658824822 0.00134753199829511 0.00158576378035438 0.00416939563495132 0.00142353745563257 0.00252188072736007 0.0042713123180087 0.00427001837093624 0.00138761000903648 0.00140270722733327 0.00164325444529433 0.00427066534447247 0.00147785722722136 0.0025949804741218 3.60245832325525e-06 3.58831642195765e-06 3.69639153036739e-06 3.49881267733475e-06 2.97792937389944e-06 3.59538737260645e-06 3.39104452720053e-06 3.47278166536289e-06 5.70790880437425e-05 5.71021110363344e-05 4.76570459339487e-05 4.77351294693518e-05 5.14426896106458e-05 5.70905995400384e-05 4.89449550046488e-05 5.22032128188047e-05 8.80885634320673e-05 8.73235214767453e-05 5.65429488537902e-05 5.61959446715912e-05 9.45868050006645e-05 8.77060424544063e-05 6.91085661753486e-05 7.65475566869717e-05 0.000161615187381167 0.000161332455658403 0.000126980119592789 0.000126782538664394 0.000150817935371628 0.000161473821519785 0.00013486019787627 0.000145505647333676 0.000377092482293462 0.000379836967556865 0.0002390204645781 0.000239462827034255 0.000302192478019826 0.000378464724925163 0.000260225256544061 0.000307521043896502 0.000828927292395054 0.000819889658930763 0.000571424773558831 0.00057035831211276 0.000731801831476622 0.000824408475662909 0.000624528305716071 0.000704480373694806 0.00129809477280244 0.00130401463543578 0.000856556796857802 0.000856115138188766 0.00107352618866975 0.00130105470411911 0.00092873270790544 0.00107766150639091 0.00215766181452718 0.00216252615353602 0.00129060265400992 0.00128973708103628 0.00169442132181502 0.0021600939840316 0.00142492035228708 0.00171898980498488 0.00255055716533461 0.00257259113880143 0.00101132697405756 0.00101222655218889 0.000998985535532241 0.00256157415206802 0.00100751302059289 0.00162913747318294 0.0026335917316326 0.00263791708615212 0.000711592185315135 0.000713124531351226 0.000645630510865822 0.00263575440889236 0.000690115742510728 0.00146837120906338 0.00414526897672689 0.00416789025309482 0.00114618950312256 0.00117023570396071 0.00108978085009378 0.00415657961491086 0.00113540201905902 0.00234387305739975 0.0043829852448027 0.00444550992460656 0.000999957887087228 0.000999271561372187 0.000952172850082726 0.00441424758470463 0.000983800766180714 0.00235597949359028 0.00486539317537402 0.00481750325973775 0.00115071409224527 0.00114081881197029 0.00110947203882522 0.00484144821755589 0.00113366831434693 0.00261678027563051 0.00381500533625163 0.00379241954710767 0.00115278361202603 0.00115659290343878 0.00123776882856228 0.00380371244167965 0.00118238178134236 0.00223091404547728 0.00388356396515367 0.00388175318090683 0.0015786178258137 0.00157807285823879 0.00178862102307806 0.00388265857303025 0.00164843723571018 0.00254212577063821 0.00454643155051433 0.00454286259345548 0.00161789895950676 0.00161466279516028 0.00178953024031938 0.00454464707198491 0.00167403066499547 0.00282227722779125 0.00478142294088237 0.00477169462485387 0.00214659659582463 0.00213192737119579 0.00241126168079282 0.00477655878286812 0.00222992854927108 0.0032485806427099 0.00489682989291923 0.00486599372297158 0.00168983575114525 0.00170409047793321 0.00201158615617503 0.0048814118079454 0.00180183746175117 0.00303366720022886 0.00491293353148234 0.00492359746184678 0.00199069515745302 0.00202708611972849 0.00231499474537614 0.00491826549666456 0.00211092534085255 0.00323386140317735 7.5810187158303e-07 7.50067408484887e-07 1.96228053156859e-06 1.77469558293964e-06 1.27819740307639e-06 7.54084640033959e-07 1.67172450586154e-06 1.30466855953051e-06 1.023911384484e-05 1.02051806480677e-05 8.44957797182609e-06 8.4408207591296e-06 8.79860280702777e-06 1.02221472464539e-05 8.56300051266115e-06 9.22665920617824e-06 2.36967911445415e-05 2.34267302352704e-05 1.5965299897285e-05 1.6070618876247e-05 2.64116473827724e-05 2.3561760689906e-05 1.94825220521014e-05 2.11142175072233e-05 5.47272517062763e-05 5.48127938518758e-05 4.06781509382978e-05 4.11254511040553e-05 4.9265957230925e-05 5.4770022779076e-05 4.36898530910927e-05 4.8121920966286e-05 7.20977887430334e-05 7.16492914179532e-05 4.76070375799134e-05 4.73019429100303e-05 5.05629908187547e-05 7.18735400804933e-05 4.84906571028995e-05 5.7843810293937e-05 0.00015789689543067 0.000158354730131778 0.000129686864262907 0.000130621166612903 0.000162053583184172 0.000158125812781224 0.00014078720468666 0.000147722647924486 0.000396476545806682 0.000396979243079093 0.000284645187606348 0.000284382404770238 0.000370446925396252 0.000396727894442888 0.000313158172590946 0.000346586061331723 0.000690006879171425 0.000689898521571179 0.000446393999561643 0.000447697484381653 0.000603264368018467 0.000689952700371302 0.000499118617320587 0.000575452250540873 0.000887253683667804 0.000891498832776703 0.000548265343171697 0.000549670687326932 0.000666308219071684 0.000889376258222253 0.000588081416523437 0.000708599353202964 0.00131508628918404 0.00130572765493005 0.000407713676053974 0.000416967800719611 0.000486629546254756 0.00131040697205705 0.00043710367434278 0.000786424993428487 0.00203710955145125 0.00204707684624808 0.000493439688059426 0.000503796937700781 0.000539674544622355 0.00204209319884966 0.000512303723460854 0.00112421951361638 0.00274559589159449 0.00273311537056246 0.000693998020687165 0.000701766198306544 0.00074437532188815 0.00273935563107848 0.00071337984696062 0.00152377016060776 0.00333167150442086 0.00332583080464969 0.000820418084551551 0.000831216056722662 0.000908520414790172 0.00332875115453528 0.000853384852021462 0.00184353137302699 0.00358841209971291 0.00358951773945107 0.000923240481225782 0.000935482692948687 0.00104432025727581 0.00358896491958199 0.000967681143816759 0.00201619465412285 0.00365351158289952 0.0036526712842818 0.000986327385668736 0.00100156553959756 0.0011678530938738 0.00365309143359066 0.00105191533971336 0.00209238577726428 0.00379806252605543 0.00379847987971125 0.0010905250844469 0.00110806603420888 0.00132943431473451 0.00379827120288334 0.00117600847779676 0.00222491356783139 0.00390664058594862 0.00391867319398306 0.00122318482059172 0.00124415447723616 0.0014635135086489 0.00391265688996584 0.00131028426882559 0.00235123331728169 0.00419359285491673 0.00418198680098822 0.0013755635704236 0.00138690238648225 0.00162711391875936 0.00418778982795247 0.0014631932918884 0.00255303190631403 0.00428536085828799 0.00428461084051626 0.00144729060066621 0.00146075785301415 0.00170931383302105 0.00428498584940212 0.00153912076223381 0.00263746679710113 7.74120586419872e-07 7.65299094469614e-07 1.98854853551572e-06 1.80756309249444e-06 1.28168162095429e-06 7.69709840444743e-07 1.69259774965482e-06 1.32344258597079e-06 9.36589186740988e-06 9.32987316987151e-06 7.73422771949166e-06 7.72263790460466e-06 7.97893416205478e-06 9.3478825186407e-06 7.81193326205037e-06 8.4263129646865e-06 2.19976484665547e-05 2.17540328074267e-05 1.49105821918236e-05 1.49828392900596e-05 2.43999785273351e-05 2.18758406369907e-05 1.80978000030728e-05 1.96090162566399e-05 5.2406911696519e-05 5.25305740724969e-05 3.89557229409599e-05 3.93243914794338e-05 4.68909730473621e-05 5.2468742884508e-05 4.17236958225852e-05 4.60217146473543e-05 7.16298223097343e-05 7.09567226550666e-05 4.78047328896171e-05 4.74451563335811e-05 4.85333402391804e-05 7.12932724824004e-05 4.79277431541262e-05 5.72739548854359e-05 0.000143384586277469 0.000143656808228086 0.000115268939640433 0.000116108330196726 0.000141867567656767 0.000143520697252777 0.000124414945831309 0.000132057246399896 0.000376267073516287 0.000376881498718716 0.000262970551339693 0.000262766616851994 0.000340553347462021 0.000376574286117502 0.000288763505217903 0.000323887817577742 0.000655574499065358 0.000656215768903994 0.000425901082125828 0.000426882787413349 0.000569005499234437 0.000655895133984676 0.000473929789591205 0.000546715927348593 0.000839330471099208 0.000843872716418923 0.000528642634001168 0.000529614173559979 0.000639416988206668 0.000841601593759066 0.000565891265255939 0.000676175396657189 0.00126658066022038 0.00125819199108123 0.000402198015026607 0.000409653242715467 0.000468133501461088 0.00126238632565081 0.000426661586401054 0.000760951482100955 0.00197807946511538 0.00198716205087678 0.000482165653737976 0.000492064563022113 0.000516376245037815 0.00198262075799608 0.000496868820599302 0.00109116959555801 0.00270169401381691 0.0026900480896767 0.000685275480678733 0.00069196336185904 0.000719567328823958 0.0026958710517468 0.00069893539045391 0.00149770965497107 0.00326416797966092 0.0032575287910398 0.000808554361731431 0.000815940714213613 0.000880731602534997 0.00326084838535036 0.000835075559493347 0.00180538468983615 0.00356669304090612 0.00356568363712813 0.000920359120591306 0.000930935286124957 0.00103656842607268 0.00356618833901713 0.00096262094426298 0.00200404790216464 0.00366697919448327 0.00366598408042629 0.00094648591866744 0.000961577758985404 0.00111647843166326 0.00366648163745478 0.00100818070310537 0.00207150107684513 0.00382762678137248 0.00382798009174148 0.00104971210448659 0.00106579882820819 0.00127303169095511 0.00382780343655698 0.0011295142078833 0.00220882989935277 0.00395367260907017 0.00396604036948782 0.00118017304183492 0.00120258810266281 0.00141067721712488 0.00395985648927899 0.0012644794538742 0.00234263026803612 0.00423140819280188 0.00421830800655992 0.001337005057093 0.00134809792762757 0.00157040097028049 0.0042248580996809 0.00141850131833369 0.00254104403087257 0.00433640040189681 0.00433465543941398 0.00142440659760717 0.00143446860324462 0.00166091884065031 0.0043355279206554 0.00150659801383403 0.00263816997656258 2.77876028011388e-06 2.51653403483813e-06 2.36813441771154e-06 2.02665928831093e-06 1.63636157247683e-06 2.64764715747601e-06 2.0103850928331e-06 2.26528991869026e-06 8.23404718389577e-06 8.10829595415671e-06 4.7536996609676e-06 4.50180281298425e-06 4.56784907030229e-06 8.17117156902624e-06 4.60778384808471e-06 6.03313893646132e-06 1.48713574005578e-05 1.46626195316207e-05 5.86703764521649e-06 5.42800120477428e-06 7.79062388716237e-06 1.47669884660892e-05 6.36188757905105e-06 9.72392793386633e-06 4.18319012045569e-05 4.17103667448558e-05 1.45629550934043e-05 1.41901246312918e-05 1.47265131072937e-05 4.17711339747063e-05 1.44931976106633e-05 2.54043721562805e-05 8.88069320984615e-05 8.88442746353475e-05 4.00383901602556e-05 3.98897327757988e-05 6.05484560769659e-05 8.88256033669045e-05 4.68255263376734e-05 6.36255571493658e-05 0.000273092094854662 0.000273116922514822 0.000162477589276349 0.000161367284323986 0.000202453740371465 0.000273104508684742 0.000175432871323934 0.000214501526268257 0.00101080856630679 0.001015551209019 0.000462931269507226 0.000464676174692995 0.00061669528847798 0.0010131798876629 0.0005147675775594 0.0007141325016008 0.00191914033920259 0.00191818151961777 0.00103184192219525 0.00103229628174218 0.00134711028195287 0.00191866092941018 0.0011370828286301 0.00144971406894213 0.00257775767446478 0.00263789645289781 0.00118374295617918 0.00118425610650594 0.00146136984748001 0.0026078270636813 0.00127645630338838 0.00180900460750554 0.00282832595705547 0.00282512861612981 0.000844321552716325 0.000830010895963189 0.000932412417957205 0.00282672728659264 0.000868914955545573 0.0016520398879644 0.00416652922701106 0.00414085607211083 0.00189593670688019 0.00188357016561861 0.00204759399105186 0.00415369264956095 0.00194236695451689 0.00282689723253451 0.00634961465115228 0.0061909530819455 0.00201658982660922 0.00200811937309939 0.00214724723410478 0.00627028386654889 0.00205731881127113 0.00374250483338223 0.00622551414945577 0.00615823748530111 0.00228151298346931 0.00228930580412137 0.00233348439098938 0.00619187581737844 0.00230143439286002 0.00385761096266739 0.00469956093861142 0.00479400035360951 0.00180225953202881 0.00181579363418651 0.00209679996883694 0.00474678064611046 0.00190495104501742 0.00304168288545464 0.00783713159144879 0.00772967653477265 0.00595729524861436 0.0059203489016112 0.00578075621852821 0.00778340406311072 0.00588613345625126 0.00664504169899504 0.00585797428776884 0.00582940202175903 0.00265669432101954 0.00276168082399677 0.00288820565118801 0.00584368815476394 0.00276886026540144 0.00399879142114644 0.0125104718682323 0.0122374956277274 0.010235719103609 0.0103813078520685 0.0109256311282124 0.0123739837479798 0.0105142193612967 0.0112581251159699 0.00573546153073264 0.0057585564708201 0.00269868739924569 0.00268758766814448 0.00296786604162754 0.00574700900077637 0.00278471370300591 0.00396963182211409 0.00745810913243262 0.00745373585506479 0.00415989947866375 0.00421413042486696 0.00422376124064303 0.00745592249374871 0.00419926371472458 0.00550192722633423 8.1773964727004e-07 8.08589618615507e-07 2.00109926402456e-06 1.81760721479245e-06 1.28001641509595e-06 8.13164632942773e-07 1.69957429797099e-06 1.3450104319597e-06 7.61725644799782e-06 7.58396100667319e-06 6.30884024820486e-06 6.28315176448026e-06 6.34642396696099e-06 7.6006087273355e-06 6.3128053265487e-06 6.82792668686342e-06 1.95145900273142e-05 1.93500351433144e-05 1.34197815372963e-05 1.34023965717632e-05 2.16181351810112e-05 1.94323125853143e-05 1.61467710966902e-05 1.74609876921399e-05 5.14017239902431e-05 5.1461792809489e-05 3.80411013858962e-05 3.82606720344636e-05 4.56327233524422e-05 5.14317583998661e-05 4.06448322576007e-05 4.49596027145068e-05 6.36725469910398e-05 6.28519863986543e-05 4.13350403199597e-05 4.07446217854443e-05 4.04923129085177e-05 6.3262266694847e-05 4.08573250046406e-05 4.98193016807231e-05 0.000110193175574229 0.000110775128684742 8.76280023568214e-05 8.79461961617132e-05 0.00010351846934809 0.000110484152129486 9.30308892888748e-05 0.000100012194425119 0.000344405534566247 0.000346097736333846 0.000228547778650729 0.000228201283536233 0.000294648995614202 0.000345251635450046 0.000250466019267055 0.000288380265740252 0.000611245987622571 0.000610420973232514 0.000398288385017739 0.000398722401074589 0.000532703823795303 0.000610833480427542 0.000443238203295877 0.000510276314148543 0.000809143414487779 0.000812740057597907 0.000519631480290079 0.000520184677718529 0.000634734358746094 0.000810941736042843 0.000558183505584901 0.000659286797768078 0.00120571916295072 0.00119742621317782 0.0003751973346425 0.000381071665751327 0.000441695616952749 0.00120157268806427 0.000399321539115525 0.000720221998695022 0.00193203808870974 0.00193997334551978 0.000451721621345304 0.000462225065958469 0.000477273008729748 0.00193600571711476 0.000463739898677841 0.00105264622605261 0.00263940922572516 0.0026294599163821 0.000645484379771084 0.000649579755756962 0.000679427136001881 0.00263443457105363 0.000658163757176642 0.00144867208272744 0.00319812454759976 0.00319394536367557 0.000770394764608436 0.00077679446967213 0.00084140959370408 0.00319603495563766 0.000796199609328215 0.00175613374785199 0.0034999895570153 0.00349884959149584 0.000905264646489395 0.000914667850428364 0.00102971434811412 0.00349941957425557 0.000949882281677292 0.0019696971987086 0.00362039797074932 0.0036196727661163 0.000954507403547445 0.00096712845931904 0.00111323658007196 0.00362003536843281 0.00101162414764615 0.00205498863596081 0.0037927706923415 0.00379352872065875 0.00104820916259452 0.00105964074016398 0.00126121098542743 0.00379314970650012 0.00112302029606198 0.00219107206023724 0.00391280793095525 0.00392336559671796 0.00117744956939403 0.00119671106341391 0.00141440792715056 0.00391808676383661 0.00126285618665283 0.00232494841752634 0.00419535731388128 0.00418324373744491 0.00134751260006325 0.00135607125901396 0.00159983315114631 0.00418930052566309 0.00143447233674117 0.00253640361230994 0.00430223106275139 0.00430025242169064 0.00137897571889473 0.00138864435683319 0.00162535640404535 0.00430124174222101 0.00146432549325776 0.00259909199284306 7.92319093429599e-07 7.83811279872308e-07 1.98607935006474e-06 1.79784974252619e-06 1.27775548673005e-06 7.88065186650953e-07 1.687228193107e-06 1.32756299052458e-06 8.76885317621496e-06 8.73501017201288e-06 7.23848549609384e-06 7.2207472229527e-06 7.4215755498059e-06 8.75193167411392e-06 7.29360275628415e-06 7.87693432341606e-06 2.1316449442932e-05 2.11046044398279e-05 1.44902612109437e-05 1.45304487973349e-05 2.36753833518729e-05 2.121052694138e-05 1.75653644533838e-05 1.90234294485823e-05 5.24944341722486e-05 5.25726101874908e-05 3.88220353363948e-05 3.91543709306787e-05 4.68259487764073e-05 5.25335221798697e-05 4.16007850144936e-05 4.5973879880644e-05 6.6171385940519e-05 6.55058936317797e-05 4.35066766198083e-05 4.30691420680973e-05 4.37605073444732e-05 6.58386397861494e-05 4.34454420107929e-05 5.24027211209355e-05 0.00012791432334326 0.00012850589624205 0.00010444878776321 0.00010514547391018 0.000127526875322169 0.000128210109792655 0.000112373712331853 0.000118708271316174 0.000360943483713914 0.000361996623951073 0.000250282648456807 0.000250036966648477 0.000324590889409737 0.000361470053832494 0.000274970168171674 0.000309570122436002 0.000638189767060504 0.000638002700233672 0.000415706573663026 0.00041653924511779 0.000559434343150541 0.000638096233647088 0.000463893387310452 0.000533574525845107 0.000832344481987569 0.00083668870436754 0.000528599586292646 0.000529561135694991 0.000644885040065943 0.000834516593177555 0.000567681920684526 0.000674415789681738 0.00123893936041157 0.00123012937599159 0.000389648125401306 0.000397233972545337 0.000463943630475105 0.00123453436820158 0.000416941909473916 0.000743978892964982 0.00195906261875567 0.00196766016746344 0.000465656095401574 0.000475961985561369 0.000502004058329334 0.00196336139310956 0.000481207379764092 0.00107406898510228 0.0026677262228379 0.00265666590956569 0.000662360740181285 0.000668324661321672 0.000702835664752948 0.0026621960662018 0.000677840355418635 0.0014715826397319 0.0032421284279435 0.00323660499928173 0.000782075510144414 0.000791265915024731 0.000860245058492799 0.00323936671361262 0.000811195494553981 0.00178246398217744 0.00353597910220386 0.00353581613746421 0.000895841759887713 0.000907654067841974 0.00101596984769543 0.00353589761983403 0.000939821891808371 0.00197825218301864 0.00363763553702205 0.00363675775357679 0.000947026182590918 0.000961973382103361 0.0011144501066686 0.00363719664529942 0.00100781655712096 0.00205956859239234 0.00379564547719728 0.00379583315049587 0.00104557495942118 0.00106131163004504 0.00126560244569684 0.00379573931384658 0.00112416301172102 0.00219279353257124 0.00390868342191616 0.00392008591802792 0.00117741521054724 0.00119892409067708 0.00140856246608685 0.00391438466997204 0.00126163392243706 0.00232273422145105 0.00419457604597147 0.0041826814374955 0.00133240055677863 0.00134365062847395 0.00157367569679368 0.00418862874173348 0.00141657562734875 0.00252539687310264 0.00429334837423312 0.00429199134330642 0.00139958384330469 0.00141263072460851 0.00164715455800457 0.00429266985876977 0.00148645637530592 0.00260894176869146
4 8.83743543534356e-07 8.7503113666036e-07 6.83789690614509e-07 6.75067600281448e-07 6.06918115913258e-07 8.79387340097358e-07 6.55258468936405e-07 7.44910017400786e-07 3.31390780120421e-06 3.314571389902e-06 1.85726390334905e-06 1.81834301820278e-06 1.91264047562483e-06 3.3142395955531e-06 1.86274913239222e-06 2.44334531765657e-06 5.34159252562227e-06 5.46359225801321e-06 2.45242348256083e-06 2.38245919167947e-06 3.81911968051394e-06 5.40259239181774e-06 2.88466745158475e-06 3.89183742767794e-06 1.07236472628351e-05 1.07810208245944e-05 5.46755876052086e-06 5.33396968102775e-06 6.24733073877198e-06 1.07523340437147e-05 5.68295306010686e-06 7.71070545355e-06 1.79473176138776e-05 1.8035018227194e-05 8.55257052139485e-06 8.53603596556526e-06 1.02404736033372e-05 1.79911679205358e-05 9.10969336343244e-06 1.26622831862738e-05 3.57764923281492e-05 3.5677340139598e-05 1.93736387972244e-05 1.95799573688093e-05 2.45548287913844e-05 3.57269162338736e-05 2.1169474985806e-05 2.69924514850331e-05 6.09416848355335e-05 6.09877239980102e-05 3.09149906807975e-05 3.07837849575262e-05 3.89836895483768e-05 6.09647044167718e-05 3.35608217289002e-05 4.45223748040488e-05 8.4375935422402e-05 8.5717028532302e-05 3.62621754968671e-05 3.61598514270998e-05 4.17024814493666e-05 8.5046481977352e-05 3.80415027911112e-05 5.68434944656075e-05 0.000156221928862909 0.000156767651473412 7.09042478745264e-05 7.11223238317681e-05 8.09049046936211e-05 0.00015649479016816 7.43104921333052e-05 0.000107184211347247 0.000421721237468748 0.000419148242102485 0.000194261431979718 0.000195210698430299 0.000258427906711854 0.000420434739785616 0.000215966679040624 0.000297753903338621 0.000697428752958695 0.000687656837555377 0.000355264221592926 0.000355924263387569 0.000446343065125499 0.000692542795257036 0.000385843850035331 0.000508523428124013 0.000704310532121239 0.000702480428829035 0.000397249087940423 0.000399349041946389 0.000510435217195481 0.000703395480475137 0.000435677782360764 0.000542764861606514 0.000894239677066782 0.000883267342459372 0.000338705758255698 0.00034018779983857 0.000419477089652433 0.000888753509763077 0.0003661235492489 0.000575175533454571 0.00120511683304146 0.00120789864859188 0.000296964735378911 0.000296745510289263 0.00034773012321331 0.00120650774081667 0.000313813456293828 0.000670891170102964 0.00194602982825466 0.0019459359292423 0.000366376605746734 0.000371552597012361 0.00039426460223386 0.00194598287874848 0.000377397934997652 0.00100483191249798 0.00251506206906372 0.00250818077467035 0.000569162933530455 0.000576326114838006 0.000622162130021982 0.00251162142186703 0.000589217059463481 0.0013581788044249 0.00308340799017928 0.00308065465972417 0.000626994768072651 0.000632601274226387 0.000694408939214855 0.00308203132495173 0.000651334993837964 0.00162361352628347 0.00346870288804635 0.00346059861077295 0.000796370204503452 0.000808685025479031 0.000905485314308142 0.00346465074940965 0.000836846848096875 0.00188796840862199 0.00348086003862801 0.00347981087069808 0.000826245491794825 0.000842209969365607 0.000990906304495283 0.00348033545466304 0.000886453921885238 0.00192400653499636 9.66715611951205e-07 9.58127328203103e-07 7.63039822260991e-07 7.55019840208243e-07 6.79000688228284e-07 9.62421470077154e-07 7.32353450232506e-07 8.24380658170365e-07 9.36201177394513e-06 9.35348237013414e-06 7.43505992004354e-06 7.40732966605502e-06 7.99609368726569e-06 9.35774707203964e-06 7.61282775778808e-06 8.31079548348871e-06 1.27243725133817e-05 1.27506770481325e-05 7.8032754886474e-06 7.80768252960814e-06 1.30100079906587e-05 1.27375247807571e-05 9.54032200297141e-06 1.08192031140857e-05 2.14341417090506e-05 2.12184363485762e-05 1.47292293930855e-05 1.4847536719873e-05 1.78750210880973e-05 2.13262890288134e-05 1.58172624003519e-05 1.80208730517365e-05 3.77948010891989e-05 3.80448479432439e-05 2.4393398997617e-05 2.44381091802823e-05 2.53706997635133e-05 3.79198245162214e-05 2.47340693138042e-05 3.00083713947711e-05 7.60831088783002e-05 7.57492019038258e-05 4.26112390130697e-05 4.25366084703414e-05 5.47870184976861e-05 7.5916155391063e-05 4.66449553270324e-05 5.83534353526447e-05 0.000137759302825659 0.000139185206181308 7.68181380189195e-05 7.68720276641633e-05 9.52866675033166e-05 0.000138472254503483 8.29922777287998e-05 0.000105184268438673 0.000341933327916126 0.00034467419890542 0.000180097998637851 0.000179616453906286 0.000243088845413832 0.000343303763410773 0.000200934432652656 0.000257882164955903 0.000601523551301763 0.000607043933667549 0.000325651272054813 0.000325996935017216 0.000399632302912595 0.000604283742484656 0.000350426836661541 0.000451969598990787 0.00107264474408885 0.0010618995179507 0.000544655588535361 0.000543740901972229 0.000729100494748942 0.00106727213101978 0.000605832328418844 0.000790408249459217 0.0019356464701908 0.00190024785119102 0.000919306507692463 0.00092079524849706 0.00116084429533348 0.00191794716069091 0.00100031535050767 0.00136736807458097 0.00247534273029432 0.00242948942030754 0.00123941854045598 0.00124317092423339 0.00153713424322379 0.00245241607530093 0.00133990790263772 0.001784911171703 0.00261769859578609 0.00265922100982596 0.000882299939538735 0.000884976096350051 0.00105191011212671 0.00263845980280602 0.000939728716005167 0.00161922115072551 0.00288684435258816 0.00292331083033625 0.000786662869482338 0.000785832840402751 0.000725411774453912 0.0029050775914622 0.000765969161446333 0.00162161253345268 0.00335844571680863 0.00336222764145472 0.000824502191123225 0.000831507066174321 0.000738467566038307 0.00336033667913168 0.000798158941111951 0.00182303003631984 0.00369531861151692 0.00376587765502776 0.00128105627612468 0.0012894020013836 0.00131194415053177 0.00373059813327234 0.00129413414268002 0.00226871973891695 0.00485753391395861 0.00488052672806511 0.00133546352818298 0.0013462906116093 0.00120442205575751 0.00486903032101186 0.00129539206518326 0.0027248473675147 0.00463201300945117 0.00458410329246666 0.00118289722663843 0.00120408666450384 0.00120889337594859 0.00460805815095892 0.00119862575569695 0.00256239871380174 0.00412555870346684 0.00407932267912707 0.00123508206676694 0.00123296985477974 0.00130180591461526 0.00410244069129696 0.00125661927872065 0.00239494784375117 8.74861075613701e-07 8.66201619911293e-07 6.78187262037304e-07 6.6805677712314e-07 6.00751641902871e-07 8.70531347762497e-07 6.48998560354438e-07 7.37611675317662e-07 3.40391273073306e-06 3.40519473888489e-06 1.93245279538641e-06 1.89233744521971e-06 1.99286783497923e-06 3.40455373480897e-06 1.93921935852845e-06 2.52535310904066e-06 5.65340565888471e-06 5.77514695938629e-06 2.68074663800159e-06 2.60620877449007e-06 4.21308268597878e-06 5.7142763091355e-06 3.16667936615681e-06 4.18571814334829e-06 1.13882488146593e-05 1.14331221054041e-05 6.0474125232038e-06 5.92096976256518e-06 6.98429193344772e-06 1.14106854600317e-05 6.31755807307223e-06 8.35480902785603e-06 1.8519477278062e-05 1.86079170766394e-05 9.13688963474579e-06 9.14120386208624e-06 1.07804194491732e-05 1.85636971773507e-05 9.68617098200173e-06 1.32371814601413e-05 3.36771814412017e-05 3.3560898482801e-05 1.77797292863591e-05 1.80436523539777e-05 2.24118230877432e-05 3.36190399620014e-05 1.941173490936e-05 2.50946569304165e-05 5.0372406805433e-05 5.02368136930118e-05 2.44203699595563e-05 2.43919674251329e-05 2.99802938904953e-05 5.03046102492224e-05 2.62642104250615e-05 3.58803703547258e-05 7.53569213038048e-05 7.72095308677559e-05 2.552764876988e-05 2.56594799160883e-05 2.72809232553817e-05 7.62832260857803e-05 2.61560173137833e-05 4.62069008225821e-05 0.000169222486053584 0.000170773887809629 7.83866667076525e-05 7.86673393829568e-05 9.02469885433576e-05 0.000169998186931606 8.2433664877989e-05 0.000117459473699436 0.000465061024061519 0.000461762736896923 0.000220437197390767 0.000222077213278259 0.000296721664817011 0.000463411880479221 0.000246412025162012 0.000333211967288896 0.000775143109582886 0.000765811697967333 0.000394186869941774 0.000394399166354454 0.000496609314932567 0.00077047740377511 0.000428398450409598 0.000565230031755803 0.000742153428428326 0.000738301215740697 0.000407024875044365 0.000409019040549267 0.000522941573973451 0.000740227322084511 0.000446328496522361 0.000563888026747221 0.000994624947678088 0.000980061286020056 0.000330980617933193 0.000333086758572704 0.000412097107652952 0.000987343116849072 0.000358721494719616 0.000610170143571399 0.00132428363934518 0.00132789324491909 0.000302639960529809 0.000305395963058448 0.000349872045516423 0.00132608844213214 0.000319302656368227 0.000722016970673791 0.00200185717009651 0.00200126249056092 0.000431921240558594 0.000437358510237591 0.000463520372979064 0.00200155983032872 0.000444266707925083 0.00106718395688654 0.00264205576861067 0.00263557562099912 0.000621056092516661 0.000627744748643189 0.000670036132873252 0.0026388156948049 0.000639612324677701 0.00143929367272858 0.00318637729565294 0.00317977741533511 0.000677880487697485 0.000682135862072747 0.000748350260494737 0.00318307735549402 0.000702788870088323 0.0016949042642506 0.00355966761952552 0.00354992074837117 0.000857243668779163 0.000867134023301998 0.000978796859967365 0.00355479418394835 0.000901058184016175 0.00196255258398904 0.00354990262230085 0.0035517892827481 0.000868500304005532 0.000888584149754539 0.00104316479138148 0.00355084595252447 0.000933416415047182 0.0019803882300381 8.76793774276968e-07 8.68183481566567e-07 6.77975429268893e-07 6.68917346611297e-07 6.00720327601242e-07 8.72488627921768e-07 6.49204367827144e-07 7.38518071864993e-07 3.3911332213239e-06 3.391987738941e-06 1.92518588681242e-06 1.88333025689057e-06 1.98583421120114e-06 3.39156048013245e-06 1.93145011830138e-06 2.51549426303381e-06 5.56711566268369e-06 5.69039268504264e-06 2.61195569196177e-06 2.53900434943028e-06 4.10075438740364e-06 5.62875417386317e-06 3.08390480959856e-06 4.10184455530441e-06 1.11169883775041e-05 1.11628825397826e-05 5.81595582948706e-06 5.67371959640265e-06 6.6795416101119e-06 1.11399354586433e-05 6.05640567866721e-06 8.08981759065766e-06 1.84996071296979e-05 1.85826693033109e-05 9.15409196562707e-06 9.15502819846259e-06 1.06275288866422e-05 1.85411382165044e-05 9.64554968357729e-06 1.32037850967481e-05 3.4179269211068e-05 3.40346970656112e-05 1.81486030384526e-05 1.8384719092738e-05 2.29175055210379e-05 3.41069831383396e-05 1.98169425507428e-05 2.55329587857816e-05 5.31614630135843e-05 5.3096895871274e-05 2.63584474566723e-05 2.62692924758067e-05 3.258103937834e-05 5.31291794424291e-05 2.84029264369397e-05 3.82934276391355e-05 7.52487121700698e-05 7.72247732348847e-05 2.72482740435158e-05 2.71966453224008e-05 2.91315561605643e-05 7.62367427024772e-05 2.78588251754936e-05 4.72099921862871e-05 0.000156623614559523 0.000157572621565385 7.05596925203996e-05 7.0751425738654e-05 8.09927012781256e-05 0.000157098118062454 7.41012731790597e-05 0.000107300011132418 0.00043885729767765 0.000435757442940053 0.000205155761849462 0.00020645526152024 0.000276096112210432 0.000437307370308851 0.000229235711860045 0.000312464375239567 0.000725965336577452 0.000716697964863286 0.000370141767600932 0.000370552355073543 0.000466280241115714 0.000721331650720369 0.000402324787930063 0.000529927533046186 0.000699177569442752 0.000696003444409844 0.000392723175754599 0.000394973819494304 0.000506425183283398 0.000697590506926298 0.000431374059510767 0.000537860638476979 0.00091809932775073 0.000905383387690769 0.000327381273347678 0.000328680800472391 0.00040452111653875 0.000911741357720749 0.000353527730119606 0.000576813181160063 0.00126601671826912 0.00126784325502465 0.000306218049424303 0.000308178690189634 0.000345968806971835 0.00126692998664689 0.000320121848861924 0.00069884510397591 0.00196028037085093 0.0019605634774251 0.00040494111862012 0.000408996301380511 0.000424011321482958 0.00196042192413801 0.00041264958049453 0.00103175851795192 0.00258880083440023 0.00258133297736096 0.000611755383948161 0.0006179263514795 0.000649956629864769 0.0025850669058806 0.000626546121764143 0.00140995443541072 0.0031133268143463 0.00310472059534169 0.000663061521166478 0.000666091499372943 0.000718983272843617 0.00310902370484399 0.000682712097794346 0.00165323674061421 0.00352117176521349 0.0035106588605795 0.000843946766296223 0.000855199101357949 0.000946385141384456 0.00351591531289649 0.000881843669679543 0.00193547232696632 0.00351190309896782 0.00351433342743116 0.000837608453042595 0.000855243163828792 0.00100754318996063 0.00351311826319949 0.000900131602277338 0.0019453262666462 9.23620639794802e-07 9.11200103133435e-07 7.12080837042243e-07 7.07837806916671e-07 6.3786658937316e-07 9.17410371464118e-07 6.85928411110691e-07 7.78521195252062e-07 3.37130887050801e-06 3.37982965818749e-06 1.85891046192388e-06 1.83801098493802e-06 1.94251549489582e-06 3.37556926434775e-06 1.87981231391924e-06 2.47811509409064e-06 4.91793488169409e-06 5.02672217732228e-06 1.90542654664543e-06 1.87158234779795e-06 2.93326312212345e-06 4.97232852950819e-06 2.23675733885561e-06 3.33098581511664e-06 9.0992365395272e-06 9.16189122589111e-06 3.06433214364969e-06 2.98111135637948e-06 3.35022646495016e-06 9.13056388270915e-06 3.13188998832644e-06 5.53135954607953e-06 1.62728213164929e-05 1.64306243105153e-05 6.32798843556782e-06 6.32929924129502e-06 7.36370810963795e-06 1.63517228135041e-05 6.67366526216693e-06 1.05448882827018e-05 3.69579058263995e-05 3.62760433655922e-05 1.42940331055256e-05 1.43566234051256e-05 1.73466236186592e-05 3.66169745959958e-05 1.53324267097701e-05 2.38462458642604e-05 8.57791396205953e-05 8.56970610654099e-05 3.75120020489691e-05 3.73960182205314e-05 4.82093308031807e-05 8.57381003430026e-05 4.1039117024227e-05 5.89187103517373e-05 0.00018300572279201 0.000184281301185589 6.95144404972889e-05 6.934593848941e-05 8.92607150436301e-05 0.000183643511988799 7.60403646767763e-05 0.000119081623601586 0.000443829607767362 0.000452319446985602 0.000157825857744556 0.000158027511932466 0.000198195062597401 0.000448074527376482 0.000171349477424808 0.000282039497405477 0.000987109697990848 0.00099442984723945 0.000411638948279895 0.000411724962743533 0.000542067190300573 0.000990769772615149 0.000455143700441334 0.00066939412931086 0.00156799976391105 0.00154982050324611 0.000649333608790779 0.000652176465799316 0.000798474222105172 0.00155891013357858 0.000699994765565089 0.00104356091277049 0.00180709805280614 0.00185972473885193 0.000904366872906411 0.000909795235674107 0.00116897197789722 0.00183341139582904 0.000994378028825913 0.00132999137562716 0.00323295437415775 0.00334477519688775 0.000899147383049448 0.000893116514192946 0.000975269708109727 0.00328886478552275 0.00092251120178404 0.00186905263527952 0.00465675170413285 0.00467360849775561 0.00206505405913294 0.00204847545573238 0.00231818960386721 0.00466518010094423 0.00214390637291085 0.0031524158641242 0.0034199561588592 0.00340190286490396 0.00105911582235799 0.00106236819841202 0.00115585606386092 0.00341092951188158 0.00109244669487697 0.00201983982167882 0.00642296737356958 0.00641868854182292 0.00238649173451555 0.0024011368187941 0.00247007713620823 0.00642082795769625 0.00241923522983929 0.00401987232098208 0.00508690707854767 0.00517591319453078 0.00203064340464834 0.00199468584099406 0.00218644223400144 0.00513141013653922 0.00207059049321461 0.00329491835054446 0.00534511224525797 0.00539181355936146 0.00233435926927887 0.00238229521592004 0.00249472139001005 0.00536846290230972 0.00240379195840299 0.00358966033596568 0.00756953936765361 0.00756609297508566 0.00359151207465695 0.00358764306506635 0.00375943757471171 0.00756781617136963 0.00364619757147834 0.00521484501143485 8.84576287291265e-07 8.75915785201227e-07 6.83183097065988e-07 6.74716171362685e-07 6.06096115790165e-07 8.80246036246246e-07 6.54665128072946e-07 7.44897491342266e-07 3.30720709045606e-06 3.30751446737645e-06 1.85485521489409e-06 1.81538018146136e-06 1.91108807867421e-06 3.30736077891626e-06 1.86044115834322e-06 2.43920900657243e-06 5.29052711744473e-06 5.41320743319459e-06 2.41213137413192e-06 2.34456489541277e-06 3.75618529749271e-06 5.35186727531966e-06 2.83762718901246e-06 3.84332322353535e-06 1.05452222240244e-05 1.06021500467029e-05 5.31945248154357e-06 5.17801322882589e-06 6.0536019796275e-06 1.05736861353636e-05 5.51702256333232e-06 7.53968799214485e-06 1.7909730026841e-05 1.79939176429037e-05 8.55967276547579e-06 8.54312883484892e-06 1.01167876659617e-05 1.79518238348724e-05 9.07319642209548e-06 1.26246473872062e-05 3.61605520863601e-05 3.60219455703839e-05 1.9644308054783e-05 1.98405292182276e-05 2.49551558721691e-05 3.6091248828372e-05 2.14799977150599e-05 2.73244981603848e-05 6.28926711427153e-05 6.29849657570278e-05 3.22495764046197e-05 3.20423271059139e-05 4.0658658140108e-05 6.29388184498716e-05 3.49835205502138e-05 4.61656397100769e-05 8.56603116668069e-05 8.70174877499465e-05 3.82973971679731e-05 3.81061488526802e-05 4.46878754116474e-05 8.63388997083767e-05 4.03638071441002e-05 5.87538441698108e-05 0.000152047941132267 0.000152094746417917 6.84283991039166e-05 6.85260002784405e-05 7.84448016041347e-05 0.000152071343775092 7.17997336621639e-05 0.000103908377707335 0.000408257485110523 0.000405786433050488 0.000185385904100892 0.000185933331762154 0.000246203460729539 0.000407021959080506 0.000205840898864195 0.000286313322950719 0.000664821786267866 0.000654546840298502 0.000340362670428338 0.00034103955265876 0.00042724985720464 0.000659684313283184 0.000369550693430579 0.000485604141371621 0.000679664955703977 0.000678268148805848 0.000392185333071121 0.000394517825079295 0.000504809334217182 0.000678966552254912 0.000430504164122533 0.000529889119375485 0.000841568258128347 0.000831460822228103 0.000338915324275575 0.000339290248429448 0.000414943507116038 0.000836514540178225 0.00036438302660702 0.000553235632035502 0.00117383166409201 0.00117564789055116 0.000306323706082518 0.000305268211765299 0.000352479243654321 0.00117473977732158 0.000321357053834046 0.000662710143229061 0.00194281073642356 0.00194323865520097 0.000357244105879223 0.000361805911986741 0.000376251717718512 0.00194302469581226 0.000365100578528159 0.000996270225441801 0.00248406374109802 0.00247634491612306 0.000565010986973175 0.000571909838359415 0.0006108556522878 0.00248020432861054 0.000582592159206797 0.00134163702696829 0.00304539967888165 0.00304121951140684 0.000632067126258878 0.000635812559877702 0.000691036036506008 0.00304330959514424 0.000652971907547529 0.00160910698258621 0.00344867946764325 0.00344007521214215 0.000791520954276439 0.000805599369841494 0.000883959853702827 0.0034443773398927 0.000827026725940253 0.00187396697152123 0.00345088936617117 0.00345116740809165 0.000817774289702913 0.000833192252946418 0.000980598015388536 0.00345102838713141 0.000877188186012622 0.00190672426646014 8.80355821942653e-07 8.71692492803861e-07 6.8088611941669e-07 6.71826746925074e-07 6.03852816609543e-07 8.76024157373257e-07 6.52188560983769e-07 7.41722799539564e-07 3.34664843618305e-06 3.34744778831287e-06 1.88578663747199e-06 1.84541787651352e-06 1.94329634347148e-06 3.34704811224796e-06 1.891500285819e-06 2.47371941639058e-06 5.44800405573401e-06 5.57068436098934e-06 2.52761326898538e-06 2.45618267368863e-06 3.95227952221249e-06 5.50934420836168e-06 2.97869182162883e-06 3.99095277632197e-06 1.09146701870404e-05 1.09669164618543e-05 5.63486619063723e-06 5.49735630560274e-06 6.45607446472714e-06 1.09407933244473e-05 5.8627656536557e-06 7.89397672197235e-06 1.81697380789432e-05 1.82573534843832e-05 8.80463700824157e-06 8.79666990231032e-06 1.03967419325649e-05 1.82135457816632e-05 9.33268294770558e-06 1.28850280812886e-05 3.49040581710111e-05 3.47859454605481e-05 1.87190581097741e-05 1.89415419310849e-05 2.3694153606199e-05 3.48450018157796e-05 2.04515845490193e-05 2.62089514557234e-05 5.69544131398675e-05 5.69519290308096e-05 2.85624318829794e-05 2.84610499055157e-05 3.5726219827566e-05 5.69531710853385e-05 3.09165672053537e-05 4.13312087573476e-05 7.86364554700553e-05 8.02388186576683e-05 3.13848951733495e-05 3.13259905264253e-05 3.48397447234234e-05 7.94376370638618e-05 3.25168768077327e-05 5.12851809101844e-05 0.000154282504830517 0.000154995494483193 6.9395587024187e-05 6.96028691628848e-05 7.90977046720482e-05 0.000154638999656855 7.26987202863733e-05 0.000105474832034566 0.000427793131123584 0.000424902902574913 0.000198641630573907 0.000199776002672743 0.000265724109369402 0.000426348016849248 0.000221380580872017 0.00030336755526291 0.000708662361752855 0.000699221747050803 0.000361351643791256 0.000361916895549818 0.000454691130634627 0.000703942054401829 0.000392653223325234 0.000517168755755872 0.000698125359006821 0.00069591377279841 0.00039303165732231 0.000395226719849175 0.000505960151527198 0.000697019565902616 0.000431406176232894 0.000537651532100783 0.00090423560997001 0.000892384503063301 0.000330754843787807 0.000332161842466965 0.000409469773334046 0.000898310056516656 0.000357462153196273 0.000573801314524426 0.00123267018480505 0.00123502409844956 0.000297874518999508 0.000298764054051137 0.000344164638348868 0.00123384714162731 0.000313601070466504 0.000681699498930826 0.00195053874318547 0.00195045189766229 0.000382916575109753 0.00038760555793132 0.000407274495051049 0.00195049532042388 0.000392598876030707 0.00101575745378798 0.00254807566979403 0.00254102220059318 0.000586685516550892 0.000593319155546162 0.000633513408064614 0.00254454893519361 0.000604506026720556 0.00138052319010978 0.00309657359153509 0.00309093692497038 0.000642081604815653 0.000646554754698808 0.000705198789362502 0.00309375525825274 0.000664611716292321 0.00163626913307649 0.00349255630193771 0.0034832959932568 0.000818743898481139 0.000830599844883618 0.000925275991610447 0.00348792614759726 0.000858206578325068 0.00191009440603394 0.00349379017248314 0.00349430888122689 0.000831602037764877 0.000848595660790213 0.000999077211796289 0.00349404952685501 0.000893091636783793 0.00193347479281228
5 9.92457360493221e-07 9.83483431556297e-07 6.85938871357187e-07 7.02318075535535e-07 6.48508252633539e-07 9.87970396024759e-07 6.7892173317542e-07 8.02541198315156e-07 3.3582255553769e-06 3.3351923997844e-06 1.87055013316301e-06 1.87402441226004e-06 2.00250576727405e-06 3.34670897758065e-06 1.9156934375657e-06 2.48809965357168e-06 4.25795658545481e-06 4.33798732102828e-06 1.57647836033792e-06 1.57625257213087e-06 2.55907336639394e-06 4.29797195324155e-06 1.90393476628758e-06 2.86154964106916e-06 6.83388111700413e-06 6.85581904962391e-06 2.28634758520028e-06 2.26906035772796e-06 2.66639939869812e-06 6.84485008331402e-06 2.40726911387545e-06 4.18230150165088e-06 1.10306868155787e-05 1.11056065211247e-05 4.50983833377438e-06 4.4908031572984e-06 4.50633769822945e-06 1.10681466683517e-05 4.50232639643408e-06 7.12865450520112e-06 1.42819902333274e-05 1.42612398079801e-05 3.14985592846765e-06 3.08688028300617e-06 3.34699262487955e-06 1.42716150206538e-05 3.19457627878445e-06 7.62539177553218e-06 2.04410297832317e-05 2.04272263495593e-05 4.1385187941617e-06 4.15500723798707e-06 4.33499562568812e-06 2.04341280663955e-05 4.20950721927896e-06 1.06993555581256e-05 2.40533479108104e-05 2.38694604636526e-05 5.82678739019197e-06 5.85253725915711e-06 6.85065288354079e-06 2.39614041872315e-05 6.17665917762996e-06 1.32905571814706e-05 4.58458400896171e-05 4.59758386925822e-05 2.31586935438247e-05 2.31155057325746e-05 2.83269888436605e-05 4.59108393910997e-05 2.48670627066866e-05 3.32845733804518e-05 9.91995781224528e-05 9.95279869865832e-05 4.91250147320965e-05 4.89782422740793e-05 6.60550485070327e-05 9.9363782554518e-05 5.47194351710695e-05 7.25771741244489e-05 0.000156228801139084 0.000157742625499236 7.97902516169381e-05 7.96150119114839e-05 9.61577622662222e-05 0.00015698571331916 8.51876752648814e-05 0.000113906890486593 0.000208717675725212 0.000205872357551543 0.000105263890527233 0.000104997654190362 0.000138856409740619 0.000207295016638378 0.000116372651486072 0.000152741597546994 0.00043031790788549 0.000430454229453365 0.000151064297977251 0.000151490442038657 0.00018565478611075 0.000430386068669427 0.000162736508708886 0.000269796332693102 0.000600977184372346 0.000594970629083657 0.000241470691220587 0.00024183093577481 0.000300121636268255 0.000597973906728002 0.000261141087754551 0.000395874215343931 0.000824722351768594 0.000821185841545708 0.000379527092852786 0.000379871478477881 0.000460836222414481 0.000822954096657151 0.000406744931248383 0.00057322859741189 0.000938540474065669 0.000945346272406748 0.000439204222393554 0.000439379717161411 0.00054320639941809 0.000941943373236208 0.000473930112991018 0.000661135417089094 0.000939968520924547 0.000941353600477493 0.0003746710999142 0.000375274744348471 0.000443755632330926 0.00094066106070102 0.000397900492197866 0.000615004719599127 0.0014134027736985 0.00140772809387936 0.000265576755300899 0.000272388034811066 0.000310153737525338 0.00141056543378893 0.000282706175879101 0.000733849879043032 0.00172032866530279 0.00172106376273433 0.000365200026688488 0.0003655607334562 0.000436710203948985 0.00172069621401856 0.000389156988031224 0.000921772678426159 1.47852047056181e-06 1.45198540479194e-06 8.36245530393713e-07 8.55363060131252e-07 7.97582774714802e-07 1.46525293767688e-06 8.29730455079922e-07 1.0839394481187e-06 5.88678888574054e-06 6.03444941467191e-06 3.67173927954549e-06 3.58780196126719e-06 3.85481463379558e-06 5.96061915020623e-06 3.70478529153608e-06 4.60711883500414e-06 8.11269466746299e-06 8.43483532997239e-06 3.45270911598285e-06 3.32740421998365e-06 5.61583013158623e-06 8.27376499871769e-06 4.13198115585091e-06 5.78869469299762e-06 1.20763203806878e-05 1.21115552013187e-05 5.31026330653769e-06 5.1907100505739e-06 6.20672616476057e-06 1.20939377910032e-05 5.56923317395738e-06 8.17911502077573e-06 1.62549993384343e-05 1.62761329142486e-05 8.25681315946325e-06 7.85963763427464e-06 7.64368012401469e-06 1.62655661263415e-05 7.92004363925086e-06 1.12582526340871e-05 1.75914986714583e-05 1.71315157142435e-05 3.96196901144468e-06 3.73347967160548e-06 3.53628534663801e-06 1.73615071928509e-05 3.74391134322939e-06 9.19094968307798e-06 2.36564231365736e-05 2.36552000749838e-05 7.75981165050577e-06 7.61657329264366e-06 7.9335213519198e-06 2.36558116057787e-05 7.76996876502308e-06 1.41243059013253e-05 4.36108944313344e-05 4.33291011821074e-05 2.0210591276713e-05 2.02570667098674e-05 2.71882298854194e-05 4.34699978067209e-05 2.25519626239999e-05 3.09191766970883e-05 9.15284504634455e-05 9.28200715003534e-05 4.46070727459695e-05 4.4683463107342e-05 5.33678817428298e-05 9.21742609818995e-05 4.75528058653805e-05 6.54013879119881e-05 0.000212639526749089 0.000212243179978566 0.000104550714402876 0.000104293530110554 0.000140667043441285 0.000212441353363827 0.000116503762651572 0.000154878798936474 0.00044273106644712 0.000443470235595904 0.000205624421136955 0.000205747900098771 0.000259452524991774 0.000443100651021512 0.000223608282075833 0.000311405229654105 0.000554440230473148 0.000557549829863516 0.000280859447174071 0.000280279078830388 0.000360365890637187 0.000555995030168332 0.000307168138880549 0.000406698895395662 0.00112949756366361 0.00112971124933752 0.000434335440556901 0.000434263720837863 0.000540138072280418 0.00112960440650056 0.000469579077891727 0.000733589209335262 0.00137006174122317 0.00136666210856782 0.000607257031974654 0.000605835769553485 0.000773121962137212 0.0013683619248955 0.000662071587888451 0.000944587722691269 0.00161666105997805 0.00159425850147251 0.000722439356073866 0.00072172422287213 0.000856360906561077 0.00160545978072528 0.000766841495169024 0.00110228880939153 0.00270750070271053 0.00269668456702525 0.00128614285834581 0.00128964711887052 0.00165315463220808 0.00270209263486789 0.00140964820314147 0.00192662597583204 0.00345693554076315 0.00347574364129254 0.0012712317908717 0.00127287375047031 0.00142292486325913 0.00346633959102785 0.00132234346820038 0.00217994191733137 0.00298379897446353 0.00296929303889946 0.000919629299203104 0.000919462892558508 0.000966747106681295 0.0029765460066815 0.000935279766147636 0.00175178626236118 0.00297396860736558 0.00294221049404812 0.000708245035741547 0.000708599691751073 0.000750381016429525 0.00295808955070685 0.000722408581307382 0.00161668096906717 9.90801506958185e-07 9.8182454051544e-07 6.85426629250215e-07 7.02097721530429e-07 6.47937796652012e-07 9.86313023736812e-07 6.78487382477552e-07 8.01617638981256e-07 3.35152065484119e-06 3.32865410457764e-06 1.86148051913405e-06 1.86877019124504e-06 1.99425570522054e-06 3.34008737970942e-06 1.90816880519988e-06 2.48093623500369e-06 4.26553712350627e-06 4.34628629794025e-06 1.57787538856496e-06 1.58468093577209e-06 2.56691513249196e-06 4.30591171072326e-06 1.90982381894301e-06 2.86825897565511e-06 6.87223905695233e-06 6.89408076306747e-06 2.31427520815069e-06 2.31116587284088e-06 2.70996806082718e-06 6.8831599100099e-06 2.44513638060625e-06 4.22034579236771e-06 1.11027682824465e-05 1.11779568557165e-05 4.55289631312229e-06 4.53894946834772e-06 4.57390514787655e-06 1.11403625690815e-05 4.55525030978219e-06 7.1892952135019e-06 1.4455431929879e-05 1.44369104537267e-05 3.32966513878337e-06 3.28345770501792e-06 3.61571549283319e-06 1.44461711918028e-05 3.40961277887816e-06 7.82423614404804e-06 2.07266172847616e-05 2.0706361919905e-05 4.44160985516596e-06 4.47285289543197e-06 4.71626579534433e-06 2.07164896023333e-05 4.54357618198075e-06 1.10127415501218e-05 2.25689140923077e-05 2.23762348608613e-05 4.7598681627601e-06 4.72541673171219e-06 4.989907784113e-06 2.24725744765845e-05 4.8250642261951e-06 1.18840683263509e-05 4.08078348927424e-05 4.10716344428337e-05 1.95186713703476e-05 1.9450015823929e-05 2.35228839884695e-05 4.09397346677881e-05 2.08305237275821e-05 2.88742081036645e-05 8.97897516803034e-05 9.01929059323146e-05 4.43046897857588e-05 4.42080343737855e-05 5.96484395948691e-05 8.9991328806309e-05 4.93870545848045e-05 6.56287642734063e-05 0.000154674191193748 0.000156886550807328 7.29718501858656e-05 7.26122615202749e-05 8.68695899648247e-05 0.000155780371000538 7.7484567223655e-05 0.000108802888734408 0.000211584132072659 0.00020916402438255 0.000101175039441794 0.000101120440914714 0.000133006620335675 0.000210374078227605 0.000111767366897394 0.000151210051429479 0.000475302007925944 0.000475531165934849 0.000167673429281185 0.000167848592547488 0.000208421455624617 0.000475416586930397 0.00018131449248443 0.000298955330262817 0.000655368288237656 0.000649465594164217 0.000263482675400672 0.000264096438545289 0.000330637868181971 0.000652416941200937 0.000286072327375977 0.000432610172905961 0.0008696065109112 0.000863947888474988 0.000401456549847524 0.000401808557545827 0.000484950878843402 0.000866777199693094 0.000429405328745584 0.000604354077124588 0.00101036616421591 0.00101571461914875 0.00049379239858808 0.000492663734021516 0.000619302753167818 0.00101304039168233 0.000535252961925805 0.000726367933828415 0.00101725007786696 0.00102191896107249 0.000417697213393532 0.000418081022071871 0.000498295621806014 0.00101958451946973 0.000444691285757139 0.000674648579242174 0.00147723704901454 0.00147244863714926 0.000281736134191505 0.000289651914568739 0.000329561918041148 0.0014748428430819 0.000300316655600464 0.00077012713059304 0.00180772426978071 0.00180522611525888 0.000408107347367218 0.000410722109326324 0.000493731290431944 0.00180647519251979 0.000437520249041829 0.000985102226433014 9.91567550554331e-07 9.82696033521923e-07 6.85438397740865e-07 7.00244206511493e-07 6.47687287014686e-07 9.87131792038127e-07 6.77789963755681e-07 8.01526695068659e-07 3.35151466512751e-06 3.32859990950379e-06 1.86355688449221e-06 1.86623940986174e-06 1.9939505052823e-06 3.34005728731565e-06 1.90791559987875e-06 2.48077227485351e-06 4.26264903790527e-06 4.3433647495431e-06 1.57811484759515e-06 1.57657305537559e-06 2.56043752169863e-06 4.30300689372418e-06 1.90504180822312e-06 2.86422784242355e-06 6.85769758673694e-06 6.87900223187066e-06 2.30451469042119e-06 2.28745618465297e-06 2.68902536666769e-06 6.8683499093038e-06 2.42699874724728e-06 4.20353921206989e-06 1.10895066809225e-05 1.11651196230514e-05 4.5547133353908e-06 4.53532513762705e-06 4.55633702608549e-06 1.11273131519869e-05 4.54879183303444e-06 7.18020036061544e-06 1.43660440469037e-05 1.43514165013632e-05 3.25551019230729e-06 3.20085967480784e-06 3.49856364235475e-06 1.43587302741334e-05 3.31831116982329e-06 7.73447881154735e-06 2.05555299164783e-05 2.05380629437572e-05 4.3249211462983e-06 4.34060154862925e-06 4.53317462568212e-06 2.05467964301178e-05 4.39956577353656e-06 1.0858458036169e-05 2.27994028042432e-05 2.26085010662864e-05 5.09874422208121e-06 5.09464231214466e-06 5.55973763081181e-06 2.27039519352648e-05 5.2510413883459e-06 1.22322056071135e-05 4.22195174821762e-05 4.24288732819246e-05 2.05467552171624e-05 2.04952913523167e-05 2.49337241841837e-05 4.23241953820504e-05 2.19919235845543e-05 3.01248323035527e-05 8.93079816553081e-05 8.97145035229978e-05 4.40570601497901e-05 4.38960383970293e-05 5.90824967073721e-05 8.9511242589153e-05 4.90118650847305e-05 6.52116160864995e-05 0.000146305741732038 0.000148434436720122 6.9875903547885e-05 6.96273338283007e-05 8.31387104875993e-05 0.00014737008922608 7.42139826212617e-05 0.000103476425263189 0.000196085978275442 0.000193435949245193 9.36473312741165e-05 9.34607422093287e-05 0.000123470610265876 0.000194760963760317 0.000103526227916441 0.000140020122253991 0.00044171818539271 0.000441822493125655 0.000152012131499772 0.000152231516668422 0.000188189836718168 0.000441770339259182 0.000164144494962121 0.000275194832680945 0.000617578719798279 0.000611857336168559 0.00024692461176995 0.000247584919698859 0.000310232295398895 0.000614718027983419 0.000268247275622568 0.000406835576566908 0.000826489744709329 0.000821372483587132 0.000379872091009909 0.0003801963167478 0.000459702654723453 0.00082393111414823 0.000406590354160388 0.000573526658155525 0.000948192096036596 0.000953502667057131 0.000455440813689007 0.000454582029552375 0.000566961874581296 0.000950847381546863 0.000492328239274226 0.000675735896183281 0.000956568586448096 0.000960254791240076 0.000369825710137445 0.000370447797049476 0.000438070981387935 0.000958411688844086 0.000392781496191619 0.000619033573252606 0.00142995087453842 0.0014263912974196 0.000280970735106611 0.000289677620286753 0.000321813825165787 0.00142817108597901 0.000297487393519717 0.000749760870503435 0.00173541759101174 0.00173524511432584 0.000402927503107888 0.000403574444781915 0.000481342805974881 0.00173533135266879 0.000429281584621562 0.000951701491840454 9.95578833551417e-07 9.86442964239837e-07 6.86687396934217e-07 7.03798700643589e-07 6.46310177059374e-07 9.91010898895627e-07 6.78932091545727e-07 8.03763614485687e-07 3.38929848988231e-06 3.36698212258598e-06 1.90020187291682e-06 1.9022611839395e-06 2.03162015997191e-06 3.37814030623415e-06 1.94469440560941e-06 2.5180727658593e-06 4.26190626960336e-06 4.33145319355547e-06 1.57663038434168e-06 1.57321726931479e-06 2.55503724897244e-06 4.29667973157941e-06 1.9016283008763e-06 2.85964887315755e-06 6.79076445578023e-06 6.80362805952605e-06 2.21279988728292e-06 2.19247728792414e-06 2.56763741137372e-06 6.79719625765314e-06 2.32430486219359e-06 4.11346142037741e-06 1.08981005100473e-05 1.09702231741234e-05 4.43792397720584e-06 4.39385706305356e-06 4.35132599112157e-06 1.09341618420853e-05 4.39436901046032e-06 7.01028614311033e-06 1.44343521343911e-05 1.43885062766436e-05 2.97108399236869e-06 2.9361368103692e-06 3.07510094091389e-06 1.44114292055173e-05 2.99410724788392e-06 7.5610360309373e-06 2.19341896283801e-05 2.19089069481405e-05 5.44827664126792e-06 5.43389520306994e-06 6.40160849468019e-06 2.19215482882603e-05 5.76126011300602e-06 1.22253753831077e-05 3.2096965404667e-05 3.1917590360156e-05 9.35969846634733e-06 9.28259654895929e-06 1.17710554914582e-05 3.20072778824115e-05 1.0137783502255e-05 1.88855812543176e-05 6.00861646167496e-05 5.98039010017255e-05 2.89190990157375e-05 2.88193281503933e-05 3.5016886713826e-05 5.99450328092376e-05 3.09184379599856e-05 4.25290758996864e-05 0.000140444819549737 0.00014066906583441 6.60154770293991e-05 6.60258322269699e-05 8.87017189319161e-05 0.000140556942692074 7.3581009396095e-05 0.000100371382714487 0.000280736601609165 0.000285018424774201 0.000119799151730285 0.000120042435629726 0.000143152077958408 0.000282877513191683 0.00012766455510614 0.000189749738340357 0.000508371640233945 0.000510049862813201 0.00019024724554502 0.000190978633219648 0.000254262124873627 0.000509210751523573 0.000211829334546099 0.000330781901337088 0.00103689928032983 0.00103541339663887 0.000340537331861751 0.000340388857023894 0.00041270389162145 0.00103615633848435 0.000364543360169032 0.000633188551495159 0.00126361572354857 0.00123629345487943 0.000519598305075535 0.000518291697782046 0.000661285249069778 0.001249954589214 0.000566391750642453 0.000839816886071073 0.001762119655104 0.0017560841549542 0.000674782891094214 0.000677053992907647 0.000822239734362582 0.0017591019050291 0.000724692206121481 0.00113845608568453 0.0025243968756747 0.00245330316446365 0.000765128910291508 0.000772445142154362 0.000940891361267359 0.00248885002006918 0.000826155137904409 0.00149123309077032 0.00266498059127734 0.00261238133130996 0.000680022802938313 0.000686839775073133 0.000778756449934441 0.00263868096129365 0.000715206342648629 0.00148459619010664 0.00276768864208099 0.00270794768940796 0.000730757427753942 0.000728309630917377 0.000859381727106304 0.00273781816574448 0.000772816261925874 0.00155881702345332 0.00489319456770206 0.00482447602607526 0.0011249829579708 0.00112166949303305 0.00139680808741811 0.00485883529688866 0.00121448684614065 0.00267222622643986 9.92026007240491e-07 9.83146776358541e-07 6.8596433129585e-07 7.00588956813239e-07 6.48284124891532e-07 9.87586391799516e-07 6.78279137666873e-07 8.02002039319931e-07 3.35751190882504e-06 3.3346110273707e-06 1.87145291339246e-06 1.87158779870846e-06 2.00154596376188e-06 3.34606146809787e-06 1.9148622252876e-06 2.48734192241171e-06 4.2557849281259e-06 4.33587691981728e-06 1.57644278250175e-06 1.56972525606761e-06 2.55424209678562e-06 4.29583092397159e-06 1.900136711785e-06 2.85841439665963e-06 6.82496473930249e-06 6.84645171047248e-06 2.2800433162741e-06 2.25225673730145e-06 2.65224668916099e-06 6.83570822488748e-06 2.39484891424552e-06 4.1711926385023e-06 1.10232270824576e-05 1.10982713313874e-05 4.51405287475434e-06 4.48829012408478e-06 4.49533236890528e-06 1.10607492069225e-05 4.49922512258147e-06 7.12383475631788e-06 1.42271870574996e-05 1.42106202776706e-05 3.10939446429482e-06 3.04414276506563e-06 3.28328143622543e-06 1.42189036675851e-05 3.14560622186196e-06 7.57492520015122e-06 2.03465569477379e-05 2.03357262797335e-05 4.0738642454304e-06 4.07730347098688e-06 4.22022727232875e-06 2.03411416137357e-05 4.12379832958201e-06 1.06107356432435e-05 2.4300002271347e-05 2.41297701737709e-05 6.16547583294512e-06 6.21739690523816e-06 7.36464349780199e-06 2.42148862225589e-05 6.58250541199509e-06 1.36354577362206e-05 4.75211760065747e-05 4.76281576747588e-05 2.42218780424269e-05 2.42070947636334e-05 2.97644922792845e-05 4.75746668406668e-05 2.60644883617816e-05 3.46685597533357e-05 0.000100054368833587 0.000100421026757178 4.95922261066128e-05 4.94163796505411e-05 6.65177452082985e-05 0.000100237697795383 5.51754503218175e-05 7.32003493112435e-05 0.000152239212109883 0.000153420559225202 7.83996122968146e-05 7.83589337594492e-05 9.47473017481157e-05 0.000152829885667542 8.38352826014598e-05 0.000111433123827893 0.000200293642287681 0.000197087803889663 0.000100501047149486 0.000100107750757346 0.00013267977660112 0.000198690723088672 0.000111096191502651 0.000146134004137059 0.000406982830483158 0.000406866119881198 0.000138720847695029 0.000139181676621391 0.000169164321838707 0.000406924475182178 0.000149022282051709 0.000252183159303897 0.000574617053281398 0.000569088234012944 0.000230177616669856 0.000230484350800056 0.000286638009037092 0.000571852643647171 0.000249099992169001 0.000378201052760269 0.000797653015136757 0.000794525428035144 0.000366295204471867 0.000366621404307027 0.000446541263481246 0.00079608922158595 0.000393152624086713 0.000554327263086408 0.000894380118145022 0.000900495824606682 0.000410156341221339 0.000410670774518745 0.0005024704659318 0.000897437971375852 0.000441099193890628 0.000623634704884718 0.000910192135605575 0.000911570117814388 0.000337990075340232 0.000338470409535124 0.000395731575163487 0.000910881126709981 0.000357397353346281 0.000578790862691761 0.00140888475391261 0.00140393947084452 0.000287599339840812 0.000294326831672894 0.000332080350327648 0.00140641211237857 0.000304668840613784 0.000745366149319697 0.0016953302425425 0.00169850319553805 0.000383380570905228 0.000382580287002041 0.000452350212015217 0.00169691671904027 0.000406103689974162 0.000922428901600606 9.91386963533909e-07 9.82538403227985e-07 6.85666490012742e-07 7.01204547040712e-07 6.48118086212785e-07 9.86962683380947e-07 6.78329707755413e-07 8.01782898005627e-07 3.35439271659431e-06 3.33162197283633e-06 1.86695766283647e-06 1.87000557206455e-06 1.99811766489118e-06 3.34300734471532e-06 1.91169363326407e-06 2.48421911784457e-06 4.25970285623004e-06 4.3400658582316e-06 1.57696552860463e-06 1.57591327703716e-06 2.55915268527534e-06 4.29988435723082e-06 1.90401049697238e-06 2.86236004107575e-06 6.8450600249526e-06 6.86670734534286e-06 2.29458062459321e-06 2.27731077592484e-06 2.67665106877069e-06 6.85588368514773e-06 2.41618082309625e-06 4.19206196791684e-06 1.10575241076888e-05 1.11326238258046e-05 4.52940843898402e-06 4.51014089081915e-06 4.52911538599091e-06 1.10950739667467e-05 4.52288823859803e-06 7.15176252985749e-06 1.43226219560669e-05 1.43050493794539e-05 3.20013970793002e-06 3.14110712945194e-06 3.41956119439247e-06 1.43138356677604e-05 3.25360267725815e-06 7.67769587345904e-06 2.04936904415333e-05 2.04785831832447e-05 4.22498133702686e-06 4.24051867923114e-06 4.42817033530384e-06 2.0486136812389e-05 4.29789011718728e-06 1.0773188795268e-05 2.33931648720778e-05 2.32058230708085e-05 5.42658120610734e-06 5.43803565055603e-06 6.17229506294451e-06 2.32994939714431e-05 5.67897063986929e-06 1.27271799724988e-05 4.38363391717111e-05 4.4010900763205e-05 2.17690262482429e-05 2.17212612094365e-05 2.65322036100806e-05 4.39236199674581e-05 2.334083035592e-05 3.15739462005352e-05 9.38097258600657e-05 9.41825159054759e-05 4.63827705452588e-05 4.62309771857783e-05 6.2291924561541e-05 9.39961208827708e-05 5.1635224097526e-05 6.8579582811624e-05 0.000149989356165065 0.000151848226762803 7.4366951622267e-05 7.41568179190638e-05 8.90955803507344e-05 0.000150918791463934 7.92064499640217e-05 0.000107891386563987 0.000200710000733928 0.000197980650762937 9.85817401154697e-05 9.83485371086034e-05 0.000130048258659898 0.000199345325748433 0.000108992845294657 0.000145133837476167 0.000433253676800227 0.000433329667604775 0.000149986732488915 0.000150297575821428 0.000185058556884655 0.000433291672202501 0.000161780955064999 0.00027038524192 0.000606239807717843 0.000600434726390202 0.000242555279136289 0.00024309154615891 0.000303145747804447 0.000603337267054023 0.000262930857699882 0.000399093421441538 0.000821448626570996 0.000817138775509512 0.000377413718606637 0.000377755632152284 0.000457594004120136 0.000819293701040254 0.000404254451626352 0.000570270151391913 0.000938546577540295 0.000944489581751372 0.000444930180675798 0.00044465091329133 0.000552383421410343 0.000941518079645834 0.000480654838459157 0.000665000134933828 0.000944882290767551 0.000947308375174799 0.000369833785034984 0.000370466485011553 0.000438117755421881 0.000946095332971175 0.000392806008489473 0.000614121738282154 0.00141987485278958 0.00141552064297419 0.000271653851215429 0.000279569993545262 0.000314886614630324 0.00141769774788189 0.000288703486463672 0.000740301191030958 0.00172470169104849 0.00172501556202632 0.000384481191000869 0.000384887531109095 0.000460160338401485 0.0017248586265374 0.000409843020170483 0.000935849262717251
6 9.97812622906606e-07 9.88874623484792e-07 6.82988402972035e-07 6.97842794754002e-07 6.4699641205995e-07 9.93343623195699e-07 6.75942536595329e-07 8.02902971235477e-07 3.4007651751958e-06 3.37868931194495e-06 1.91418608069122e-06 1.91448132480438e-06 2.04873071219869e-06 3.38972724357037e-06 1.9591327058981e-06 2.53137052096701e-06 4.27377364498564e-06 4.3514463792878e-06 1.59039898620349e-06 1.59182364876001e-06 2.5846849924458e-06 4.31261001213672e-06 1.92230254246976e-06 2.87842553033655e-06 6.76982173367147e-06 6.79611006073931e-06 2.24014748687133e-06 2.22948128155896e-06 2.6115888368398e-06 6.78296589720539e-06 2.36040586842336e-06 4.12942987993617e-06 1.08813640991739e-05 1.09557720989564e-05 4.48096498444265e-06 4.43384983948089e-06 4.39270932945345e-06 1.09185680990651e-05 4.435841384459e-06 7.02893207030146e-06 1.40219545692367e-05 1.39835070297595e-05 3.03841714574691e-06 3.02585438160398e-06 3.28420094038441e-06 1.40027307994981e-05 3.1161574892451e-06 7.4707868133463e-06 1.98926480554999e-05 1.98963617250312e-05 5.01796539855616e-06 5.00087367561307e-06 5.60606901054894e-06 1.98945048902655e-05 5.20830269490606e-06 1.10827835730499e-05 2.31000275959213e-05 2.30732619343353e-05 5.66251247477284e-06 5.63702500159178e-06 6.55856633534444e-06 2.30866447651283e-05 5.95270127056969e-06 1.28062786683931e-05 2.67591366880179e-05 2.69027467997314e-05 7.12549797086329e-06 7.1159945374415e-06 8.0313525806592e-06 2.68309417438747e-05 7.42428169632133e-06 1.51869457153427e-05 3.68316659144232e-05 3.65389147179014e-05 7.93069230305853e-06 7.90234311119518e-06 8.00698870598387e-06 3.66852903161623e-05 7.94667470674586e-06 1.94421209505124e-05 3.96569512797864e-05 3.94087357822345e-05 9.11977964721835e-06 9.14618054472433e-06 9.93034498463441e-06 3.95328435310105e-05 9.39876839219236e-06 2.14523984477196e-05 7.43832546777091e-05 7.53134252019372e-05 3.39951225603415e-05 3.40591131987684e-05 4.3839589296084e-05 7.48483399398231e-05 3.72979416850646e-05 5.2318100986968e-05 0.000136656192174755 0.000136796316234329 6.50017656807989e-05 6.49713449913151e-05 8.0904791826819e-05 0.000136726254204542 7.0292634166311e-05 9.68660821816034e-05 0.000197555419604068 0.00019769833137536 0.000102200147759728 0.000102347815730023 0.000130998968246103 0.000197626875489714 0.000111848977245284 0.000146160136543056 0.000412935007544909 0.000417610038739154 0.00023426016270903 0.000234268648113529 0.000290782478394416 0.000415272523142031 0.000253103763072325 0.000317971267100207 0.000441702287833935 0.00043657233445143 0.000169031484595822 0.000168593422160177 0.000211197708344747 0.000439137311142682 0.000182940871700249 0.000285419447477222 0.000567994160258879 0.000574544028877848 0.000248678408110972 0.000248051255570902 0.000301056465517787 0.000571269094568364 0.00026592870973322 0.000388064863667278 0.000871874157112069 0.000867347658290376 0.000350955373358873 0.000350800418994558 0.000437537368544534 0.000869610907701222 0.000379764386965989 0.000575702995260082 0.000772128866415357 0.000736145487042081 0.000213743851621951 0.000213769679909084 0.00024755459583339 0.000754137176728719 0.000225022709121475 0.000436668496164373 9.22677323336178e-05 9.13288826340684e-05 3.51054597850391e-05 3.48287764643585e-05 3.30274154467304e-05 9.17983074838431e-05 3.4320550565376e-05 5.73116533327628e-05 0.00071827252498494 0.000721061083860481 0.000490990264281415 0.000487940270293519 0.000515627384617394 0.00071966680442271 0.000498185973064109 0.00058677830560755 0.000961737381237085 0.000987740659619295 0.000455886382558602 0.000449635684600483 0.000734049090100715 0.00097473902042819 0.0005465237190866 0.000717809839623236 0.00125081257409632 0.00128728771771655 0.000681587509051042 0.00068283577771473 0.000770661099467752 0.00126905014590644 0.000711694795411175 0.00093463693560928 0.00226181576217706 0.00219769947093154 0.00126580275086079 0.00120783845785696 0.00121627493240157 0.0022297576165543 0.00122997204703978 0.00162988627484559 0.00556833477082967 0.00544404730881537 0.001236418497014 0.00121553076042468 0.00140748028026326 0.00550619103982252 0.00128647651256731 0.00297436232346939 0.0273456718537978 0.027062481263802 0.00464404147488167 0.00483953542455327 0.00561109170711514 0.0272040765587999 0.00503155620218336 0.01390056434483 0.0486183245030266 0.0479850119198397 0.00869692045714074 0.00890163370163533 0.00996759044873688 0.0483016682114332 0.00918871486917099 0.0248338962060759 0.0244055777256045 0.0254551719915471 0.00551005837806151 0.00561461413935374 0.00606832845069965 0.0249303748585758 0.00573100032270497 0.0134107501370533 0.0639536155194448 0.063894981011118 0.01232997853526 0.0137526294780614 0.0142532798455465 0.0639242982652814 0.013445295952956 0.0336368968778861 0.0799919587354545 0.0808974429872775 0.0140511245273455 0.0138810765378824 0.0144610959349605 0.080444700861366 0.0141310990000628 0.0406565397445841 0.0521404576769589 0.0519802932907812 0.00934889036024191 0.00917351591054721 0.00912965981152376 0.0520603754838701 0.00921735536077096 0.0263545634100106 0.0489001121732071 0.0484301268937457 0.00917275898501712 0.0082745303186528 0.00790185818625757 0.0486651195334764 0.00844971582997583 0.0245358773113761 0.209910765789827 0.213646067612282 0.0343683181831673 0.0363428967062105 0.0386274230126755 0.211778416701055 0.0364462126340178 0.106579094260832 0.0519469284479595 0.052071521447697 0.00904132751006672 0.008912606637068 0.00846078858038212 0.0520092249478282 0.00880490757583894 0.0260866345246347 0.252093470241023 0.256025085812973 0.0433512069089821 0.0450891956418767 0.0419492815893815 0.254059278026998 0.0434632280467468 0.127701648038847 0.527715169162505 0.525100772654469 0.0990302797407514 0.0887246489444805 0.0839144776322767 0.526407970908487 0.0905564687725029 0.264897069626897 0.31793486889742 0.338525543349048 0.055418008277406 0.0551984313156298 0.0579020491859095 0.328230206123234 0.0561728295929818 0.164995780205083 0.0885030893195645 0.0884009204169675 0.0148025476326458 0.0152402160317655 0.0137164079883037 0.088452004868266 0.014586390550905 0.0441326362778494 9.98303685773991e-07 9.8953083511558e-07 6.83197235427591e-07 6.9768090346419e-07 6.46982802031863e-07 9.93917260444786e-07 6.75953646974548e-07 8.03139092362643e-07 3.40007837279756e-06 3.37764645977152e-06 1.91395639225478e-06 1.9137407233579e-06 2.04799390060245e-06 3.38886241628454e-06 1.95856367207171e-06 2.53068316975684e-06 4.27411063880561e-06 4.35218415290664e-06 1.59155219032913e-06 1.5921392341546e-06 2.58520725974018e-06 4.31314739585613e-06 1.92296622807464e-06 2.87903869518724e-06 6.77100183800775e-06 6.79745583289892e-06 2.24275647577892e-06 2.23145856137734e-06 2.61370597223279e-06 6.78422883545333e-06 2.36264033646302e-06 4.13127573605914e-06 1.08833048648623e-05 1.09585537249887e-05 4.48463804204392e-06 4.43688389037897e-06 4.39458947132433e-06 1.09209292949255e-05 4.43870380124908e-06 7.03159399871964e-06 1.40332892342673e-05 1.39932176308393e-05 3.04863346249393e-06 3.03544908031255e-06 3.30051272588128e-06 1.40132534325533e-05 3.12819842289592e-06 7.48222042675887e-06 1.98756437919245e-05 1.98806358081591e-05 5.02213954917406e-06 5.00733026824899e-06 5.61024012830574e-06 1.98781398000418e-05 5.21323664857626e-06 1.10791979091625e-05 2.30447827824603e-05 2.30200546674512e-05 5.60451933560862e-06 5.57743010600093e-06 6.47381964069795e-06 2.30324187249558e-05 5.88525636076917e-06 1.27441213064438e-05 2.64434756904583e-05 2.65998398022616e-05 6.92366864767882e-06 6.9149510057203e-06 7.76113817246979e-06 2.652165774636e-05 7.19991927528964e-06 1.49286146637178e-05 3.57652763188115e-05 3.55097725496608e-05 7.300932307188e-06 7.28285981596017e-06 6.94318352406592e-06 3.56375244342361e-05 7.17565854907136e-06 1.85604049031373e-05 3.73644904195824e-05 3.70633825516162e-05 7.23048089891334e-06 7.2882910480325e-06 7.34222065485282e-06 3.72139364855993e-05 7.28699753393289e-06 1.92577731145994e-05 6.971371146899e-05 7.09752065768265e-05 3.16043562002539e-05 3.16651221865426e-05 4.04366987423479e-05 7.03444590229082e-05 3.45687257097148e-05 4.88790190349922e-05 0.000136633012484542 0.000137014113248324 6.55504433955499e-05 6.55252896196972e-05 8.20806444232745e-05 0.000136823562866433 7.10521258128405e-05 9.73607006342774e-05 0.000189210238991374 0.000189955166269266 9.80880780981542e-05 9.81315976282873e-05 0.000123958302544709 0.00018958270263032 0.00010672599275705 0.000139868676706358 0.000421130231468489 0.000425854860173802 0.000239868588330001 0.000239757195973802 0.000297414201259503 0.000423492545821145 0.000259013328521102 0.000324805015441119 0.000502944896483735 0.000497444561674999 0.000189921113848803 0.00018958585370678 0.000240699407606349 0.000500194729079367 0.000206735458387311 0.000324119166664133 0.00062648728191319 0.000636603576698353 0.000268798573872397 0.000267981182101279 0.000321636546060818 0.000631545429305771 0.000286138767344832 0.000424301432129208 0.000926623874429181 0.000921613482110326 0.000379555242386922 0.000379411911307762 0.000474210223903956 0.000924118678269754 0.000411059125866213 0.000616282946827629 0.000845278972609091 0.000810275856372114 0.000233734978808741 0.000234027270790439 0.00027556763112812 0.000827777414490603 0.0002477766269091 0.000479776941941701 9.95482281492099e-07 9.86528239215902e-07 6.83116865589625e-07 6.97456287350576e-07 6.46149051713212e-07 9.91005260354e-07 6.75574068217804e-07 8.01746545072283e-07 3.4001522410258e-06 3.37807598978982e-06 1.91348701372873e-06 1.9136020058749e-06 2.04793117743914e-06 3.38911411540781e-06 1.95834006568092e-06 2.53064968557168e-06 4.27437413956967e-06 4.35224316728777e-06 1.59095965932896e-06 1.59183727592344e-06 2.58422235361797e-06 4.31330865342872e-06 1.92233976295679e-06 2.87872731914556e-06 6.7713137934179e-06 6.7977537631383e-06 2.2420357742534e-06 2.23077632493324e-06 2.61253122019745e-06 6.7845337782781e-06 2.36178110646137e-06 4.13088217518806e-06 1.0883148119301e-05 1.09575361730912e-05 4.48326630792398e-06 4.43667676290575e-06 4.39568204372664e-06 1.09203421461961e-05 4.43854170485212e-06 7.03126188138972e-06 1.402211272128e-05 1.3982698952904e-05 3.04496871320937e-06 3.03116975876499e-06 3.2901367239653e-06 1.4002405837092e-05 3.12209173197989e-06 7.47421737402472e-06 1.98758713252222e-05 1.98789734380848e-05 5.01971067598953e-06 5.00303198447082e-06 5.60377503351635e-06 1.98774223816535e-05 5.20883923132556e-06 1.10762724914567e-05 2.30436857324191e-05 2.30150831861995e-05 5.63184431883749e-06 5.60417166990346e-06 6.50266374971339e-06 2.30293844593093e-05 5.91289324615145e-06 1.27594897314146e-05 2.65261581897561e-05 2.66791706559678e-05 6.98819428691796e-06 6.97959091255193e-06 7.84819447571134e-06 2.66026644228619e-05 7.27199322506041e-06 1.5004261704181e-05 3.60653726016996e-05 3.57911504530746e-05 7.52663763139071e-06 7.50039136157025e-06 7.31356272331874e-06 3.59282615273871e-05 7.44686390542657e-06 1.88394229542108e-05 3.76082733050215e-05 3.73567357174737e-05 7.65028201210178e-06 7.69429873801504e-06 7.94483146191308e-06 3.74825045112476e-05 7.76313740400997e-06 1.9650884246905e-05 7.01611316731038e-05 7.12161835906962e-05 3.15706902856616e-05 3.16459741506583e-05 4.06132087905542e-05 7.06886576319e-05 3.46099577422913e-05 4.90414376981348e-05 0.00013058247446565 0.000130867770798289 6.18151590202712e-05 6.17885241718743e-05 7.719031388606e-05 0.000130725122631969 6.69313323594018e-05 9.24488484684289e-05 0.000179649599250919 0.000179953885455325 9.25657572574571e-05 9.2681288574017e-05 0.000117704863046452 0.000179801742353122 0.000100983969625975 0.000132511078716834 0.000392597984872694 0.00039714893170794 0.000221830508492757 0.000221793273871249 0.000275474015417038 0.000394873458290317 0.000239699265927015 0.000301768942872336 0.000454510896419226 0.000448974579619169 0.000166499841080336 0.000166269859435943 0.000209972100011267 0.000451742738019198 0.000180913933509182 0.000289245455313188 0.000559089753207603 0.000567053184363627 0.000235890282197775 0.000235290095490206 0.000282882024682399 0.000563071468785615 0.00025135413412346 0.000376041067988322 0.000875054303001878 0.000870006490191869 0.000350371118594189 0.000350422986018171 0.00043714384172405 0.000872530396596873 0.000379312648778803 0.000576599747906031 0.00080064920237774 0.000764404672550828 0.000222811727255955 0.000222676059561087 0.000261286724941557 0.000782526937464284 0.000235591503919533 0.000454365677337433 9.99941879205268e-07 9.90497107045699e-07 6.82365002861322e-07 6.95344487460399e-07 6.48668933019998e-07 9.95219493125483e-07 6.7545947444724e-07 8.03363481918537e-07 3.40421750891657e-06 3.38134643649505e-06 1.91509384320354e-06 1.91628220338204e-06 2.05295908949238e-06 3.39278197270581e-06 1.96144504535932e-06 2.53397981629792e-06 4.27522531848229e-06 4.35240874073214e-06 1.58863427786642e-06 1.59083621080669e-06 2.58807039243881e-06 4.31381702960721e-06 1.9225136270373e-06 2.87903498806527e-06 6.7667258641379e-06 6.79078477761418e-06 2.2311802842736e-06 2.22331457171873e-06 2.6062992019247e-06 6.77875532087604e-06 2.35359801930568e-06 4.12366093993383e-06 1.08779988709657e-05 1.09529228342413e-05 4.47227370032055e-06 4.42772453810954e-06 4.38671905339604e-06 1.09154608526035e-05 4.42890576394205e-06 7.02352779940662e-06 1.39876969532166e-05 1.39516619562956e-05 2.99256044811886e-06 2.97777653264925e-06 3.21314171445847e-06 1.39696794547561e-05 3.06115956507553e-06 7.42456752094774e-06 1.98474330644744e-05 1.98306250351914e-05 4.89908098432892e-06 4.87956971543153e-06 5.43847345769472e-06 1.98390290498329e-05 5.07237471915173e-06 1.09790364514242e-05 2.31023426197803e-05 2.31046280714779e-05 5.63356651910613e-06 5.62859762889345e-06 6.57077383659271e-06 2.31034853456291e-05 5.94431266153076e-06 1.28079817351701e-05 2.78781825757006e-05 2.80247969373055e-05 8.03913585571264e-06 8.02096376263543e-06 9.09419916175248e-06 2.79514897565031e-05 8.38476626003351e-06 1.62114556586213e-05 4.37110711264351e-05 4.33981036813652e-05 1.27407185380386e-05 1.26966896417941e-05 1.5434249796489e-05 4.35545874039002e-05 1.36238859921072e-05 2.55961665568244e-05 5.91645326360898e-05 5.89837979202657e-05 2.08728546049124e-05 2.08393641620022e-05 2.48343845288932e-05 5.90741652781778e-05 2.21822010986026e-05 3.69389867704327e-05 9.83924046820082e-05 9.90399546598607e-05 4.57089979930307e-05 4.58074958123823e-05 5.93644586789736e-05 9.87161796709344e-05 5.02936508281289e-05 6.96626623652511e-05 0.000173723165152518 0.000174367167420711 7.29482243524448e-05 7.29572051242751e-05 8.85002951864489e-05 0.000174045166286615 7.81352415543896e-05 0.00011649921144728 0.000309207762798178 0.000310736025633377 0.000114849807875128 0.00011463943013908 0.000139101028453236 0.000309971894215778 0.000122863422155815 0.0001977068109798 0.00103677175894467 0.00103777718384016 0.000431968657472119 0.000432940415387836 0.000530847382519136 0.00103727447139242 0.00046525215179303 0.000694061079632785 0.00126042645465784 0.00122570521120173 0.000435890826154204 0.000437336408210833 0.000552437637230562 0.00124306583292979 0.0004752216238652 0.000782359307491035 0.00157173406910584 0.00153013465179343 0.000566012260865147 0.00056646676047497 0.000702310595377031 0.00155093436044963 0.000611596538905716 0.000987331667523283 0.00172819190316778 0.00169087098803249 0.000608894483691092 0.000608152103572421 0.000739083190249385 0.00170953144560013 0.000652043259170966 0.00107503853374263 0.00199944181210915 0.00193781876152424 0.00045508843352642 0.000453696574923012 0.000534335973174122 0.00196863028681669 0.000481040327207851 0.00107607631105139 9.96808222740644e-07 9.87878369747465e-07 6.83003143576895e-07 6.97492606242594e-07 6.46178271482053e-07 9.92343296244054e-07 6.75558007100514e-07 8.0227212275793e-07 3.40174907153536e-06 3.37848469388077e-06 1.91478577688599e-06 1.91496682872422e-06 2.04836363962504e-06 3.39011688270806e-06 1.95937208174508e-06 2.53167000213028e-06 4.27407725076559e-06 4.35195580822195e-06 1.59033774624408e-06 1.59168273101719e-06 2.58357154293135e-06 4.31301652949377e-06 1.92186400673087e-06 2.87832501583603e-06 6.77028336261451e-06 6.79589338560815e-06 2.23930415396736e-06 2.2281225747707e-06 2.60921339581362e-06 6.78308837411133e-06 2.35888004151722e-06 4.12856337455487e-06 1.08815090293944e-05 1.09563293625225e-05 4.4802165184531e-06 4.43450349960251e-06 4.39313010176639e-06 1.09189191959584e-05 4.43595003994067e-06 7.02913770234777e-06 1.40138077211613e-05 1.39757201128908e-05 3.03566858848603e-06 3.02188330039908e-06 3.27501905902119e-06 1.39947639170261e-05 3.11085698263543e-06 7.46441975639168e-06 1.98872771762469e-05 1.98898515818412e-05 5.01399709238921e-06 4.99437502979248e-06 5.59615822319688e-06 1.9888564379044e-05 5.20151011512619e-06 1.10763318206933e-05 2.30873333135345e-05 2.30568277001302e-05 5.67325061921996e-06 5.64859386370836e-06 6.56443958317506e-06 2.30720805068323e-05 5.96209468870113e-06 1.28060890159536e-05 2.67853074425634e-05 2.69274937454333e-05 7.15128637968312e-06 7.14457975444798e-06 8.06743091710471e-06 2.68564005939984e-05 7.45443235041194e-06 1.52152196478465e-05 3.70381475895646e-05 3.6739316315271e-05 8.0676670851442e-06 8.03642178151087e-06 8.22598704005542e-06 3.68887319524178e-05 8.11002530223683e-06 1.96215079623092e-05 4.01367835323321e-05 3.99208226285361e-05 9.77805161156321e-06 9.79899470066626e-06 1.0878610327134e-05 4.00288030804341e-05 1.01518855464545e-05 2.21026525600463e-05 7.58735757837943e-05 7.6685262677067e-05 3.4692288763735e-05 3.47751440556359e-05 4.49207649525091e-05 7.62794192304307e-05 3.81293992572934e-05 5.33894072465483e-05 0.000134480055259031 0.000134660203923487 6.36471231679524e-05 6.36237500390218e-05 7.89932364158953e-05 0.000134570129591259 6.87547032076232e-05 9.50808737610776e-05 0.000193887997383648 0.000193883164222513 9.95291664890326e-05 9.97259852408889e-05 0.000128386086530517 0.00019388558080308 0.000109213746086813 0.00014308247997332 0.000394164645820162 0.000398762404362443 0.000221276833170746 0.000221368175004444 0.000274962177478915 0.000396463525091303 0.000239202395218035 0.000302106847167342 0.000405945866332922 0.000400992741020255 0.000150555252309058 0.000150222854236813 0.000186468016305447 0.000403469303676588 0.000162415374283773 0.000258836946040899 0.000512894423506158 0.000516996719455717 0.00022058743803538 0.000220041695323446 0.000267998487091114 0.000514945571480937 0.000236209206816647 0.000347703752682363 0.000830964295874105 0.000826220407108005 0.000325179876265261 0.000325214627077459 0.00040485780735167 0.000828592351491055 0.000351750770231463 0.0005424874027353 0.000747195503074929 0.00070990874285677 0.000214767413997364 0.000214405131767226 0.000249049380774921 0.00072855212296585 0.00022607397551317 0.000427065234494242 9.98544407035241e-07 9.89517713454089e-07 6.83065621399296e-07 6.97671695209882e-07 6.46523442640176e-07 9.94031060244665e-07 6.75753586416451e-07 8.03064575947737e-07 3.40048070602866e-06 3.37883742598265e-06 1.91401900377738e-06 1.91391127460027e-06 2.04824130828974e-06 3.38965906600566e-06 1.95872386222247e-06 2.53109794373574e-06 4.27384248193957e-06 4.35183512756124e-06 1.59071633591393e-06 1.59179529569088e-06 2.58463987873665e-06 4.3128388047504e-06 1.92238383678049e-06 2.87856582396845e-06 6.77026728125119e-06 6.79632132170054e-06 2.24075346894993e-06 2.22976694860564e-06 2.61158046527385e-06 6.78329430147587e-06 2.36070029427647e-06 4.12973789715623e-06 1.08825949967362e-05 1.09570716441067e-05 4.48216880076143e-06 4.43543846702916e-06 4.3941028192885e-06 1.09198333204214e-05 4.43723669569303e-06 7.0302753455844e-06 1.40221764966303e-05 1.39831103242176e-05 3.0416912533697e-06 3.02823811495891e-06 3.28713587501519e-06 1.4002643410424e-05 3.11902174778127e-06 7.47247041283835e-06 1.98855791157405e-05 1.98882268708911e-05 5.01926164650926e-06 5.0021947220687e-06 5.60494957952021e-06 1.98869029933158e-05 5.20880198269939e-06 1.1080042386946e-05 2.3072298256547e-05 2.30445966684555e-05 5.64758122212365e-06 5.6209247509404e-06 6.53211574682352e-06 2.30584474625012e-05 5.93354057329586e-06 1.2783503328978e-05 2.66398799708773e-05 2.6788503655216e-05 7.05703673968438e-06 7.04789770414838e-06 7.93996536318004e-06 2.67141918130466e-05 7.34829993567094e-06 1.50946566866212e-05 3.6430046194155e-05 3.61472847831024e-05 7.7267435930949e-06 7.69915568324018e-06 7.65802632670039e-06 3.62886654886287e-05 7.69464186767849e-06 1.91322513160586e-05 3.85321947947125e-05 3.82797488367296e-05 8.32690900653436e-06 8.36156939291662e-06 8.86814201216755e-06 3.8405971815721e-05 8.51887347053951e-06 2.04737128086121e-05 7.20041369091789e-05 7.29969084510593e-05 3.26371090001819e-05 3.27060797552199e-05 4.2028452114745e-05 7.25005226801191e-05 3.57905469567156e-05 5.0474537246077e-05 0.000132773050112751 0.000133000567528191 6.29839131264839e-05 6.29562707146528e-05 7.851910753755e-05 0.000132886808820471 6.81530971262289e-05 9.40465818039259e-05 0.00018743366040204 0.000187631979105981 9.6864402705868e-05 9.70086691995772e-05 0.000123707999666704 0.00018753281975401 0.000105860357190716 0.000138529342216034 0.000400510732020862 0.00040518408217217 0.000226895260429793 0.000226888004601427 0.000281723574887353 0.000402847407096516 0.000245168946639525 0.000308240330822321 0.00044497776385018 0.000439681750037838 0.000166229030586739 0.000165870712868659 0.000208625637415089 0.000442329756944009 0.000180241793623496 0.000285076978951701 0.000560338585564094 0.000567596697957048 0.000240978912453363 0.000240359880485401 0.000290443296166673 0.000563967641760571 0.000257260696368479 0.000379943474525316 0.000870361897306706 0.000865573579931509 0.000349076805525715 0.000349029276427557 0.000435417866503147 0.000867967738619108 0.00037784131615214 0.000573891885138927 0.000782931701116356 0.000747130042420759 0.000216941049905742 0.000216892498308566 0.000253019522165699 0.000765030871768557 0.000228951023460002 0.000443382962783424
7 4.79761315984e-07 4.69776540618254e-07 2.4847908128207e-07 2.56667353161684e-07 2.35233340853326e-07 4.74768928301127e-07 2.4679325843236e-07 3.37983526379867e-07 3.12974061462795e-06 3.10729206465502e-06 1.6307408116672e-06 1.6274513836999e-06 1.75350252028471e-06 3.11851633964149e-06 1.67056490521727e-06 2.24974547898696e-06 4.23413271698372e-06 4.3126077216202e-06 1.54618165920045e-06 1.53586357693549e-06 2.51811991063632e-06 4.27337021930196e-06 1.86672171559075e-06 2.82938111707524e-06 6.75474960008424e-06 6.78005365036525e-06 2.22083333569449e-06 2.19071935246154e-06 2.57494460273536e-06 6.76740162522474e-06 2.32883243029713e-06 4.10426010826818e-06 1.0823436322102e-05 1.08986291408038e-05 4.43434707517662e-06 4.38343468437768e-06 4.34585374738781e-06 1.08610327314529e-05 4.38787850231404e-06 6.97714019396958e-06 1.39250692554549e-05 1.38870081880826e-05 2.96931217347107e-06 2.93531599474623e-06 3.16963984350559e-06 1.39060387217687e-05 3.02475600390763e-06 7.37726909105207e-06 1.96013631326117e-05 1.96074772891814e-05 4.80809249119769e-06 4.77884751019662e-06 5.29710587781431e-06 1.96044202108966e-05 4.96134862640287e-06 1.08185772602004e-05 2.23673584918463e-05 2.23187620681963e-05 5.10750750673583e-06 5.0837671479119e-06 5.7980317430134e-06 2.23430602800213e-05 5.32976879922038e-06 1.21350853915408e-05 2.50445638407405e-05 2.5194236952339e-05 5.95392707865283e-06 5.92624119372868e-06 6.36489139299161e-06 2.51194003965397e-05 6.08168655512437e-06 1.36967720916905e-05 3.32477806633074e-05 3.2978630775675e-05 7.90449869150398e-06 7.8531330421787e-06 8.1488193813294e-06 3.31132057194912e-05 7.96881703833736e-06 1.80265725107989e-05 3.40317634254074e-05 3.43924493158451e-05 8.51656705450199e-06 8.47992930845335e-06 9.72600724910124e-06 3.42121063706263e-05 8.90750120401886e-06 1.90293432706618e-05 3.97736239856103e-05 3.95098072405035e-05 9.09051149275711e-06 9.02386922804854e-06 9.8174394162359e-06 3.96417156130569e-05 9.31060671234718e-06 2.14430502726311e-05 5.37187158745858e-05 5.33749696989799e-05 1.85326796504575e-05 1.85196284548352e-05 2.16820289889599e-05 5.35468427867828e-05 1.95781123647508e-05 3.31656045335636e-05 8.50246251481557e-05 8.45864458313822e-05 2.98009353840322e-05 2.97964908211897e-05 3.82527364875782e-05 8.4805535489769e-05 3.26167208976001e-05 5.34922467344676e-05 8.90303593967039e-05 8.76588786198447e-05 2.42181584831714e-05 2.4182777279531e-05 2.9577419493686e-05 8.83446190082743e-05 2.59927850854628e-05 5.09335186545874e-05 0.00018795986262194 0.000184744551847546 7.77657130207105e-05 7.7657639804085e-05 9.87981334892656e-05 0.000186352207234743 8.47404954380204e-05 0.000125385180156709 0.000376472343703073 0.000369368861436393 0.000148970524288351 0.000148493321158646 0.000185365619048093 0.000372920602569733 0.000160943154831697 0.000245734133926911 0.000302704823561514 0.000289096371967313 0.000102657212224702 0.000102562376405994 0.000126225042619032 0.000295900597764413 0.000110481543749909 0.000184649165355711 0.00109760575643832 0.00107672278218689 0.000466998244914039 0.000466487928913042 0.00057895259925602 0.00108716426931261 0.000504146257694367 0.000737353462341663 0.00173614618530205 0.00173637513576086 0.0010869245367474 0.00110113580616692 0.000935108664823761 0.00173626066053145 0.0010410563359127 0.0013191380657602 0.00658580885028644 0.00657059861903493 0.003466390941899 0.0034888090603221 0.00326387239369661 0.00657820373466069 0.0034063574653059 0.00467509597304782 0.0114249558803498 0.0113579943110214 0.00338700916682119 0.00332808980677176 0.00445274318509949 0.0113914750956856 0.00372261405289748 0.00679015847001274 0.505811151438682 0.482553662168799 0.113297006557961 0.0980817582385837 0.120219759343391 0.49418240680374 0.110532841379979 0.263992667549483 0.0188880503661262 0.0189467153755745 0.00438478143057686 0.00419138204098056 0.00455128981768905 0.0189173828708504 0.00437581776308216 0.0101924438061894 0.0940819803347743 0.0974450949502009 0.0166203926304645 0.0179103081855906 0.020264249876638 0.0957635376424876 0.018264983564231 0.0492644051955336 1.01427820720521 1.01961949937553 0.191891156121371 0.19108422920855 0.208250994890035 1.01694885329037 0.197075460073318 0.52502481736014 0.361968224419953 0.361900724908145 0.0659826841518482 0.0639286393114676 0.0678243801317468 0.361934474664049 0.0659119011983542 0.184320930584632 0.570473204529582 0.575543082067469 0.100972333972711 0.100076509549754 0.105716961611183 0.573008143298525 0.102255268377883 0.29055641834614 0.206860109761179 0.199721361470097 0.0372190283114832 0.03422521830893 0.0366655405943691 0.203290735615638 0.0360365957382607 0.102938251689212 0.407170773170941 0.420022615665318 0.0809298433232911 0.0861521629616689 0.0795760988759092 0.413596694418129 0.0822193683869564 0.214770298799426 0.111657258666413 0.111893533198638 0.020644165884417 0.0207920156653941 0.0198806007382628 0.111775395932526 0.020438927429358 0.0569735148306251 0.146199476983996 0.146768036550826 0.0249707844028587 0.025081940065299 0.0252983722832632 0.146483756767411 0.0251170322504736 0.0736637220572487 0.050383194642102 0.0491029020664525 0.00896423113286361 0.00892924757951828 0.00888007349578258 0.0497430483542773 0.00892451740272149 0.0252519297833438 0.053537118552899 0.0547224256687233 0.0106398480964315 0.0100093652954664 0.00926484587321066 0.0541297721108111 0.00997135308836952 0.0276347206973462 0.192866292631563 0.188921940635469 0.0347268691322618 0.0348209620556503 0.0352051216489922 0.190894116633516 0.0349176509456347 0.0973082372207872 0.192301698825926 0.191126787927054 0.0337090655330692 0.0340878034907287 0.0340627223150935 0.19171424337649 0.0339531971129638 0.0970576156183742 0.0598512675236694 0.0599454795701875 0.0103271283408522 0.0107586307757288 0.0106383647815643 0.0598983735469284 0.0105747079660484 0.0303041741984004 0.503685381769163 0.505173208440507 0.0821379848816546 0.0819726865339607 0.0808756584982701 0.504429295104835 0.0816621099712951 0.250768984024711 4.79773225139569e-07 4.69880367455622e-07 2.4925216581019e-07 2.57826544024255e-07 2.3634691218042e-07 4.74826796297596e-07 2.47808540671622e-07 3.38615842922011e-07 3.12856574025446e-06 3.10608004899688e-06 1.62925725039212e-06 1.62717177230892e-06 1.75293007921496e-06 3.11732289462567e-06 1.66978636730533e-06 2.24880097823347e-06 4.2326487491559e-06 4.31086882927368e-06 1.54418489506466e-06 1.53602204459992e-06 2.51770971601274e-06 4.27175878921479e-06 1.8659722185591e-06 2.82828684682138e-06 6.75132727141687e-06 6.77654363137292e-06 2.21693219577043e-06 2.18998997673054e-06 2.57319771305201e-06 6.7639354513949e-06 2.32670662851766e-06 4.10159815766855e-06 1.08177528037581e-05 1.08928375169052e-05 4.43001781326179e-06 4.38036394588473e-06 4.3423417829342e-06 1.08552951603316e-05 4.38424118069358e-06 6.9726627725488e-06 1.39220468495266e-05 1.38834605068827e-05 2.96608360404527e-06 2.93311531354214e-06 3.16679073728243e-06 1.39027536782047e-05 3.02199655162328e-06 7.37429940225584e-06 1.95884687306213e-05 1.95947580742719e-05 4.79973402804896e-06 4.7721878179901e-06 5.28875989086872e-06 1.95916134024466e-05 4.95356057896926e-06 1.08087817083602e-05 2.23537128580544e-05 2.23052421226281e-05 5.08733375058172e-06 5.06406164041949e-06 5.76851397008056e-06 2.23294774903412e-05 5.30663645369392e-06 1.21157728683528e-05 2.50132766204019e-05 2.51633698901785e-05 5.9066610829552e-06 5.8800246621777e-06 6.3001482792521e-06 2.50883232552902e-05 6.028944674795e-06 1.36526961069931e-05 3.31801972168932e-05 3.29063486507156e-05 7.80293146669976e-06 7.7499699788683e-06 7.998743460343e-06 3.30432729338044e-05 7.85054830197035e-06 1.7927638154704e-05 3.38086035245417e-05 3.416681416451e-05 8.13940860621383e-06 8.10317945186273e-06 9.21519101482188e-06 3.39877088445259e-05 8.48592635763281e-06 1.868663935239e-05 3.91970638331605e-05 3.89554276484522e-05 8.29868294594961e-06 8.23304233501405e-06 8.69425683928972e-06 3.90762457408063e-05 8.40866070675113e-06 2.06756947203732e-05 5.11932747231605e-05 5.08241723480702e-05 1.64687426271355e-05 1.64505001649449e-05 1.9044128152773e-05 5.10087235356153e-05 1.73211236482845e-05 3.07961636032168e-05 8.26661414414534e-05 8.21649139264347e-05 2.81008922990015e-05 2.81064671668504e-05 3.57732173992952e-05 8.2415527683944e-05 3.06601922883823e-05 5.1362326446607e-05 9.43858162984445e-05 9.32924307508611e-05 2.89343129088552e-05 2.89172369739959e-05 3.53619237477272e-05 9.38391235246528e-05 3.10711578768594e-05 5.61783441359768e-05 0.000188737960823024 0.00018521488388408 7.76235512188003e-05 7.75523305252252e-05 9.91064496485858e-05 0.000186976422353552 8.47607771308704e-05 0.000125647035219943 0.000394098361266071 0.000387041072362321 0.000158793973867342 0.000158314597355516 0.000197030314106569 0.000390569716814196 0.000171379628443142 0.000259055663791564 0.000312281116034465 0.000297677049401223 0.00010900353661136 0.000108934174651963 0.000135659909013068 0.000304979082717844 0.000117865873425464 0.000192711157142416 0.00113966591792837 0.00111958070173412 0.000486697976670868 0.000486060368681811 0.000602831751914426 0.00112962330983124 0.000525196699089035 0.000766967343385919 4.80207272438907e-07 4.70088474362577e-07 2.49271620108898e-07 2.58131787278193e-07 2.36520030037441e-07 4.75147873400742e-07 2.47974479141511e-07 3.38843836845203e-07 3.12930202726151e-06 3.10691240016242e-06 1.6308981335394e-06 1.62763974786643e-06 1.75350386231606e-06 3.11810721371197e-06 1.67068058124063e-06 2.24965123422917e-06 4.23369212043945e-06 4.31222140435833e-06 1.54633545710703e-06 1.53620743017614e-06 2.51838660566165e-06 4.27295676239889e-06 1.86697649764827e-06 2.82936860354852e-06 6.75377833639398e-06 6.779157147608e-06 2.22111549374447e-06 2.19130221790059e-06 2.57509191352603e-06 6.76646774200099e-06 2.32916987505703e-06 4.10408902183461e-06 1.08171386004959e-05 1.08926161276221e-05 4.42931402711964e-06 4.37834717777418e-06 4.34200367956347e-06 1.0854877364059e-05 4.38322162815243e-06 6.97188392251506e-06 1.39206763254723e-05 1.38824709696742e-05 2.96794167345729e-06 2.93468199851228e-06 3.1687867082371e-06 1.39015736475733e-05 3.02380346006889e-06 7.37491153507064e-06 1.95920639508572e-05 1.95983826097405e-05 4.80283464219744e-06 4.77428632044248e-06 5.2921553067752e-06 1.95952232802989e-05 4.95642542313838e-06 1.08119445660026e-05 2.23558009005388e-05 2.23070005148529e-05 5.09944347617812e-06 5.07600447877033e-06 5.78706033754959e-06 2.23314007076958e-05 5.32083609749934e-06 1.21250619415779e-05 2.50247138404099e-05 2.51734779328879e-05 5.93389895323524e-06 5.90707715034613e-06 6.33846699584533e-06 2.50990958866489e-05 6.05981436647556e-06 1.36755269745449e-05 3.32088834771303e-05 3.29346735242143e-05 7.84895768324448e-06 7.79726782188536e-06 8.06788565041249e-06 3.30717785006723e-05 7.90470371851411e-06 1.79715336313774e-05 3.38831175137168e-05 3.42387583530791e-05 8.29335615275939e-06 8.25729519617912e-06 9.42897351839315e-06 3.4060937933398e-05 8.65987495577722e-06 1.88203001468255e-05 3.93671472173022e-05 3.9129658089335e-05 8.6035341338383e-06 8.53786809567422e-06 9.14535356895645e-06 3.92484026533186e-05 8.76225193282299e-06 2.09567122210212e-05 5.19681079310714e-05 5.15979883657073e-05 1.72069805619122e-05 1.71907801122837e-05 1.99740673959826e-05 5.17830481483893e-05 1.81239426900595e-05 3.15875848733914e-05 8.27262848952449e-05 8.2249033758061e-05 2.83196759847269e-05 2.83190903930819e-05 3.61819474257662e-05 8.24876593266529e-05 3.0940237934525e-05 5.15592064913762e-05 9.14873696101221e-05 9.01412185182471e-05 2.66459970420145e-05 2.66285181059286e-05 3.27116843395528e-05 9.08142940641846e-05 2.86620664958319e-05 5.3522957523173e-05 0.00018084694500992 0.000177390882111607 7.32134175274335e-05 7.31247331450782e-05 9.30685709760794e-05 0.000179118913560763 7.98022405495304e-05 0.000119528909754023 0.00037833255184498 0.000371398045425051 0.000151396095972307 0.000150942427392055 0.000188218513852212 0.000374865298635016 0.000163519012405525 0.000248057526897321 0.00028711153120164 0.000273085400667605 9.21218558143188e-05 9.21020148357017e-05 0.000113342495174422 0.000280098465934623 9.91887886081476e-05 0.000171552659538738 0.00107399734229358 0.00105368621005159 0.000456870650437034 0.00045637569118392 0.00056582763794751 0.00106384177617259 0.000493024659856155 0.000721351506382728 1.15146838520615e-06 1.82049385369917e-06 8.2053381142055e-07 2.08798328139432e-06 9.52134243539654e-07 1.48598111945266e-06 1.28688377878484e-06 1.36652271505197e-06 3.12845949815428e-06 3.12255852920679e-06 1.64855207819629e-06 1.63284503850533e-06 1.75954900221123e-06 3.12550901368054e-06 1.68031537297095e-06 2.25839282925479e-06 4.24268395382434e-06 4.32933435805064e-06 1.54997979851658e-06 1.54077742611331e-06 2.54086895866762e-06 4.28600915593749e-06 1.87720872776584e-06 2.8407288990345e-06 6.7989758972496e-06 6.81635860491184e-06 2.28465129924208e-06 2.22439436181024e-06 2.61915958961034e-06 6.80766725108072e-06 2.37606841688755e-06 4.14870795056482e-06 1.08423584688207e-05 1.09160071090697e-05 4.44540307764964e-06 4.39000285158296e-06 4.35805873027755e-06 1.08791827889452e-05 4.39782155317005e-06 6.99036604748012e-06 1.39409479157843e-05 1.38980412820288e-05 2.97584317044864e-06 2.94863032993346e-06 3.18860830146039e-06 1.39194945989066e-05 3.0376939339475e-06 7.39041419993112e-06 1.96464406285745e-05 1.96466075001019e-05 4.81945105977534e-06 4.79366081163555e-06 5.32109477564434e-06 1.96465240643382e-05 4.97806888235174e-06 1.08454509551463e-05 2.24228111421587e-05 2.23691524803857e-05 5.15075750064339e-06 5.13805380773234e-06 5.86963292305541e-06 2.23959818112722e-05 5.38614807714371e-06 1.21900815707951e-05 2.51423754302129e-05 2.53031946323793e-05 5.98691697754025e-06 5.96771832564086e-06 6.43133548003119e-06 2.52227850312961e-05 6.12865692773743e-06 1.37663081691609e-05 3.32452074915887e-05 3.2991279184048e-05 7.88426876910329e-06 7.84708344872019e-06 8.12658940270541e-06 3.31182433378183e-05 7.95264720684296e-06 1.80188856592331e-05 3.4146347085707e-05 3.47023899537568e-05 8.9416438468271e-06 8.93243964941617e-06 1.03197340884317e-05 3.44243685197319e-05 9.39793919489164e-06 1.94085109248277e-05 4.1411366038184e-05 4.130693152526e-05 1.10159338688798e-05 1.10812686864518e-05 1.25932228884036e-05 4.1359148781722e-05 1.15634751479117e-05 2.34817446014358e-05 6.86310025878028e-05 6.8692949004987e-05 2.76204084254576e-05 2.76563712979331e-05 3.33011743619849e-05 6.86619757963949e-05 2.95259846951252e-05 4.51803811356331e-05 0.000104736943519859 0.000104178243084287 3.9224136694516e-05 3.93101091710535e-05 5.0258165742719e-05 0.000104457593302073 4.29308038694295e-05 6.7541519642487e-05 0.000106882542147362 0.000104290553567709 3.27513012770789e-05 3.29054899186106e-05 3.86938731430439e-05 0.000105586547857536 3.47835547795778e-05 6.31047520107609e-05 0.000253514667536784 0.000250111339390721 9.52880140869008e-05 9.51350175821595e-05 0.000117109255357143 0.000251813003463753 0.000102510762342068 0.000162231658790742 0.000619178895920479 0.000616856422342285 0.0002014506967721 0.000201797784281102 0.000253566227364107 0.000618017659131382 0.000218938236139103 0.000378570005336015 0.00101605549475738 0.0010201967918408 0.000291273822298286 0.000291022660619018 0.000368395684356324 0.00101812614329909 0.000316897389091209 0.000597388890774361 0.00222299993825333 0.00218096323130858 0.000842601839730877 0.000842432892758627 0.00105783838260719 0.00220198158478096 0.000914291038365566 0.00142936725693172 4.80816261361596e-07 4.70651890506095e-07 2.48629346088287e-07 2.57160581695358e-07 2.35525527131936e-07 4.75734075933846e-07 2.47105151638527e-07 3.38556721356654e-07 3.13055703053537e-06 3.10802448072641e-06 1.63211076032516e-06 1.62816738094693e-06 1.75423491688649e-06 3.11929075563089e-06 1.67150435271953e-06 2.25061891388407e-06 4.23492520867254e-06 4.31348508000197e-06 1.54780024144206e-06 1.53653540433163e-06 2.51933279468015e-06 4.27420514433725e-06 1.86788948015128e-06 2.83041574582567e-06 6.75632138391657e-06 6.78153005009424e-06 2.22385095959811e-06 2.19260329693903e-06 2.57703580460389e-06 6.7689257170054e-06 2.33116335371368e-06 4.10626829903037e-06 1.08231948928056e-05 1.08987823055565e-05 4.43402710496135e-06 4.38221321568337e-06 4.34555574576636e-06 1.0860988599181e-05 4.38726535547036e-06 6.97675465295463e-06 1.39238296481418e-05 1.38859160244747e-05 2.96995822411518e-06 2.9371416075837e-06 3.17150132354189e-06 1.39048728363082e-05 3.02620038508026e-06 7.37766936557145e-06 1.96032253263937e-05 1.96095375725703e-05 4.8094412288056e-06 4.78093877597172e-06 5.2987791978145e-06 1.9606381449482e-05 4.96305306753061e-06 1.08203844203112e-05 2.23684570397547e-05 2.23190929436694e-05 5.1145264616623e-06 5.09187698732851e-06 5.80923572544221e-06 2.23437749917121e-05 5.33854639147767e-06 1.21406378315714e-05 2.50507119878981e-05 2.51988833447812e-05 5.96929252217155e-06 5.94301103974453e-06 6.38652556201988e-06 2.51247976663396e-05 6.09960970797866e-06 1.3709684891323e-05 3.32640210902218e-05 3.29933934257786e-05 7.92957208459258e-06 7.88046517122018e-06 8.18641569451741e-06 3.31287072580002e-05 7.99881765011006e-06 1.80507734932661e-05 3.40727476414199e-05 3.44322653316501e-05 8.60590259645238e-06 8.57041140423466e-06 9.84871426270853e-06 3.4252506486535e-05 9.00834275446519e-06 1.91060082472931e-05 3.98944903212344e-05 3.96278054494689e-05 9.28753113629117e-06 9.21950166781564e-06 1.01073333426993e-05 3.97611478853516e-05 9.53812204893538e-06 2.16273323835019e-05 5.41317592181132e-05 5.3771351220995e-05 1.88932460273155e-05 1.88782182652828e-05 2.21157030174634e-05 5.39515552195541e-05 1.99623891033539e-05 3.3558055549834e-05 8.57311772032845e-05 8.53278145656785e-05 3.04155305677554e-05 3.04055844455416e-05 3.91659461459762e-05 8.55294958844815e-05 3.33290203864244e-05 5.42092105856472e-05 8.85690838567329e-05 8.71085029769287e-05 2.36839700859619e-05 2.36565513003499e-05 2.90546043148825e-05 8.78387934168308e-05 2.54650419003981e-05 5.04145425069712e-05 0.000184392813407305 0.00018127980458583 7.59067292531627e-05 7.57805685618366e-05 9.61950970957616e-05 0.000182836308996568 8.26274649702536e-05 0.000122711002580779 0.0003685941040075 0.000361416962135687 0.000145583671265272 0.000145137727694964 0.000181549924986942 0.000365005533071593 0.00015742377464906 0.000240456478018073 0.000286330448971307 0.000273023717897091 9.06376720919708e-05 9.05945196391448e-05 0.000109742732883868 0.000279677083434199 9.69916415383277e-05 0.000170065818296676 0.00104592525049836 0.00102509469155725 0.000443840997887932 0.000443484203499968 0.000550270260433178 0.0010355099710278 0.000479198487273693 0.000701723080775337 4.80059533725035e-07 4.69987392662543e-07 2.48636348233798e-07 2.57124054654391e-07 2.35794129158756e-07 4.75023463193789e-07 2.47184844015648e-07 3.38320291686905e-07 3.12963089109228e-06 3.10732957402862e-06 1.63094495570437e-06 1.62768802782354e-06 1.7535828104585e-06 3.11848023256045e-06 1.67073859799547e-06 2.24983525182146e-06 4.23383412633953e-06 4.31230793636447e-06 1.54629035982616e-06 1.53607761329008e-06 2.51828797447064e-06 4.273071031352e-06 1.86688531586229e-06 2.82935960205818e-06 6.75425004680134e-06 6.77964224891454e-06 2.22104337177492e-06 2.19107793085651e-06 2.57498413448128e-06 6.76694614785794e-06 2.32903514570423e-06 4.10419954656572e-06 1.08209449777266e-05 1.08962064516586e-05 4.43216275343629e-06 4.38120867330119e-06 4.34426272672244e-06 1.08585757146926e-05 4.38587805115331e-06 6.97495711656902e-06 1.39231008619108e-05 1.38849793035475e-05 2.96877432822077e-06 2.93511358654741e-06 3.16938861599195e-06 1.39040400827292e-05 3.02442551025338e-06 7.37627133924369e-06 1.95968301001022e-05 1.96029355098973e-05 4.80586982182456e-06 4.77705524673828e-06 5.29482502119363e-06 1.95998828049997e-05 4.95925002991883e-06 1.08155031399512e-05 2.23623070449983e-05 2.23134633231665e-05 5.10422143839941e-06 5.08045493741582e-06 5.79306892413535e-06 2.23378851840824e-05 5.32591509998353e-06 1.21307031336231e-05 2.50352816956429e-05 2.51846170639982e-05 5.94487436877628e-06 5.91775391533965e-06 6.35262131208806e-06 2.51099493798205e-05 6.07174986540133e-06 1.3687029671169e-05 3.32282124240669e-05 3.29561111434784e-05 7.87785963921709e-06 7.82604673691076e-06 8.10921172131423e-06 3.30921617837726e-05 7.93770603248069e-06 1.79994883329975e-05 3.39536652197613e-05 3.43131972138577e-05 8.40734408040848e-06 8.37104709969207e-06 9.58090799526502e-06 3.41334312168095e-05 8.78643305845519e-06 1.89252323217969e-05 3.95581543566924e-05 3.93058869069164e-05 8.84871083624623e-06 8.78294045087232e-06 9.4818238199756e-06 3.94320206318044e-05 9.03782503569805e-06 2.11955032741406e-05 5.28061227970993e-05 5.24524740581031e-05 1.78795719725474e-05 1.7865892752222e-05 2.0844503814121e-05 5.26292984276012e-05 1.88633228462968e-05 3.23697130788186e-05 8.3699290907436e-05 8.3238317871891e-05 2.8979862531717e-05 2.89773500340084e-05 3.71136796561996e-05 8.34688043896635e-05 3.16902974073084e-05 5.24017002002504e-05 8.97993117210466e-05 8.84494859506018e-05 2.51328764768291e-05 2.51038178697017e-05 3.07718351057228e-05 8.91243988358242e-05 2.70028431507512e-05 5.18514654247804e-05 0.000183510699671337 0.000180189269060224 7.51052923278681e-05 7.50063850780178e-05 9.54246828817189e-05 0.00018184998436578 8.18454534292016e-05 0.000121847265803833 0.000375998366463152 0.00036899883475754 0.00014952753832558 0.000149062565150762 0.000185977841996636 0.000372498600610346 0.000161522648490993 0.000245913029338734 0.000292733190124291 0.000278985297977052 9.6433110389927e-05 9.63726976518985e-05 0.000118555940063963 0.000285859244050671 0.000103787249368596 0.000176616047241426 0.00108171144672288 0.00106119118498779 0.000460189803832916 0.000459702842031368 0.000570280224199431 0.00107145131585534 0.000496724290021238 0.000726615100354877


==> figures/numerics/3D-planewave_optimal-stabilization/data/data_elastic-iso_TauGodunov.txt <==
tau qP-simple_ux_freq8.00mHz qP-simple_uy_freq8.00mHz qP-simple_uz_freq8.00mHz qP-simple_sxx_freq8.00mHz qP-simple_syy_freq8.00mHz qP-simple_szz_freq8.00mHz qP-simple_sxy_freq8.00mHz qP-simple_sxz_freq8.00mHz qP-simple_syz_freq8.00mHz qP-simple_ux_freq10.00mHz qP-simple_uy_freq10.00mHz qP-simple_uz_freq10.00mHz qP-simple_sxx_freq10.00mHz qP-simple_syy_freq10.00mHz qP-simple_szz_freq10.00mHz qP-simple_sxy_freq10.00mHz qP-simple_sxz_freq10.00mHz qP-simple_syz_freq10.00mHz qP-simple_ux_freq12.00mHz qP-simple_uy_freq12.00mHz qP-simple_uz_freq12.00mHz qP-simple_sxx_freq12.00mHz qP-simple_syy_freq12.00mHz qP-simple_szz_freq12.00mHz qP-simple_sxy_freq12.00mHz qP-simple_sxz_freq12.00mHz qP-simple_syz_freq12.00mHz qP-double_ux_freq8.00mHz qP-double_uy_freq8.00mHz qP-double_uz_freq8.00mHz qP-double_sxx_freq8.00mHz qP-double_syy_freq8.00mHz qP-double_szz_freq8.00mHz qP-double_sxy_freq8.00mHz qP-double_sxz_freq8.00mHz qP-double_syz_freq8.00mHz qP-double_ux_freq10.00mHz qP-double_uy_freq10.00mHz qP-double_uz_freq10.00mHz qP-double_sxx_freq10.00mHz qP-double_syy_freq10.00mHz qP-double_szz_freq10.00mHz qP-double_sxy_freq10.00mHz qP-double_sxz_freq10.00mHz qP-double_syz_freq10.00mHz qP-double_ux_freq12.00mHz qP-double_uy_freq12.00mHz qP-double_uz_freq12.00mHz qP-double_sxx_freq12.00mHz qP-double_syy_freq12.00mHz qP-double_szz_freq12.00mHz qP-double_sxy_freq12.00mHz qP-double_sxz_freq12.00mHz qP-double_syz_freq12.00mHz sH-simple_ux_freq0.20mHz sH-simple_uy_freq0.20mHz sH-simple_uz_freq0.20mHz sH-simple_sxx_freq0.20mHz sH-simple_syy_freq0.20mHz sH-simple_szz_freq0.20mHz sH-simple_sxy_freq0.20mHz sH-simple_sxz_freq0.20mHz sH-simple_syz_freq0.20mHz sH-simple_ux_freq0.40mHz sH-simple_uy_freq0.40mHz sH-simple_uz_freq0.40mHz sH-simple_sxx_freq0.40mHz sH-simple_syy_freq0.40mHz sH-simple_szz_freq0.40mHz sH-simple_sxy_freq0.40mHz sH-simple_sxz_freq0.40mHz sH-simple_syz_freq0.40mHz sH-simple_ux_freq0.60mHz sH-simple_uy_freq0.60mHz sH-simple_uz_freq0.60mHz sH-simple_sxx_freq0.60mHz sH-simple_syy_freq0.60mHz sH-simple_szz_freq0.60mHz sH-simple_sxy_freq0.60mHz sH-simple_sxz_freq0.60mHz sH-simple_syz_freq0.60mHz sH-double_ux_freq0.20mHz sH-double_uy_freq0.20mHz sH-double_uz_freq0.20mHz sH-double_sxx_freq0.20mHz sH-double_syy_freq0.20mHz sH-double_szz_freq0.20mHz sH-double_sxy_freq0.20mHz sH-double_sxz_freq0.20mHz sH-double_syz_freq0.20mHz sH-double_ux_freq0.40mHz sH-double_uy_freq0.40mHz sH-double_uz_freq0.40mHz sH-double_sxx_freq0.40mHz sH-double_syy_freq0.40mHz sH-double_szz_freq0.40mHz sH-double_sxy_freq0.40mHz sH-double_sxz_freq0.40mHz sH-double_syz_freq0.40mHz sH-double_ux_freq0.60mHz sH-double_uy_freq0.60mHz sH-double_uz_freq0.60mHz sH-double_sxx_freq0.60mHz sH-double_syy_freq0.60mHz sH-double_szz_freq0.60mHz sH-double_sxy_freq0.60mHz sH-double_sxz_freq0.60mHz sH-double_syz_freq0.60mHz
0.0001 2.42546281618556e-05 0.000483098451176283 2.42603771989302e-05 5.55858084035913e-06 5.4658712461199e-06 5.55901847985075e-06 1.90792495070306e-09 0.000294631521240402 1.90760947178108e-09 1.65734452687108e-05 0.000141428012916376 1.66006553754952e-05 5.15634334811305e-06 5.12694690555069e-06 5.15645631017516e-06 5.82208767277882e-10 7.72551474066063e-05 5.82160256497753e-10 7.27560535317337e-05 0.000226132595559305 7.28161313679406e-05 6.05715289813263e-05 6.05742886872594e-05 6.05713184036525e-05 9.48777471076854e-10 0.000130210799391122 9.48482784348622e-10 2.42328562739125e-05 0.000482409355015353 2.42384900786535e-05 5.56042033783439e-06 5.46741830068065e-06 5.56105697930404e-06 1.90544759392473e-09 0.000294309959194101 1.90548728400017e-09 1.64322594431462e-05 0.00013383944218423 1.64619489019724e-05 5.15466919889534e-06 5.12469209720178e-06 5.15461149352567e-06 5.67421950544251e-10 7.51339204402137e-05 5.67399616850595e-10 7.27496301778105e-05 0.000223530494908892 7.28127039966971e-05 6.05756932527756e-05 6.05784288640904e-05 6.05753674666951e-05 9.43375430528377e-10 0.00012975412873826 9.43403857294166e-10 0.48922525184259 0.000439774919875739 0.433764700892662 8.38790807553582e-08 7.98232981632715e-08 7.20207451940209e-08 0.000422227680322176 3.55472437218125e-08 0.000344666551455337 0.0584581748083734 6.14117300434026e-05 0.0461120419660318 2.03183321771628e-08 2.01647455281851e-08 2.00369682290374e-08 8.55917395155564e-05 8.76621895030492e-09 5.16300804539371e-05 0.0761306853326096 0.000145633046957839 0.073747567222299 4.71184304654832e-08 4.99623650350304e-08 4.6250425099105e-08 0.000129895123757323 2.0881888515975e-08 0.000130259447196452 8.7313892152385e-06 6.36298681847591e-07 8.70707674502182e-06 5.72516808266152e-12 7.42660641402255e-12 5.72721996213134e-12 6.95414508285596e-08 2.12643116501981e-12 6.95669234449871e-08 0.00166414223012261 1.03197011656314e-05 0.00166391900691772 7.98941262364182e-10 8.64420443736838e-10 7.98928046402171e-10 3.83210271730279e-06 2.49729131371303e-10 3.83212876049254e-06 0.0720191969321746 0.000143666576262682 0.0720197745566345 4.62825809669137e-08 4.90099303953928e-08 4.62797950375088e-08 0.000128693397376917 2.0016839676301e-08 0.000128703403690762
0.001 1.2620942653161e-05 0.000174557735956575 1.26390821946561e-05 4.90610102222586e-06 4.87651003401863e-06 4.90651483780919e-06 6.61627148586131e-10 0.000127458940293473 6.61682167479773e-10 1.63485586983247e-05 0.000132266366697972 1.63909832053859e-05 5.14554340332488e-06 5.11640741420078e-06 5.14565450755107e-06 5.63867536516219e-10 7.51053344024767e-05 5.6382787935608e-10 7.26664140781637e-05 0.000224120874494792 7.27513258517709e-05 6.05355253568808e-05 6.05382236564522e-05 6.0535434164226e-05 9.43759366212049e-10 0.000129885976431554 9.43813596768962e-10 1.26269288284203e-05 0.000174514871927875 1.26350751393042e-05 4.91035260026417e-06 4.88092983998159e-06 4.91073753713805e-06 6.61474511465251e-10 0.000127467067827454 6.6154972370511e-10 1.63570420971796e-05 0.000132095361752623 1.63780174619985e-05 5.14536215145101e-06 5.11615830724759e-06 5.14547824233371e-06 5.63522561360678e-10 7.50678316040274e-05 5.6353583940434e-10 7.27003495053197e-05 0.000223946139154889 7.27480623845102e-05 6.05491876905321e-05 6.05516695367166e-05 6.0548913667941e-05 9.43618094067402e-10 0.000129875581581576 9.43646023819213e-10 0.0120524135484118 1.13736269949471e-05 0.0118569197540056 1.94351167444249e-09 1.82675133093546e-09 1.92947033946058e-09 1.02753092017607e-05 1.07550376378472e-09 1.06441399233129e-05 0.00748366834391294 1.30499142889027e-05 0.0069596228798018 2.17993892373793e-09 2.2353426383576e-09 2.29498313333732e-09 8.6352754680465e-06 1.28557235211123e-09 8.19162541090579e-06 0.0265447642074941 0.000117394792816469 0.0265933852456136 3.73636320014854e-08 3.78668454838708e-08 3.73902864460661e-08 0.000103902256756827 7.96949131818665e-09 0.000103809793511392 5.53860475204749e-05 5.76865438471704e-07 5.52133431604119e-05 7.02757046993521e-12 9.74550191314352e-12 7.02732408149803e-12 7.8259235264254e-08 2.45843272959249e-12 7.82687964812503e-08 0.00178524111928227 9.97289940702032e-06 0.00178388566770488 8.01299301822838e-10 8.88005229197616e-10 8.01206610665085e-10 3.8259629932566e-06 2.51637799810922e-10 3.82563641799823e-06 0.0267695621261744 0.000117823388428443 0.0267693100728686 3.74968443698603e-08 3.79557700971603e-08 3.74929036372934e-08 0.000104297080608826 8.0502709526252e-09 0.000104300222623567
0.01 7.84542864772253e-06 7.15723518639699e-05 7.8526431702817e-06 3.80501157333078e-06 3.79967789913201e-06 3.80506318551361e-06 2.64446730642714e-10 4.94377454633354e-05 2.64525647077494e-10 1.53183820875136e-05 0.000126570507333745 1.53330329285999e-05 4.84081052299629e-06 4.82117385294561e-06 4.84082735261596e-06 4.8453263747467e-10 6.87727560493812e-05 4.84603621238505e-10 7.00820207134863e-05 0.000231836409430635 7.01195243335594e-05 5.83396534007354e-05 5.83422099337447e-05 5.83392429701943e-05 8.91646895704068e-10 0.000127342633375771 8.917544308242e-10 7.84803840957244e-06 7.15007843209417e-05 7.8591509464477e-06 3.81191022212903e-06 3.80653433378339e-06 3.81193678197715e-06 2.64420412893929e-10 4.94243987195695e-05 2.64455561134167e-10 1.5312409059572e-05 0.000126552354620835 1.53327876960739e-05 4.84090216531103e-06 4.82125089619579e-06 4.84088183520579e-06 4.84500974403114e-10 6.87582725751555e-05 4.84548925620481e-10 7.00731298326336e-05 0.000231808150547277 7.0120737730952e-05 5.83369668735604e-05 5.83395045477156e-05 5.83365484412734e-05 8.91606593847311e-10 0.000127316286834672 8.91640953194753e-10 0.00944105069952996 8.15850629613899e-06 0.00778864158606821 1.53829112507487e-09 1.44134439044651e-09 1.34085478338727e-09 8.16666958075139e-06 6.57281433626074e-10 6.25921101645189e-06 0.00505534359532401 7.11070282069755e-06 0.00504548901560155 1.6213868112428e-09 1.88959901842062e-09 1.65542482560717e-09 6.14767525018613e-06 8.70924617744326e-10 6.47930568043784e-06 0.0186568963719199 9.62583670467088e-05 0.0185913879893908 3.41687989727415e-08 3.58150527314258e-08 3.41703134182299e-08 9.26540885887758e-05 5.9542298287639e-09 9.26560916352215e-05 6.86974548867627e-05 1.7279439762234e-07 6.86989831105043e-05 1.31330533667102e-11 1.8298176417032e-11 1.31453687777648e-11 1.12034082882073e-07 4.40830476203755e-12 1.12109754984503e-07 0.00194214075057506 4.89351409792926e-06 0.00193857561974849 8.48214101426981e-10 1.14784355173269e-09 8.48042990135489e-10 3.76285845699768e-06 2.7392729044755e-10 3.76311947601242e-06 0.0186240423742445 9.62940400424665e-05 0.0186149063060385 3.41998536794243e-08 3.58439569525126e-08 3.41987728969719e-08 9.26963833514298e-05 5.94795714117401e-09 9.26990952450634e-05
0.1 4.38813096174374e-06 4.89407544978575e-05 4.38738156258906e-06 1.92416908310911e-06 1.92464612241338e-06 1.92412261375387e-06 7.31654812282953e-11 1.85717804296004e-05 7.31747595963714e-11 1.01654218423477e-05 0.000114900483313893 1.01651800773138e-05 3.09415251309817e-06 3.09560853822728e-06 3.09413765150294e-06 1.84852812076736e-10 3.78256591470829e-05 1.8482428338326e-10 4.26858156335579e-05 0.000234140286868042 4.26972289299753e-05 3.4198014527609e-05 3.42008370766449e-05 3.41977981850082e-05 4.13221473712545e-10 7.9962162398987e-05 4.13082017456614e-10 4.38874455385853e-06 4.89532475010894e-05 4.38777068053557e-06 1.92359284735965e-06 1.92409728493889e-06 1.9235486695144e-06 7.31511839168808e-11 1.85720416833537e-05 7.31536950795749e-11 1.01676499930872e-05 0.00011494023852654 1.01674222501157e-05 3.09316555264506e-06 3.09464261168332e-06 3.09319420421826e-06 1.84820807922519e-10 3.78223552823699e-05 1.84770857949419e-10 4.26922285151263e-05 0.000234223291586022 4.26978399969431e-05 3.41979286420697e-05 3.42008024897386e-05 3.4197767857417e-05 4.13162537583813e-10 7.99496687014522e-05 4.12997079474661e-10 0.00227025701294856 3.09233272525302e-06 0.00326465123356446 4.0523546061663e-10 5.31115966613544e-10 5.51183891681799e-10 2.28656635543528e-06 1.85875541952709e-10 3.13702635983341e-06 0.00429696159349532 5.20846734860825e-06 0.00434299299894361 1.60326236020916e-09 1.81454700501703e-09 1.54398770847839e-09 6.15197578873112e-06 8.2046575264687e-10 5.79096884019682e-06 0.0213470857744324 8.08173153721893e-05 0.0213828836172288 3.24254684195961e-08 3.44205406279549e-08 3.24187660051159e-08 8.44026748116062e-05 8.2384074091724e-09 8.43998312057215e-05 1.33807190635894e-05 5.76101532769895e-08 1.33611586214296e-05 1.37954836537889e-11 1.89895562137119e-11 1.37919342214014e-11 1.17564938814858e-07 4.80145989650637e-12 1.17572950923029e-07 0.000767180916283521 2.30176975735223e-06 0.000766723525212305 8.861181749905e-10 1.20161870287877e-09 8.85829542149388e-10 3.75917926812383e-06 2.97993729694747e-10 3.7595512837633e-06 0.0213498520336857 8.08207500245285e-05 0.0213519852111995 3.24119200263491e-08 3.44092361591584e-08 3.24119673920485e-08 8.44192072822169e-05 8.24386537782557e-09 8.44047229366561e-05
1 9.16620737044755e-07 1.19191837597112e-05 9.16338693301332e-07 5.8833372132899e-07 5.88873144901421e-07 5.88316167817967e-07 1.80619271841008e-11 5.04564399688544e-06 1.80559342498932e-11 2.62212172109178e-06 3.38819713996806e-05 2.62124199797157e-06 1.63244310485232e-06 1.63427852899946e-06 1.63241736404024e-06 5.29023569436423e-11 1.1801428146087e-05 5.28923469681208e-11 1.02159900856404e-05 7.99312885863172e-05 1.02167406534241e-05 8.85580390457771e-06 8.85908599116975e-06 8.8557679358473e-06 1.26913335668484e-10 2.44489749079793e-05 1.26893976813045e-10 9.16876910204513e-07 1.19146414932297e-05 9.16543778872762e-07 5.88996544400965e-07 5.8953437167182e-07 5.88979021821363e-07 1.80629166539053e-11 5.04628793676129e-06 1.80498782923791e-11 2.62244786751628e-06 3.38816192547027e-05 2.62161593081855e-06 1.63321887373146e-06 1.63506134142931e-06 1.63319481642616e-06 5.29222318606463e-11 1.18032391672795e-05 5.28859848028264e-11 1.02158006045201e-05 7.99348128361815e-05 1.02169903674325e-05 8.8575195450582e-06 8.86079585568124e-06 8.85746566002286e-06 1.26967329624124e-10 2.44529370967975e-05 1.26881173383275e-10 0.00156573337402066 1.52437953451885e-06 0.00138539908035066 2.72866436989881e-10 2.60947783680732e-10 2.50727765577966e-10 1.37718456162875e-06 1.20357167830556e-10 1.11412807612955e-06 0.00149372174972117 2.71513863294064e-06 0.00157040920331729 6.84168038772045e-10 1.00788408481758e-09 6.78304634147086e-10 4.25128306366446e-06 3.1465809852061e-10 4.42479875074774e-06 0.0143511069876734 9.40837891987908e-05 0.014397996023297 3.39670335809887e-08 3.48100377610061e-08 3.39713374626286e-08 9.53810205869214e-05 5.33083468448359e-09 9.53719145330545e-05 5.44919443455647e-06 5.78628115790416e-08 5.44554677850928e-06 9.74335430511063e-12 1.69151317416377e-11 9.74268403415262e-12 1.40115087686482e-07 3.26114550044186e-12 1.39912057657376e-07 0.000983672966422144 2.42849711956538e-06 0.000983744366394138 6.13473188973323e-10 9.38993439656459e-10 6.13339792799809e-10 4.19336243668691e-06 2.14312387956951e-10 4.1875408329766e-06 0.0143419512619582 9.41169075321126e-05 0.0143423254824321 3.39739055356763e-08 3.48161304457132e-08 3.39753627726042e-08 9.54145625713164e-05 5.32095034559533e-09 9.54073715411884e-05
10 8.96962409767995e-07 9.54559497524598e-06 8.96756926737002e-07 1.38384102733703e-06 1.38440066583901e-06 1.38384210598562e-06 1.50693413592176e-11 7.26377978827175e-06 1.50676860426244e-11 2.71164772653317e-06 2.54693309451559e-05 2.71132768070365e-06 4.16901112576015e-06 4.17098008969044e-06 4.16902104850836e-06 4.22483010819405e-11 1.62676915684066e-05 4.22355501008388e-11 8.65807656938366e-06 6.08998450063384e-05 8.6563500265874e-06 1.1681862339522e-05 1.16854769432945e-05 1.16818700327728e-05 9.89091737117849e-11 3.13489030246148e-05 9.88682762969598e-11 8.97957687505217e-07 9.54594011594751e-06 8.979550281337e-07 1.38488734683387e-06 1.38545154818983e-06 1.38489300349318e-06 1.5067391046565e-11 7.26703401142498e-06 1.50651066828357e-11 2.71239299147045e-06 2.54761673377073e-05 2.71243404008471e-06 4.1718204035309e-06 4.17380041314794e-06 4.17184550956165e-06 4.22498548750369e-11 1.62768367347169e-05 4.22440719499678e-11 8.65888555429137e-06 6.09210704001257e-05 8.65780252845474e-06 1.16862869232514e-05 1.16899267012611e-05 1.16863352367358e-05 9.8901359224889e-11 3.13626079799588e-05 9.89001661626066e-11 0.00259784437364445 2.27391825763651e-06 0.00241239324585192 4.4743890603873e-10 4.05374449473816e-10 4.23845945368998e-10 2.11511138269799e-06 1.94055063520775e-10 1.82458664230717e-06 0.00374351755392258 5.94998579033216e-06 0.00379295889258835 2.18842278031698e-09 2.58557329196533e-09 2.19315021553703e-09 1.40050887773842e-05 5.54269331463134e-10 1.42889797243674e-05 0.0266372025231094 0.000188629785436411 0.0266257097975515 6.64320316339636e-08 6.71526856495469e-08 6.64332869437782e-08 0.000197498255523927 9.10425429822848e-09 0.000197547441937252 9.89971603174883e-06 7.0532303283343e-08 9.89970762040617e-06 3.2776842081534e-11 5.17678586289853e-11 3.27795746670787e-11 6.30984006214108e-07 8.24086879483544e-12 6.30245542539087e-07 0.00293263773053778 5.1268187713115e-06 0.0029326308200803 1.91663617721776e-09 2.34241657816904e-09 1.91689156417356e-09 1.34700645752121e-05 4.49133367075116e-10 1.34632662036895e-05 0.0265884816784681 0.000188640406568585 0.0265887021627685 6.64314616107714e-08 6.71542519003359e-08 6.64333382929145e-08 0.000197487187130986 9.08821408684389e-09 0.000197569281961949
100 2.0019049788916e-06 2.56427253826928e-05 2.00178380315276e-06 4.4777092637784e-06 4.47896847514954e-06 4.47773687430226e-06 2.89511420170654e-11 7.84297353502751e-06 2.89711858760891e-11 4.75709946193632e-06 6.36059770446667e-05 4.75699226767189e-06 1.06411327790098e-05 1.0645336287608e-05 1.06411950095452e-05 7.90037401973339e-11 1.81963209282156e-05 7.90431830879346e-11 1.56013487827738e-05 0.000155876306216486 1.56020463394444e-05 2.55142202655854e-05 2.55222721784365e-05 2.5514355757874e-05 1.83976350584937e-10 3.8493795692302e-05 1.84052856389719e-10 2.00187804494066e-06 2.56473379033928e-05 2.00172624414426e-06 4.47908528283034e-06 4.48034483265328e-06 4.47909997516276e-06 2.89402733226508e-11 7.84243612834023e-06 2.89602628936203e-11 4.75261975935239e-06 6.36046903705334e-05 4.75239496863571e-06 1.06381719275122e-05 1.06423717974013e-05 1.06382076475548e-05 7.90171552231539e-11 1.81888404444811e-05 7.90622255532595e-11 1.55956584575462e-05 0.000155910493111734 1.55956467482441e-05 2.55175476109252e-05 2.55255959283281e-05 2.55176456296603e-05 1.84005014886165e-10 3.84844959711378e-05 1.8408595036748e-10 0.00143156506380471 1.4312134541062e-06 0.00102804499992967 2.58269225102252e-10 2.50704378100821e-10 1.98349693581771e-10 1.88530476787997e-06 9.34103303870249e-11 1.58400508825075e-06 0.00467516378121211 7.56655035473636e-06 0.00445602011026008 3.56930155328819e-09 3.7167961292104e-09 3.56904482551715e-09 1.79905121064607e-05 5.52208358893696e-10 1.76709689509404e-05 0.0319242542729117 0.000223672422962651 0.0318107989109105 7.87856467137157e-08 7.91444007173507e-08 7.87851357541271e-08 0.000234653640503414 9.21958722098962e-09 0.000234722229449091 1.08935901882925e-05 8.33237916834776e-08 1.08942544545878e-05 7.33679332428149e-11 8.29634555552005e-11 7.33641519441741e-11 9.18874224703614e-07 7.02310625125489e-12 9.20132924690503e-07 0.00438801229277512 7.35099103335994e-06 0.00438788094751497 3.51864899154883e-09 3.66713677911893e-09 3.51871743435332e-09 1.76678192083637e-05 4.83073192802501e-10 1.76893560696825e-05 0.0318871059543802 0.000223697372526083 0.0318871073685399 7.87825417370546e-08 7.91409063840984e-08 7.87837162983624e-08 0.000234632690256345 9.23659255586726e-09 0.000234769392523281
1000 4.21694636295595e-06 8.01548023687212e-05 4.21692522634502e-06 5.7640164437166e-06 5.76817163222786e-06 5.76402207268598e-06 8.97295729298825e-11 1.1846299543982e-05 8.96797152323395e-11 1.35278357544834e-05 0.000267547367189915 1.35275028031868e-05 1.82169508339406e-05 1.82295825721431e-05 1.82169510978006e-05 3.12578052845342e-10 3.10419690816401e-05 3.12764965307622e-10 3.12328194751259e-05 0.000511093973054515 3.1232217813506e-05 4.03914102897779e-05 4.04074564303508e-05 4.03914725292473e-05 5.59051710046156e-10 6.18991531186799e-05 5.5948418983026e-10 4.30247699241565e-06 8.03352166214978e-05 4.30243287899276e-06 5.83382794381397e-06 5.83801143616571e-06 5.83383914241e-06 8.96414082685134e-11 1.18611530831366e-05 8.96086139196671e-11 1.35273140209675e-05 0.000267611359205411 1.3527374647941e-05 1.82166721585754e-05 1.82292931972189e-05 1.82167008223352e-05 3.12757334690949e-10 3.10586823016716e-05 3.12857750361661e-10 3.1233304590764e-05 0.000511109002396724 3.12329703278475e-05 4.03945746075431e-05 4.04106328093871e-05 4.03946611637093e-05 5.59132310760323e-10 6.19161260884151e-05 5.59403897779601e-10 0.00346399436837572 3.66851078251322e-06 0.0028409913899892 5.86651310843944e-10 5.57993629642296e-10 4.83887230937761e-10 4.32705345685297e-06 2.65996763073133e-10 3.87494817177382e-06 0.00488214282926243 9.11916888025609e-06 0.0056934650281922 4.61338261911025e-09 4.69460728888376e-09 4.60763348275985e-09 1.87209869093524e-05 7.54981721473723e-10 1.95476517171492e-05 0.0869177870912453 0.000253045171891025 0.0872352271963907 9.3459826331999e-08 8.98225118369404e-08 9.34606920447796e-08 0.000262451107351414 2.39573432805731e-08 0.000262783418040994 1.17427941341015e-05 8.76571709355973e-08 1.17387070382292e-05 1.39442820581638e-10 1.42449668931786e-10 1.39425482569062e-10 9.76330719562171e-07 4.78290121990023e-12 9.78868436785644e-07 0.00446828398838699 7.66549274148632e-06 0.00446774827028829 4.55446081215548e-09 4.64418410589109e-09 4.55448938843073e-09 1.83882127535963e-05 4.31812497502265e-10 1.84233050176687e-05 0.0605076044812998 0.000240175192419244 0.0605075896640828 8.89090585789021e-08 8.66529933916137e-08 8.89072902251803e-08 0.000248822135701475 1.52753958365054e-08 0.000249005638167374
10000 8.41228175235544e-06 0.00017712373523868 8.39873949045349e-06 9.69840067614647e-06 9.70832436101173e-06 9.69833746025686e-06 2.06832584668267e-10 2.85255744725136e-05 2.06776320247802e-10 4.95974802167005e-05 0.00101878029269318 4.96161638037996e-05 5.5908430185383e-05 5.59554360674676e-05 5.59087776475438e-05 1.21660126686624e-09 0.000126167047721154 1.21777334710857e-09 5.35183923692179e-05 0.00115884336965082 5.35347889943693e-05 6.26431992946002e-05 6.2703684263923e-05 6.26432242419985e-05 1.35886561266908e-09 0.000137853890215995 1.3601862693624e-09 8.28611501741427e-06 0.000175118600796889 8.28612459925512e-06 9.52526873960259e-06 9.535474555611e-06 9.52525532482991e-06 2.04352635523532e-10 2.81146025053593e-05 2.04369445851952e-10 4.96975971927719e-05 0.00102040007572276 4.96976276374094e-05 5.59675323071195e-05 5.60147294043799e-05 5.59676385840002e-05 1.21778579391483e-09 0.000126270972534407 1.21850567064981e-09 5.35413233791794e-05 0.0011580232664884 5.35413204351061e-05 6.2675404084082e-05 6.27356747973287e-05 6.26754918484653e-05 1.35826362166416e-09 0.000137749404504838 1.35884913051869e-09 0.0183389670050667 1.9586355658568e-05 0.0138943353350812 3.04757953011142e-09 2.84628142128216e-09 2.41516393972043e-09 2.05120519065175e-05 1.36472295003804e-09 1.91629108721228e-05 0.0152593465584662 5.45079653255698e-05 0.0155420405872616 9.48499334074077e-09 9.71639989052903e-09 9.46456886249275e-09 5.80883767251118e-05 3.10978706574004e-09 5.83390185381239e-05 0.0407196864992757 0.000237451544603141 0.040601516562172 1.01782450451944e-07 1.01016747461033e-07 1.01782639239096e-07 0.000245857034564237 1.13914863345328e-08 0.00024600799554036 1.36386144852098e-05 8.87092025181353e-08 1.36145312935332e-05 2.07298392467494e-10 2.10373097149767e-10 2.07299052455318e-10 9.87284875852017e-07 5.06700317445852e-12 9.8952759686113e-07 0.00451335099776852 7.72264957289073e-06 0.00451531495107606 6.79062081718454e-09 6.87026117658729e-09 6.79091555702427e-09 1.84857719251755e-05 4.38957719100568e-10 1.85191248858969e-05 0.189461985205149 0.000300146110921641 0.189462036019066 1.45040512265202e-07 1.33978606828364e-07 1.4505870501211e-07 0.000310979863513398 4.88215204405932e-08 0.000311139834566377


==> figures/numerics/3D-planewave_optimal-stabilization/data/data_elastic-iso_TauId.txt <==
tau qP-simple_ux_freq8.00mHz_plusRe qP-simple_ux_freq8.00mHz_minusRe qP-simple_ux_freq8.00mHz_plusIm qP-simple_ux_freq8.00mHz_minusIm qP-simple_uy_freq8.00mHz_plusRe qP-simple_uy_freq8.00mHz_minusRe qP-simple_uy_freq8.00mHz_plusIm qP-simple_uy_freq8.00mHz_minusIm qP-simple_uz_freq8.00mHz_plusRe qP-simple_uz_freq8.00mHz_minusRe qP-simple_uz_freq8.00mHz_plusIm qP-simple_uz_freq8.00mHz_minusIm qP-simple_sxx_freq8.00mHz_plusRe qP-simple_sxx_freq8.00mHz_minusRe qP-simple_sxx_freq8.00mHz_plusIm qP-simple_sxx_freq8.00mHz_minusIm qP-simple_syy_freq8.00mHz_plusRe qP-simple_syy_freq8.00mHz_minusRe qP-simple_syy_freq8.00mHz_plusIm qP-simple_syy_freq8.00mHz_minusIm qP-simple_szz_freq8.00mHz_plusRe qP-simple_szz_freq8.00mHz_minusRe qP-simple_szz_freq8.00mHz_plusIm qP-simple_szz_freq8.00mHz_minusIm qP-simple_sxy_freq8.00mHz_plusRe qP-simple_sxy_freq8.00mHz_minusRe qP-simple_sxy_freq8.00mHz_plusIm qP-simple_sxy_freq8.00mHz_minusIm qP-simple_sxz_freq8.00mHz_plusRe qP-simple_sxz_freq8.00mHz_minusRe qP-simple_sxz_freq8.00mHz_plusIm qP-simple_sxz_freq8.00mHz_minusIm qP-simple_syz_freq8.00mHz_plusRe qP-simple_syz_freq8.00mHz_minusRe qP-simple_syz_freq8.00mHz_plusIm qP-simple_syz_freq8.00mHz_minusIm qP-simple_ux_freq10.00mHz_plusRe qP-simple_ux_freq10.00mHz_minusRe qP-simple_ux_freq10.00mHz_plusIm qP-simple_ux_freq10.00mHz_minusIm qP-simple_uy_freq10.00mHz_plusRe qP-simple_uy_freq10.00mHz_minusRe qP-simple_uy_freq10.00mHz_plusIm qP-simple_uy_freq10.00mHz_minusIm qP-simple_uz_freq10.00mHz_plusRe qP-simple_uz_freq10.00mHz_minusRe qP-simple_uz_freq10.00mHz_plusIm qP-simple_uz_freq10.00mHz_minusIm qP-simple_sxx_freq10.00mHz_plusRe qP-simple_sxx_freq10.00mHz_minusRe qP-simple_sxx_freq10.00mHz_plusIm qP-simple_sxx_freq10.00mHz_minusIm qP-simple_syy_freq10.00mHz_plusRe qP-simple_syy_freq10.00mHz_minusRe qP-simple_syy_freq10.00mHz_plusIm qP-simple_syy_freq10.00mHz_minusIm qP-simple_szz_freq10.00mHz_plusRe qP-simple_szz_freq10.00mHz_minusRe qP-simple_szz_freq10.00mHz_plusIm qP-simple_szz_freq10.00mHz_minusIm qP-simple_sxy_freq10.00mHz_plusRe qP-simple_sxy_freq10.00mHz_minusRe qP-simple_sxy_freq10.00mHz_plusIm qP-simple_sxy_freq10.00mHz_minusIm qP-simple_sxz_freq10.00mHz_plusRe qP-simple_sxz_freq10.00mHz_minusRe qP-simple_sxz_freq10.00mHz_plusIm qP-simple_sxz_freq10.00mHz_minusIm qP-simple_syz_freq10.00mHz_plusRe qP-simple_syz_freq10.00mHz_minusRe qP-simple_syz_freq10.00mHz_plusIm qP-simple_syz_freq10.00mHz_minusIm qP-simple_ux_freq12.00mHz_plusRe qP-simple_ux_freq12.00mHz_minusRe qP-simple_ux_freq12.00mHz_plusIm qP-simple_ux_freq12.00mHz_minusIm qP-simple_uy_freq12.00mHz_plusRe qP-simple_uy_freq12.00mHz_minusRe qP-simple_uy_freq12.00mHz_plusIm qP-simple_uy_freq12.00mHz_minusIm qP-simple_uz_freq12.00mHz_plusRe qP-simple_uz_freq12.00mHz_minusRe qP-simple_uz_freq12.00mHz_plusIm qP-simple_uz_freq12.00mHz_minusIm qP-simple_sxx_freq12.00mHz_plusRe qP-simple_sxx_freq12.00mHz_minusRe qP-simple_sxx_freq12.00mHz_plusIm qP-simple_sxx_freq12.00mHz_minusIm qP-simple_syy_freq12.00mHz_plusRe qP-simple_syy_freq12.00mHz_minusRe qP-simple_syy_freq12.00mHz_plusIm qP-simple_syy_freq12.00mHz_minusIm qP-simple_szz_freq12.00mHz_plusRe qP-simple_szz_freq12.00mHz_minusRe qP-simple_szz_freq12.00mHz_plusIm qP-simple_szz_freq12.00mHz_minusIm qP-simple_sxy_freq12.00mHz_plusRe qP-simple_sxy_freq12.00mHz_minusRe qP-simple_sxy_freq12.00mHz_plusIm qP-simple_sxy_freq12.00mHz_minusIm qP-simple_sxz_freq12.00mHz_plusRe qP-simple_sxz_freq12.00mHz_minusRe qP-simple_sxz_freq12.00mHz_plusIm qP-simple_sxz_freq12.00mHz_minusIm qP-simple_syz_freq12.00mHz_plusRe qP-simple_syz_freq12.00mHz_minusRe qP-simple_syz_freq12.00mHz_plusIm qP-simple_syz_freq12.00mHz_minusIm qP-double_ux_freq8.00mHz_plusRe qP-double_ux_freq8.00mHz_minusRe qP-double_ux_freq8.00mHz_plusIm qP-double_ux_freq8.00mHz_minusIm qP-double_uy_freq8.00mHz_plusRe qP-double_uy_freq8.00mHz_minusRe qP-double_uy_freq8.00mHz_plusIm qP-double_uy_freq8.00mHz_minusIm qP-double_uz_freq8.00mHz_plusRe qP-double_uz_freq8.00mHz_minusRe qP-double_uz_freq8.00mHz_plusIm qP-double_uz_freq8.00mHz_minusIm qP-double_sxx_freq8.00mHz_plusRe qP-double_sxx_freq8.00mHz_minusRe qP-double_sxx_freq8.00mHz_plusIm qP-double_sxx_freq8.00mHz_minusIm qP-double_syy_freq8.00mHz_plusRe qP-double_syy_freq8.00mHz_minusRe qP-double_syy_freq8.00mHz_plusIm qP-double_syy_freq8.00mHz_minusIm qP-double_szz_freq8.00mHz_plusRe qP-double_szz_freq8.00mHz_minusRe qP-double_szz_freq8.00mHz_plusIm qP-double_szz_freq8.00mHz_minusIm qP-double_sxy_freq8.00mHz_plusRe qP-double_sxy_freq8.00mHz_minusRe qP-double_sxy_freq8.00mHz_plusIm qP-double_sxy_freq8.00mHz_minusIm qP-double_sxz_freq8.00mHz_plusRe qP-double_sxz_freq8.00mHz_minusRe qP-double_sxz_freq8.00mHz_plusIm qP-double_sxz_freq8.00mHz_minusIm qP-double_syz_freq8.00mHz_plusRe qP-double_syz_freq8.00mHz_minusRe qP-double_syz_freq8.00mHz_plusIm qP-double_syz_freq8.00mHz_minusIm qP-double_ux_freq10.00mHz_plusRe qP-double_ux_freq10.00mHz_minusRe qP-double_ux_freq10.00mHz_plusIm qP-double_ux_freq10.00mHz_minusIm qP-double_uy_freq10.00mHz_plusRe qP-double_uy_freq10.00mHz_minusRe qP-double_uy_freq10.00mHz_plusIm qP-double_uy_freq10.00mHz_minusIm qP-double_uz_freq10.00mHz_plusRe qP-double_uz_freq10.00mHz_minusRe qP-double_uz_freq10.00mHz_plusIm qP-double_uz_freq10.00mHz_minusIm qP-double_sxx_freq10.00mHz_plusRe qP-double_sxx_freq10.00mHz_minusRe qP-double_sxx_freq10.00mHz_plusIm qP-double_sxx_freq10.00mHz_minusIm qP-double_syy_freq10.00mHz_plusRe qP-double_syy_freq10.00mHz_minusRe qP-double_syy_freq10.00mHz_plusIm qP-double_syy_freq10.00mHz_minusIm qP-double_szz_freq10.00mHz_plusRe qP-double_szz_freq10.00mHz_minusRe qP-double_szz_freq10.00mHz_plusIm qP-double_szz_freq10.00mHz_minusIm qP-double_sxy_freq10.00mHz_plusRe qP-double_sxy_freq10.00mHz_minusRe qP-double_sxy_freq10.00mHz_plusIm qP-double_sxy_freq10.00mHz_minusIm qP-double_sxz_freq10.00mHz_plusRe qP-double_sxz_freq10.00mHz_minusRe qP-double_sxz_freq10.00mHz_plusIm qP-double_sxz_freq10.00mHz_minusIm qP-double_syz_freq10.00mHz_plusRe qP-double_syz_freq10.00mHz_minusRe qP-double_syz_freq10.00mHz_plusIm qP-double_syz_freq10.00mHz_minusIm qP-double_ux_freq12.00mHz_plusRe qP-double_ux_freq12.00mHz_minusRe qP-double_ux_freq12.00mHz_plusIm qP-double_ux_freq12.00mHz_minusIm qP-double_uy_freq12.00mHz_plusRe qP-double_uy_freq12.00mHz_minusRe qP-double_uy_freq12.00mHz_plusIm qP-double_uy_freq12.00mHz_minusIm qP-double_uz_freq12.00mHz_plusRe qP-double_uz_freq12.00mHz_minusRe qP-double_uz_freq12.00mHz_plusIm qP-double_uz_freq12.00mHz_minusIm qP-double_sxx_freq12.00mHz_plusRe qP-double_sxx_freq12.00mHz_minusRe qP-double_sxx_freq12.00mHz_plusIm qP-double_sxx_freq12.00mHz_minusIm qP-double_syy_freq12.00mHz_plusRe qP-double_syy_freq12.00mHz_minusRe qP-double_syy_freq12.00mHz_plusIm qP-double_syy_freq12.00mHz_minusIm qP-double_szz_freq12.00mHz_plusRe qP-double_szz_freq12.00mHz_minusRe qP-double_szz_freq12.00mHz_plusIm qP-double_szz_freq12.00mHz_minusIm qP-double_sxy_freq12.00mHz_plusRe qP-double_sxy_freq12.00mHz_minusRe qP-double_sxy_freq12.00mHz_plusIm qP-double_sxy_freq12.00mHz_minusIm qP-double_sxz_freq12.00mHz_plusRe qP-double_sxz_freq12.00mHz_minusRe qP-double_sxz_freq12.00mHz_plusIm qP-double_sxz_freq12.00mHz_minusIm qP-double_syz_freq12.00mHz_plusRe qP-double_syz_freq12.00mHz_minusRe qP-double_syz_freq12.00mHz_plusIm qP-double_syz_freq12.00mHz_minusIm sH-simple_ux_freq0.20mHz_plusRe sH-simple_ux_freq0.20mHz_minusRe sH-simple_ux_freq0.20mHz_plusIm sH-simple_ux_freq0.20mHz_minusIm sH-simple_uy_freq0.20mHz_plusRe sH-simple_uy_freq0.20mHz_minusRe sH-simple_uy_freq0.20mHz_plusIm sH-simple_uy_freq0.20mHz_minusIm sH-simple_uz_freq0.20mHz_plusRe sH-simple_uz_freq0.20mHz_minusRe sH-simple_uz_freq0.20mHz_plusIm sH-simple_uz_freq0.20mHz_minusIm sH-simple_sxx_freq0.20mHz_plusRe sH-simple_sxx_freq0.20mHz_minusRe sH-simple_sxx_freq0.20mHz_plusIm sH-simple_sxx_freq0.20mHz_minusIm sH-simple_syy_freq0.20mHz_plusRe sH-simple_syy_freq0.20mHz_minusRe sH-simple_syy_freq0.20mHz_plusIm sH-simple_syy_freq0.20mHz_minusIm sH-simple_szz_freq0.20mHz_plusRe sH-simple_szz_freq0.20mHz_minusRe sH-simple_szz_freq0.20mHz_plusIm sH-simple_szz_freq0.20mHz_minusIm sH-simple_sxy_freq0.20mHz_plusRe sH-simple_sxy_freq0.20mHz_minusRe sH-simple_sxy_freq0.20mHz_plusIm sH-simple_sxy_freq0.20mHz_minusIm sH-simple_sxz_freq0.20mHz_plusRe sH-simple_sxz_freq0.20mHz_minusRe sH-simple_sxz_freq0.20mHz_plusIm sH-simple_sxz_freq0.20mHz_minusIm sH-simple_syz_freq0.20mHz_plusRe sH-simple_syz_freq0.20mHz_minusRe sH-simple_syz_freq0.20mHz_plusIm sH-simple_syz_freq0.20mHz_minusIm sH-simple_ux_freq0.40mHz_plusRe sH-simple_ux_freq0.40mHz_minusRe sH-simple_ux_freq0.40mHz_plusIm sH-simple_ux_freq0.40mHz_minusIm sH-simple_uy_freq0.40mHz_plusRe sH-simple_uy_freq0.40mHz_minusRe sH-simple_uy_freq0.40mHz_plusIm sH-simple_uy_freq0.40mHz_minusIm sH-simple_uz_freq0.40mHz_plusRe sH-simple_uz_freq0.40mHz_minusRe sH-simple_uz_freq0.40mHz_plusIm sH-simple_uz_freq0.40mHz_minusIm sH-simple_sxx_freq0.40mHz_plusRe sH-simple_sxx_freq0.40mHz_minusRe sH-simple_sxx_freq0.40mHz_plusIm sH-simple_sxx_freq0.40mHz_minusIm sH-simple_syy_freq0.40mHz_plusRe sH-simple_syy_freq0.40mHz_minusRe sH-simple_syy_freq0.40mHz_plusIm sH-simple_syy_freq0.40mHz_minusIm sH-simple_szz_freq0.40mHz_plusRe sH-simple_szz_freq0.40mHz_minusRe sH-simple_szz_freq0.40mHz_plusIm sH-simple_szz_freq0.40mHz_minusIm sH-simple_sxy_freq0.40mHz_plusRe sH-simple_sxy_freq0.40mHz_minusRe sH-simple_sxy_freq0.40mHz_plusIm sH-simple_sxy_freq0.40mHz_minusIm sH-simple_sxz_freq0.40mHz_plusRe sH-simple_sxz_freq0.40mHz_minusRe sH-simple_sxz_freq0.40mHz_plusIm sH-simple_sxz_freq0.40mHz_minusIm sH-simple_syz_freq0.40mHz_plusRe sH-simple_syz_freq0.40mHz_minusRe sH-simple_syz_freq0.40mHz_plusIm sH-simple_syz_freq0.40mHz_minusIm sH-simple_ux_freq0.60mHz_plusRe sH-simple_ux_freq0.60mHz_minusRe sH-simple_ux_freq0.60mHz_plusIm sH-simple_ux_freq0.60mHz_minusIm sH-simple_uy_freq0.60mHz_plusRe sH-simple_uy_freq0.60mHz_minusRe sH-simple_uy_freq0.60mHz_plusIm sH-simple_uy_freq0.60mHz_minusIm sH-simple_uz_freq0.60mHz_plusRe sH-simple_uz_freq0.60mHz_minusRe sH-simple_uz_freq0.60mHz_plusIm sH-simple_uz_freq0.60mHz_minusIm sH-simple_sxx_freq0.60mHz_plusRe sH-simple_sxx_freq0.60mHz_minusRe sH-simple_sxx_freq0.60mHz_plusIm sH-simple_sxx_freq0.60mHz_minusIm sH-simple_syy_freq0.60mHz_plusRe sH-simple_syy_freq0.60mHz_minusRe sH-simple_syy_freq0.60mHz_plusIm sH-simple_syy_freq0.60mHz_minusIm sH-simple_szz_freq0.60mHz_plusRe sH-simple_szz_freq0.60mHz_minusRe sH-simple_szz_freq0.60mHz_plusIm sH-simple_szz_freq0.60mHz_minusIm sH-simple_sxy_freq0.60mHz_plusRe sH-simple_sxy_freq0.60mHz_minusRe sH-simple_sxy_freq0.60mHz_plusIm sH-simple_sxy_freq0.60mHz_minusIm sH-simple_sxz_freq0.60mHz_plusRe sH-simple_sxz_freq0.60mHz_minusRe sH-simple_sxz_freq0.60mHz_plusIm sH-simple_sxz_freq0.60mHz_minusIm sH-simple_syz_freq0.60mHz_plusRe sH-simple_syz_freq0.60mHz_minusRe sH-simple_syz_freq0.60mHz_plusIm sH-simple_syz_freq0.60mHz_minusIm sH-double_ux_freq0.20mHz_plusRe sH-double_ux_freq0.20mHz_minusRe sH-double_ux_freq0.20mHz_plusIm sH-double_ux_freq0.20mHz_minusIm sH-double_uy_freq0.20mHz_plusRe sH-double_uy_freq0.20mHz_minusRe sH-double_uy_freq0.20mHz_plusIm sH-double_uy_freq0.20mHz_minusIm sH-double_uz_freq0.20mHz_plusRe sH-double_uz_freq0.20mHz_minusRe sH-double_uz_freq0.20mHz_plusIm sH-double_uz_freq0.20mHz_minusIm sH-double_sxx_freq0.20mHz_plusRe sH-double_sxx_freq0.20mHz_minusRe sH-double_sxx_freq0.20mHz_plusIm sH-double_sxx_freq0.20mHz_minusIm sH-double_syy_freq0.20mHz_plusRe sH-double_syy_freq0.20mHz_minusRe sH-double_syy_freq0.20mHz_plusIm sH-double_syy_freq0.20mHz_minusIm sH-double_szz_freq0.20mHz_plusRe sH-double_szz_freq0.20mHz_minusRe sH-double_szz_freq0.20mHz_plusIm sH-double_szz_freq0.20mHz_minusIm sH-double_sxy_freq0.20mHz_plusRe sH-double_sxy_freq0.20mHz_minusRe sH-double_sxy_freq0.20mHz_plusIm sH-double_sxy_freq0.20mHz_minusIm sH-double_sxz_freq0.20mHz_plusRe sH-double_sxz_freq0.20mHz_minusRe sH-double_sxz_freq0.20mHz_plusIm sH-double_sxz_freq0.20mHz_minusIm sH-double_syz_freq0.20mHz_plusRe sH-double_syz_freq0.20mHz_minusRe sH-double_syz_freq0.20mHz_plusIm sH-double_syz_freq0.20mHz_minusIm sH-double_ux_freq0.40mHz_plusRe sH-double_ux_freq0.40mHz_minusRe sH-double_ux_freq0.40mHz_plusIm sH-double_ux_freq0.40mHz_minusIm sH-double_uy_freq0.40mHz_plusRe sH-double_uy_freq0.40mHz_minusRe sH-double_uy_freq0.40mHz_plusIm sH-double_uy_freq0.40mHz_minusIm sH-double_uz_freq0.40mHz_plusRe sH-double_uz_freq0.40mHz_minusRe sH-double_uz_freq0.40mHz_plusIm sH-double_uz_freq0.40mHz_minusIm sH-double_sxx_freq0.40mHz_plusRe sH-double_sxx_freq0.40mHz_minusRe sH-double_sxx_freq0.40mHz_plusIm sH-double_sxx_freq0.40mHz_minusIm sH-double_syy_freq0.40mHz_plusRe sH-double_syy_freq0.40mHz_minusRe sH-double_syy_freq0.40mHz_plusIm sH-double_syy_freq0.40mHz_minusIm sH-double_szz_freq0.40mHz_plusRe sH-double_szz_freq0.40mHz_minusRe sH-double_szz_freq0.40mHz_plusIm sH-double_szz_freq0.40mHz_minusIm sH-double_sxy_freq0.40mHz_plusRe sH-double_sxy_freq0.40mHz_minusRe sH-double_sxy_freq0.40mHz_plusIm sH-double_sxy_freq0.40mHz_minusIm sH-double_sxz_freq0.40mHz_plusRe sH-double_sxz_freq0.40mHz_minusRe sH-double_sxz_freq0.40mHz_plusIm sH-double_sxz_freq0.40mHz_minusIm sH-double_syz_freq0.40mHz_plusRe sH-double_syz_freq0.40mHz_minusRe sH-double_syz_freq0.40mHz_plusIm sH-double_syz_freq0.40mHz_minusIm sH-double_ux_freq0.60mHz_plusRe sH-double_ux_freq0.60mHz_minusRe sH-double_ux_freq0.60mHz_plusIm sH-double_ux_freq0.60mHz_minusIm sH-double_uy_freq0.60mHz_plusRe sH-double_uy_freq0.60mHz_minusRe sH-double_uy_freq0.60mHz_plusIm sH-double_uy_freq0.60mHz_minusIm sH-double_uz_freq0.60mHz_plusRe sH-double_uz_freq0.60mHz_minusRe sH-double_uz_freq0.60mHz_plusIm sH-double_uz_freq0.60mHz_minusIm sH-double_sxx_freq0.60mHz_plusRe sH-double_sxx_freq0.60mHz_minusRe sH-double_sxx_freq0.60mHz_plusIm sH-double_sxx_freq0.60mHz_minusIm sH-double_syy_freq0.60mHz_plusRe sH-double_syy_freq0.60mHz_minusRe sH-double_syy_freq0.60mHz_plusIm sH-double_syy_freq0.60mHz_minusIm sH-double_szz_freq0.60mHz_plusRe sH-double_szz_freq0.60mHz_minusRe sH-double_szz_freq0.60mHz_plusIm sH-double_szz_freq0.60mHz_minusIm sH-double_sxy_freq0.60mHz_plusRe sH-double_sxy_freq0.60mHz_minusRe sH-double_sxy_freq0.60mHz_plusIm sH-double_sxy_freq0.60mHz_minusIm sH-double_sxz_freq0.60mHz_plusRe sH-double_sxz_freq0.60mHz_minusRe sH-double_sxz_freq0.60mHz_plusIm sH-double_sxz_freq0.60mHz_minusIm sH-double_syz_freq0.60mHz_plusRe sH-double_syz_freq0.60mHz_minusRe sH-double_syz_freq0.60mHz_plusIm sH-double_syz_freq0.60mHz_minusIm
1e-09 0.00266525368066362 0.0283441526067882 3.97376506162317e-05 3.91624536253669e-05 0.0677605204119426 0.714818857113819 0.000932770418171741 0.000918043762503235 0.00267237472368514 0.0281761751497765 3.97430910081521e-05 3.91230274518515e-05 0.000241456385508778 0.00267730864992232 6.42406321008156e-06 6.32080042091183e-06 0.000243035680211163 0.00267165098781347 6.36643165247688e-06 6.25640808713798e-06 0.000242124077298858 0.00267006358049553 6.42619331467497e-06 6.31973843181899e-06 2.68133155313731e-07 2.8345008198091e-06 3.65346852532225e-09 3.60620722517138e-09 0.0371570592124478 0.393863102093198 0.000513759958332064 0.000509121113638532 2.6669185733805e-07 2.82844294847488e-06 3.65359314944656e-09 3.60516840205508e-09 0.00389799975123309 0.000108947880156683 2.12557171268886e-05 2.14824356282517e-05 0.0981491993459997 0.00267358915635359 0.000312400619332346 0.000319269575171475 0.00384269798531978 0.000108761333247216 2.12447773770302e-05 2.15561872460624e-05 0.000441685464450298 1.54908114291453e-05 5.38862168777959e-06 5.39221934788666e-06 0.000440999138215773 1.55060979662801e-05 5.37772530521953e-06 5.38131404243403e-06 0.000439002877402413 1.54869678908266e-05 5.3873303796103e-06 5.39267203264412e-06 3.17777495280146e-07 8.50420703820688e-09 1.06899624443687e-09 1.07978876959464e-09 0.0347254178907805 0.000947054893764617 0.000127304575221325 0.0001315031563031 3.05425606411928e-07 8.4850665777828e-09 1.06210797218895e-09 1.08772398861989e-09 0.000159881467056852 8.46499347037104e-05 7.28500632724891e-05 7.28219277974929e-05 0.00327340788355179 0.00120748225906521 0.000235983143010803 0.000237867971622697 0.000151933796657154 8.4674190512977e-05 7.29419615600629e-05 7.28861116964346e-05 0.000149824286723392 7.6542054027257e-05 6.06501568059031e-05 6.06145282747948e-05 0.000150278414548403 7.65763227515478e-05 6.06532105340239e-05 6.06169304376592e-05 0.000149899402712582 7.65321132668291e-05 6.06496644011412e-05 6.06145048178454e-05 4.50322305343224e-09 1.56542988751184e-09 9.68949181193078e-10 9.70444071884939e-10 0.000443999799524996 0.000176168783472523 0.00013179373236307 0.000131939099012268 4.5763252400397e-09 1.49922620714775e-09 9.69511244640602e-10 9.69901875402735e-10 0.000609996435934876 0.000153803612361666 3.71773861871178e-05 3.7108277748557e-05 0.0153634814843239 0.00387377055611614 0.000859961061249606 0.000862866328257984 0.000609003917782995 0.000153801040714013 3.71858719259034e-05 3.70980485691584e-05 5.33616674956751e-05 1.48874283975009e-05 6.23411208343875e-06 6.22117791352266e-06 5.32769651974401e-05 1.49025829790961e-05 6.16842137108931e-06 6.16018286561457e-06 5.33205544813948e-05 1.48847856015656e-05 6.23461583960313e-06 6.22253620062504e-06 6.06651372689288e-08 1.50812878317065e-08 3.37542818656598e-09 3.37792465010628e-09 0.00850446023188684 0.00209304468495925 0.000475923175714433 0.000478452953517858 6.06825942410894e-08 1.50838618486352e-08 3.37445917879846e-09 3.37781132269404e-09 2.0186698156953e-05 1.84725279659392e-05 1.6690035340056e-05 1.66876464587058e-05 0.000279837628055158 0.000215453376511647 0.00014709998939677 0.000146944615661525 2.02337568530055e-05 1.85041737409856e-05 1.67165796384488e-05 1.67178662228035e-05 5.31464940941858e-06 5.23514738050255e-06 5.16306809581782e-06 5.16403756450562e-06 5.30824193637818e-06 5.21250988568579e-06 5.13430410021844e-06 5.13558089157524e-06 5.31455803063306e-06 5.23516719560692e-06 5.16313136531041e-06 5.16399434716094e-06 9.76237207279928e-10 7.7875366453323e-10 5.95779662382142e-10 5.95608799743562e-10 0.000115201200704688 9.83456746056079e-05 7.8050888622687e-05 7.8000327751865e-05 9.75945559770004e-10 7.78812989351378e-10 5.95865653424234e-10 5.95465082477527e-10 7.27678237011632e-05 7.27343313069807e-05 7.27511614721616e-05 7.27617103400011e-05 0.000223563216003901 0.000223470637487109 0.00022346748783509 0.000223521509326092 7.28562566129086e-05 7.27976725568859e-05 7.281206981677e-05 7.28234835014182e-05 6.05927721405663e-05 6.0559623331258e-05 6.05763768676285e-05 6.05763293884923e-05 6.05955752432557e-05 6.05624394714271e-05 6.0579057538885e-05 6.0578973251639e-05 6.05924201721424e-05 6.05593625919333e-05 6.05760747413911e-05 6.05761114599939e-05 9.43451326520079e-10 9.43020841630345e-10 9.43157205878498e-10 9.43400055607469e-10 0.000129789724412532 0.000129693026006799 0.000129750040090236 0.000129745263867067 9.43524907587379e-10 9.43064101676918e-10 9.43182157245004e-10 9.4341508009441e-10 0.00778319284020894 0.00400178168147828 0.00716096069526235 0.00791126193716301 7.89599406254528e-06 3.60677366161615e-06 8.01072087323077e-06 8.34821192669353e-06 0.00613001478516486 0.00378508089753682 0.00708490765630053 0.00815922922739152 1.19779681819255e-09 7.16899319727608e-10 1.19810887561873e-09 1.37149391028903e-09 1.15344408186351e-09 6.20546474568734e-10 1.30811035977131e-09 1.49119103713365e-09 1.11136477010262e-09 6.58980685067023e-10 1.16979893545584e-09 1.46205121262624e-09 8.59877366842274e-06 3.71581226822027e-06 7.07944570026147e-06 6.86394998884182e-06 6.44824168772817e-10 3.4841029963131e-10 5.94120702320992e-10 5.76051691051704e-10 8.19963624725334e-06 2.86680557890017e-06 6.60483829279028e-06 7.80620038527548e-06 0.0183992096492774 0.0117013095733521 0.00879909358368473 0.0141436342514083 2.24317538119836e-05 1.73461118066807e-05 1.60882933540132e-05 2.05809354513074e-05 0.0193327890368732 0.013120699060387 0.0106731182155394 0.0184498947749714 6.54150121609432e-09 4.03759780732592e-09 3.62844940313138e-09 5.88917318533607e-09 6.39720019107727e-09 3.89552529477196e-09 3.57126884758167e-09 5.90341824824543e-09 6.56886159461403e-09 4.03361391837426e-09 3.5231831760836e-09 5.99540121945778e-09 1.87524706989196e-05 1.292069861495e-05 1.13965255677331e-05 1.31299231579339e-05 3.97824598263591e-09 2.34039264887989e-09 1.64806058558123e-09 3.24203136204722e-09 2.25263336942343e-05 1.62595713572226e-05 1.43614040194855e-05 2.3924500115332e-05 0.0710432247685724 0.0525003670231327 0.0460748288653759 0.048576744710913 0.000140513367794621 0.000133640764507022 0.000126501848624359 0.000127016100950753 0.0701962225979715 0.0531222570091615 0.0459807012255689 0.0491049250531904 4.6899755276083e-08 4.35704858142799e-08 3.96898555243357e-08 3.98950034227292e-08 4.5817825970941e-08 4.77354275591657e-08 4.10161599551069e-08 4.10691485865586e-08 4.66127096631943e-08 4.36906290473887e-08 3.96434570230964e-08 3.98316281139597e-08 0.000128223100275666 0.000117068094345092 0.000111807216560968 0.000112663582875714 1.92632787424465e-08 1.56665141122753e-08 1.30032599349005e-08 1.36920701436842e-08 0.000127925929080409 0.000117279319181988 0.000111977734694223 0.00011277539800228 1.60502494569339e-05 5.98585117105957e-06 8.26317252951948e-06 8.23063005828551e-06 9.48354300739706e-07 4.8257879146806e-07 6.15774810145411e-07 5.98121614033044e-07 1.60483773410182e-05 5.98924361804654e-06 8.26265335896968e-06 8.23103957842251e-06 4.83656846123323e-12 6.34483498947881e-12 6.0346588399645e-12 6.07664374398024e-12 7.55646208434369e-12 7.92845979173868e-12 8.15202025377381e-12 7.9091559730028e-12 4.83729948201397e-12 6.34577177546505e-12 6.03312982370274e-12 6.07441140362115e-12 7.29841418980322e-08 7.08582817300427e-08 7.24210318645871e-08 7.18407252239521e-08 1.93740085219815e-12 2.29104877591436e-12 2.21507801198777e-12 2.20326288532738e-12 7.30053686382922e-08 7.08537437880863e-08 7.24206193543451e-08 7.18309811752838e-08 0.00180912442133492 0.00153705064973271 0.00165701745486528 0.00165701965203239 1.12393106251268e-05 9.5880089320113e-06 1.03841430511117e-05 1.02434058704145e-05 0.00180895780291372 0.00153695409265206 0.00165681300146391 0.00165680028754156 8.47160659803058e-10 7.60067661835487e-10 7.97185057554404e-10 7.98151925836814e-10 9.10740469534869e-10 8.28065220862678e-10 8.63413435521151e-10 8.64526541617293e-10 8.47131911842758e-10 7.60042028329255e-10 7.97106477355703e-10 7.98008431838989e-10 4.04819165488171e-06 3.65873903826219e-06 3.83060534740045e-06 3.82640245283453e-06 2.6134711804178e-10 2.40123626307278e-10 2.49294170340515e-10 2.49522383906288e-10 4.04766519473615e-06 3.65833740991282e-06 3.82995597230472e-06 3.82577100717256e-06 0.0887452063800384 0.0426622621754185 0.0487550070706658 0.0487611257436809 0.000154137565341647 0.000126463660500446 0.000127702277262928 0.000127568749462283 0.088744639812931 0.042661999228252 0.0487545998826877 0.0487622304432109 5.30288856984009e-08 3.92001683463242e-08 3.98838936348441e-08 3.98860144762687e-08 5.16565447602283e-08 4.24406257709128e-08 4.13983424736569e-08 4.13929578962981e-08 5.30291774529727e-08 3.91982630476056e-08 3.98836157891285e-08 3.98826238315368e-08 0.000142561912559578 0.000110668602597396 0.000112938493473706 0.000113016475194094 2.35557546062677e-08 1.28851578092937e-08 1.37602213736672e-08 1.37621529366084e-08 0.000142565462384907 0.000110671968504969 0.000112943644631831 0.000113019034563207
1e-08 0.00245146493879867 0.00141110084625272 2.35136457782272e-05 2.30669573864707e-05 0.0625037895163389 0.0357945233354792 0.00043634164184197 0.000443098589339709 0.00245614389673069 0.00140563713068081 2.3521158190482e-05 2.30640472729795e-05 0.000220044326647201 0.000143406165388274 5.57312775085676e-06 5.52983933771286e-06 0.000220238333956976 0.000143795410148795 5.45842675898171e-06 5.43525016259875e-06 0.000220044539983169 0.00014326957398348 5.57354820509558e-06 5.5302617483397e-06 2.45313660852035e-07 1.40959494433617e-07 1.75035250603474e-09 1.76021108026691e-09 0.0339793243655975 0.0193990243582966 0.000264507565138868 0.000278273564128826 2.46657769862135e-07 1.40286140172822e-07 1.74972393364522e-09 1.75971901984306e-09 0.000390586701486435 0.000141218517978521 1.65926741827836e-05 1.65709299737301e-05 0.0098146408040126 0.00352570535699551 0.000141599047511874 0.000140935161517842 0.000392065142052486 0.000141732213147959 1.66215754313914e-05 1.65993456188555e-05 4.34081265959505e-05 1.87252724914363e-05 5.16290810756129e-06 5.15974437913073e-06 4.33071811443324e-05 1.8762636938176e-05 5.13362146532979e-06 5.13017468496099e-06 4.34690136755066e-05 1.87475623896089e-05 5.16335974588786e-06 5.15967258256198e-06 3.08403576682341e-08 1.10942340475387e-08 5.8148956918686e-10 5.81896252077788e-10 0.00352102363582135 0.00123509420082902 7.72660558502741e-05 7.70154849696255e-05 3.10285502556582e-08 1.12380127538075e-08 5.81580712233325e-10 5.81674699227907e-10 0.000577358546204465 0.000207306199303537 7.2723541620565e-05 7.27749278787928e-05 0.0150840566990112 0.00484370243899611 0.000224867101549659 0.000225053539697009 0.000584191390846868 0.000219903092344553 7.27855322681627e-05 7.28216263296336e-05 0.000674616708553825 0.00022583716178224 6.05219630094165e-05 6.05876214199047e-05 0.00067569052400904 0.000226068575592135 6.05247579708774e-05 6.05903093038334e-05 0.000674660601677861 0.000225806658778315 6.05217319766656e-05 6.05873406989042e-05 1.10561826006788e-08 4.90405635783893e-09 9.44843169236261e-10 9.47208000115167e-10 0.00105125430319778 0.000465837774149626 0.000129986909221062 0.000129952799963946 1.05956223240709e-08 4.77200563875262e-09 9.44804080471407e-10 9.47367740891998e-10 0.000170584628720951 0.00154140609026324 2.34949441304645e-05 2.30474986413944e-05 0.00418354038811245 0.0390703307557197 0.000435890417473931 0.00044258720282637 0.000170608308864706 0.00154110692971572 2.35045360273981e-05 2.30481787975866e-05 1.60930415911527e-05 0.000145537374527099 5.5673009821884e-06 5.53079534229556e-06 1.57984226556962e-05 0.000145438422929642 5.45255136592489e-06 5.43644219603469e-06 1.60991437463969e-05 0.00014554708038638 5.56765475372713e-06 5.53134099929597e-06 1.6355432306968e-08 1.53387742687201e-07 1.74853238763355e-09 1.75776434350249e-09 0.00232592409579377 0.0212394004012791 0.000264263009953402 0.000278027772752271 1.63533773896309e-08 1.53348093168961e-07 1.74797698853919e-09 1.7582143048429e-09 2.21851656265563e-05 1.65053321036016e-05 1.64376567660103e-05 1.64333705942718e-05 0.000335214548421182 0.000139034298817348 0.000134049436208918 0.000133890888378715 2.22228249795581e-05 1.653086166095e-05 1.64677185290232e-05 1.64522004210334e-05 5.46375428388783e-06 5.14399381161391e-06 5.15629746340529e-06 5.15482555928335e-06 5.44930773157896e-06 5.11475260597716e-06 5.12623651057195e-06 5.12488314815879e-06 5.4634091448526e-06 5.14395989825973e-06 5.15628494832638e-06 5.15481489643571e-06 1.13561688451024e-09 5.74661714416599e-10 5.66571936503311e-10 5.68158545566566e-10 0.000136605951437791 7.63396799479361e-05 7.52090901399053e-05 7.50696437061138e-05 1.13563665372531e-09 5.74580550336955e-10 5.6654584692719e-10 5.68129053352568e-10 7.29296883979957e-05 7.2578871253596e-05 7.27550090644607e-05 7.27467069676536e-05 0.000224172447432654 0.000222798484926729 0.000223462657387349 0.000223519677061047 7.29956063955343e-05 7.26295858770344e-05 7.28186296513359e-05 7.27943529334932e-05 6.07413974859539e-05 6.04111224703563e-05 6.05767983717046e-05 6.05765744220166e-05 6.07439531600355e-05 6.04140259220339e-05 6.05796009546065e-05 6.05792310905927e-05 6.07411339880168e-05 6.04109237540512e-05 6.05765324819639e-05 6.05762926742579e-05 9.45885179999648e-10 9.40752093573329e-10 9.42258437017516e-10 9.44458257787185e-10 0.00013021404070245 0.000129296629194034 0.000129803659907543 0.000129706299332475 9.45892099763792e-10 9.40772017569661e-10 9.42200758115242e-10 9.44442859954575e-10 0.00346801325905452 0.00679580167105276 0.00313793556068959 0.00363591667276983 3.56832103677784e-06 6.85091881424194e-06 3.29189262401545e-06 3.66565403318742e-06 0.00345757308904497 0.00609181045606766 0.00332233460994098 0.00334433580825752 6.49215289455344e-10 1.22568852818203e-09 5.43061650212861e-10 6.28781936277765e-10 6.32821369111396e-10 1.19146500871615e-09 5.68165294897417e-10 6.31553334902846e-10 6.39838972376319e-10 1.07504545090945e-09 5.77664926235158e-10 5.62766656896282e-10 3.39865599522778e-06 6.63194504605803e-06 2.63934228468046e-06 3.49755448577925e-06 3.26000994243317e-10 5.22331086724533e-10 2.43030269510855e-10 2.23313003679969e-10 3.25018568378109e-06 5.41025213513171e-06 2.94177419607712e-06 2.95707853916372e-06 0.0315707132531231 0.0115842816743005 0.00513304124218929 0.00352863333336476 6.58940146818197e-05 1.30333463736061e-05 1.0960325085726e-05 8.73504669674413e-06 0.0265663792300521 0.0115060819952986 0.00566437957660163 0.00381717449466861 1.09136623868881e-08 3.81730941751131e-09 1.89606599993812e-09 1.31866935590957e-09 1.11274741342402e-08 3.76452650389354e-09 1.93675113706391e-09 1.38047700877229e-09 1.107454997606e-08 3.78093884415291e-09 1.91851301516869e-09 1.30069089882943e-09 4.70649876103933e-05 1.3308274063494e-05 6.63285374096081e-06 5.21677038434307e-06 5.66634652173196e-09 2.22431010809748e-09 8.98073976358325e-10 7.71838535628672e-10 3.10774002765811e-05 1.21531011107203e-05 7.79962934441992e-06 4.89728512287184e-06 0.039667444531037 0.0248350363575139 0.0188928927947442 0.0190428835445689 0.000170820169229615 9.01634845404319e-05 0.00011500208654725 0.000112147336844207 0.0388642853088467 0.0250970423168762 0.0189328541117824 0.0190377679583622 5.37240216213757e-08 3.00106750372677e-08 3.6477822625668e-08 3.65099304766106e-08 5.39882070301332e-08 3.04335349191352e-08 3.67907654683929e-08 3.6839367093323e-08 5.38438609998118e-08 3.00209922631741e-08 3.64756447306369e-08 3.65122711824776e-08 0.000148917136299007 8.10682072804661e-05 0.000100168380374979 0.000100633038569297 1.1132641204712e-08 7.78953574985111e-09 6.20066800184959e-09 6.25023465361848e-09 0.000148393787032926 8.08785317868845e-05 0.000100179511292211 0.000100617334569194 2.1578165957223e-05 6.56803252159753e-06 9.70738974157686e-06 9.20610272073802e-06 2.96897506910813e-07 1.58786130479163e-07 2.17715791881472e-07 1.64175441396844e-07 2.1575034940988e-05 6.56811994287995e-06 9.70640578461002e-06 9.20394043573595e-06 9.29650597280079e-12 8.62738444931355e-12 8.37592771048075e-12 8.28604729061929e-12 1.23754584452481e-11 1.07327612294557e-11 1.09465163954014e-11 1.04832524122479e-11 9.29636124645607e-12 8.62745787115655e-12 8.37538155797694e-12 8.28327878273094e-12 9.32686731279831e-08 8.15346922321936e-08 8.40869140431877e-08 8.19805720326131e-08 3.20677734624111e-12 3.01320025250258e-12 2.88339819922207e-12 2.89415611240304e-12 9.32314092029484e-08 8.15301066726821e-08 8.40395402315935e-08 8.19212624426881e-08 0.0123348658761144 0.000928533873723243 0.00135888757924457 0.00135482454430032 5.59933699432375e-05 5.82867089479572e-06 8.67451268149395e-06 7.62249255704676e-06 0.0123336350627667 0.000928530279145466 0.00135893674543269 0.00135488931550663 5.36091982022508e-09 6.19535750836393e-10 7.26118261459897e-10 7.29369329031158e-10 5.74073983221391e-09 7.19031246317919e-10 8.36504774793794e-10 8.32598755772852e-10 5.36030802067328e-09 6.19476499227652e-10 7.26164068319074e-10 7.29106645386645e-10 2.25069266370469e-05 2.94671101392789e-06 3.52578788879029e-06 3.48093519729202e-06 9.66899392405526e-10 2.0540332564269e-10 2.33047705370458e-10 2.3462674039125e-10 2.25065113755627e-05 2.946735818477e-06 3.52473707640843e-06 3.48008364705891e-06 0.0379279200667115 0.0192076531461168 0.018987012006864 0.0189836176544214 0.000170289868530034 8.84262872253491e-05 0.000114963220394119 0.000112114051779064 0.0379297759150901 0.0192055530517925 0.0189867824034417 0.0189832819398095 5.44846421696032e-08 2.83804114459251e-08 3.64850527361368e-08 3.64926072963097e-08 5.47225551544336e-08 2.87563474996045e-08 3.67965247966719e-08 3.68179262489043e-08 5.44832421594082e-08 2.83774220637863e-08 3.64847957806837e-08 3.6488365983288e-08 0.00014789104320399 7.90685936693305e-05 0.000100148577431008 0.000100576022732756 1.06523623808723e-08 6.22575634519868e-09 6.2109629446131e-09 6.22061229001035e-09 0.000147890317911377 7.90757824483436e-05 0.000100155003520534 0.000100571406493018
1e-07 0.00157341512903719 0.00445079697161416 1.24451606417392e-05 1.20279144078249e-05 0.0400835930182015 0.113794947841064 0.000164448148556036 0.000162598570531632 0.00157078071112353 0.00448720247132619 1.24552360149984e-05 1.20375466075526e-05 0.000147369992806376 0.000566583269949373 4.87266224731775e-06 4.8392746074952e-06 0.000147888629665214 0.000568947893402562 4.82318008948208e-06 4.81455706520969e-06 0.000147664407571212 0.00056883733731944 4.87260747088225e-06 4.83969743256744e-06 1.50783172458618e-07 4.5107523501182e-07 6.09387912559686e-10 6.15375409860372e-10 0.0208823015744908 0.0625962324509013 0.000111619708720427 0.000120627907729902 1.5063208997834e-07 4.55124433315485e-07 6.09200363042468e-10 6.15467853585013e-10 0.000462955337225185 2.13123168692636e-05 1.64620771252465e-05 1.63905576470133e-05 0.0117151607328695 0.000315555864818995 0.000132547856477347 0.000132768250693862 0.000457539171277504 2.08811603043787e-05 1.6484655994732e-05 1.64130942548571e-05 5.04797609152775e-05 1.01526949594335e-05 5.15900543198556e-06 5.15322841160183e-06 5.05410379524656e-05 1.01477457035011e-05 5.12880447446006e-06 5.12311894945394e-06 5.01661450015947e-05 1.01496764480697e-05 5.15901841400785e-06 5.15339351832633e-06 3.91024958268067e-08 8.94969804582318e-10 5.61517629981231e-10 5.73156966903185e-10 0.00425851836171791 0.000109048803039512 7.58215480680646e-05 7.4791888005547e-05 3.83669551704612e-08 8.92299563095941e-10 5.61447835708282e-10 5.73173162797859e-10 7.46701897016863e-05 7.10612923266292e-05 7.28624014564573e-05 7.27598637424192e-05 0.000261824027587192 0.000311377980842767 0.000223451268972012 0.000224367442164817 7.47438552592027e-05 7.10657925117062e-05 7.29107535019086e-05 7.28070173458824e-05 6.23880112181316e-05 5.9566215066666e-05 6.06160946929614e-05 6.06218754489011e-05 6.23909591509515e-05 5.95742923347808e-05 6.06196458299421e-05 6.06234948701741e-05 6.23882532422947e-05 5.95659878198484e-05 6.06158995860616e-05 6.0621633700002e-05 1.00191884448236e-09 9.6307272884313e-10 9.36248286421607e-10 9.57999893207949e-10 0.000136597756082673 0.000127933268108796 0.000131012500198127 0.000129935987537248 1.00262019750371e-09 9.63304705333642e-10 9.36219313247141e-10 9.57998630839668e-10 0.000747873885399826 0.000180815957071529 1.24462791202266e-05 1.20260379865475e-05 0.0186455925707705 0.00449182120930597 0.000164396959345346 0.00016252292875802 0.000747496713638453 0.000180882603185194 1.24535872305017e-05 1.20326155340771e-05 7.01885533427471e-05 3.32973321293937e-05 4.8724746668624e-06 4.83517585502781e-06 6.98445586283473e-05 3.32638087181029e-05 4.82304113819445e-06 4.81031805876989e-06 7.01788431317767e-05 3.32999876183771e-05 4.87259769510331e-06 4.83535100541432e-06 7.09436216478886e-08 1.77439348457973e-08 6.09241853951114e-10 6.15115172203052e-10 0.00989177599369412 0.00247982051252717 0.000111625786245039 0.000120616821721322 7.09409219258729e-08 1.77494449971901e-08 6.09030063371364e-10 6.15258627330187e-10 9.50132910545408e-05 1.58728829487474e-05 1.64620170068813e-05 1.63911757945986e-05 0.0022222564044314 0.000123310390288302 0.000132434212631018 0.000132642683946986 9.51374195552435e-05 1.58996956141732e-05 1.64831908905533e-05 1.6408365109548e-05 1.16195441303619e-05 5.01090500260099e-06 5.15941856025985e-06 5.15207407811587e-06 1.14734996754631e-05 4.98581640762555e-06 5.1291833474075e-06 5.12174539133373e-06 1.16230313705992e-05 5.01084273950953e-06 5.15945955338191e-06 5.15202462418151e-06 7.46692666423198e-09 5.29586460239383e-10 5.61281769139311e-10 5.72919155612107e-10 0.000878211273953436 6.97619167701373e-05 7.57899982686142e-05 7.47565761421099e-05 7.46121240949909e-09 5.29598828862996e-10 5.61239461830285e-10 5.72984272808556e-10 7.45967145856171e-05 7.08887289757109e-05 7.28630427488457e-05 7.2751425215817e-05 0.000230774610439338 0.000216810958447195 0.00022339489499939 0.000224303038952718 7.46465595143053e-05 7.09501688880747e-05 7.29207938600348e-05 7.28010638806149e-05 6.22243038633883e-05 5.89089164985258e-05 6.06186356201013e-05 6.06166124439863e-05 6.22254864199111e-05 5.89130238368681e-05 6.0622100074991e-05 6.06181880844072e-05 6.22239472722511e-05 5.89086862556243e-05 6.06183763078992e-05 6.06163518878607e-05 9.74615836941037e-10 9.24636746656967e-10 9.3620426765204e-10 9.57938672388105e-10 0.000134567781443698 0.000125507142852547 0.000130994427290698 0.00012992493623017 9.74740774643811e-10 9.24629905357863e-10 9.36186441945533e-10 9.58011718289301e-10 0.0318692444463436 0.0336150802635444 0.00123640479946052 0.00136604673635974 3.20772350877635e-05 3.3002759917035e-05 1.43943492434733e-06 1.54387744886361e-06 0.0367561469568858 0.0331186529708209 0.00156858249667949 0.00149636110722417 7.53758855970601e-09 4.40203723869789e-08 2.16116471724382e-10 2.33734486888132e-10 7.57575833395503e-09 4.39885367105733e-08 2.55666101406824e-10 2.62256951228076e-10 8.0898947681359e-09 4.41941013740125e-08 2.70542372833417e-10 2.5765616593212e-10 3.57806332323102e-05 0.000213973625897407 8.33620893140427e-07 1.27060252915337e-06 3.25312212742095e-09 1.94011806721417e-08 1.04470520529087e-10 9.76593913116695e-11 4.07854613513411e-05 0.000214203555743268 1.44458083099182e-06 1.51044154482156e-06 0.0356845953797603 0.152170236790876 0.00261555318990087 0.00193661281073233 3.86651822770805e-05 0.000148774593869698 3.99254106437075e-06 2.64807013555829e-06 0.0390164581747733 0.151666192616639 0.00289512661712415 0.00204057438017141 1.06767580948947e-08 2.16815828525951e-07 1.10030643891542e-09 7.97936187250518e-10 1.07725463487492e-08 2.16111721546426e-07 1.22088069538312e-09 8.75274698751074e-10 1.07269259526388e-08 2.16850815173463e-07 1.08843276943272e-09 7.70110020077084e-10 4.03901110211247e-05 0.000553224800698333 3.91579342287706e-06 3.50049834651665e-06 7.22968546094273e-09 1.00321079521714e-07 6.78836627497879e-10 4.27886689859302e-10 4.03572985798817e-05 0.000552066881039792 4.44864805933746e-06 3.38829299952633e-06 0.0552476479969377 53.5911106433852 0.0126501364229573 0.0127697507703635 7.24711887410697e-05 0.0531104667361545 6.88559695447323e-05 6.37013800095751e-05 0.057885462510254 53.4582536624733 0.0126535956440134 0.0127805955910499 2.3198468266208e-08 7.4045549459696e-05 2.40460805590201e-08 2.40404949343627e-08 2.37532043474004e-08 7.43070371840133e-05 2.45592651227225e-08 2.43906008367799e-08 2.33637208743427e-08 7.41688397989163e-05 2.40442010510412e-08 2.40341566551072e-08 6.77432608597942e-05 0.128889633969101 6.50519687996371e-05 6.54808430368451e-05 1.81150290565337e-08 3.45884390866221e-05 4.7449693435857e-09 4.82122099451926e-09 7.60735245052391e-05 0.128531240372653 6.5058053501125e-05 6.54663689413812e-05 3.13448076795508e-06 0.00276197114365154 4.31905661346387e-06 4.24047943089096e-06 5.72556104051051e-08 2.74212137503e-06 6.58133486180914e-08 4.56758138127067e-08 3.13175753008626e-06 0.00276265836417817 4.31732377457473e-06 4.239187406518e-06 5.27345994419146e-12 3.82616183410419e-09 7.81549897042351e-12 6.883905381107e-12 9.24399137260902e-12 3.79714571741778e-09 1.24487994112951e-11 1.02977207430285e-11 5.27223031115923e-12 3.82704838047614e-09 7.8145026104238e-12 6.88298154737475e-12 9.19441713149495e-08 1.89252745110814e-05 1.05792024337851e-07 9.17813314241902e-08 1.89758367248296e-12 1.69302043167916e-09 2.42463708305398e-12 2.53819074797407e-12 9.18988348289023e-08 1.89218923872826e-05 1.05757082932559e-07 9.17100268860981e-08 0.00022665879545508 0.269594016629625 0.000561635632384686 0.000557905933601632 2.2171868556664e-06 0.000265087141018055 2.76963364050853e-06 1.65285510603794e-06 0.000226548966703885 0.269566371802005 0.000561640743863945 0.000557828251114305 3.09775325939648e-10 3.90502771170732e-07 5.12349768329477e-10 4.77811385953747e-10 4.41998336315371e-10 3.8977056966434e-07 6.72716097891428e-10 5.87878217218205e-10 3.09733197684076e-10 3.90550526161137e-07 5.12344278367021e-10 4.77664889904321e-10 2.34350693945999e-06 0.000997345018852314 2.94741588266681e-06 2.61426257041493e-06 1.05185976644124e-10 1.80392194215764e-07 1.62688145241549e-10 1.65134917443383e-10 2.34229799838099e-06 0.000996867804639399 2.94705166092876e-06 2.61257742659521e-06 0.0447381973419978 17.8674264932343 0.0127022123732367 0.0126771696502106 6.09544386645088e-05 0.0175571182314004 6.88586407945743e-05 6.3706126883505e-05 0.0447373009332512 17.8801062666333 0.0127014433072835 0.0126783229292783 1.87143874632178e-08 2.45395302384612e-05 2.40598970655781e-08 2.40046268711987e-08 1.83634881914625e-08 2.45754739175546e-05 2.45737031638476e-08 2.4356533696865e-08 1.87166015840901e-08 2.45281330244729e-05 2.40627360189316e-08 2.40040971793666e-08 5.50969448803395e-05 0.042512079356155 6.50564808422753e-05 6.5483105087076e-05 1.74612997359715e-08 1.15137905502745e-05 4.76754606172111e-09 4.7822779790929e-09 5.50764932316279e-05 0.042525976146793 6.50669013186975e-05 6.546743484647e-05
1e-06 0.820438317993678 0.0109006264208593 8.53358452115701e-06 7.99370755462214e-06 20.8110837010621 0.275737065173009 7.13101182519272e-05 7.09217182199833e-05 0.82143209806569 0.0109695972525815 8.54968589691177e-06 8.0047886203828e-06 0.077696337985852 0.00123902897860927 3.82304034830671e-06 3.79612547615214e-06 0.0779155982375597 0.00124138506008536 3.81250332391153e-06 3.78890093930333e-06 0.0777167107542621 0.00123933456918499 3.82288076005027e-06 3.79640581057279e-06 7.0848593316525e-05 3.10559946669323e-06 2.85953188153395e-10 2.98982346626706e-10 9.80673725010226 0.433556594120448 5.12211730065996e-05 5.21831315051842e-05 7.06676297851633e-05 3.11721632286924e-06 2.85743011561335e-10 2.98861934234183e-10 0.0199858898145565 0.00194887118230691 1.68843902179197e-05 1.62742399549089e-05 0.506252868595094 0.0493723387968068 0.000130648024408816 0.000133994805118367 0.0199160674156661 0.00193881132353693 1.69247647802839e-05 1.62970321783761e-05 0.00236286818630648 0.00021728925198262 5.15316841556984e-06 5.10896505774523e-06 0.0023741396146702 0.000217564369691182 5.11766469547052e-06 5.07747751147176e-06 0.00236958692767081 0.0002172638018047 5.15295602650759e-06 5.10927933986224e-06 1.86654668004847e-06 8.73906359430029e-07 6.04616562461114e-10 6.33206783257556e-10 0.206519953210199 0.0967494772163564 8.75238857616163e-05 8.2589066710008e-05 1.85936024802749e-06 8.68626656397121e-07 6.04217390695167e-10 6.32935958347856e-10 0.00253875413658297 0.0010547333169527 7.45358930602199e-05 7.36407891558021e-05 0.0641847823220394 0.0267383559303662 0.000230793424600971 0.000238683846059557 0.00254374712951927 0.00105607979971357 7.46225113712697e-05 7.37020655019447e-05 0.000332958611938387 0.000184383101308372 6.17034423880012e-05 6.16795896330172e-05 0.000333308632720109 0.000184904414902195 6.17068555936443e-05 6.16761894551915e-05 0.000333235303562316 0.000184533764683354 6.17035361416567e-05 6.16788085256217e-05 1.97486933583414e-07 6.78846394784641e-07 1.09067573435814e-09 1.14237448268448e-09 0.0182812139871851 0.0627387384458257 0.000158233148534483 0.000151226473361532 1.97459184689496e-07 6.80599851854148e-07 1.09009609815395e-09 1.1420011081146e-09 0.000706436795474091 0.000743469857696713 8.53512245004115e-06 7.99413844445163e-06 0.017881768343238 0.0189608578928207 7.13125599048203e-05 7.09251194221571e-05 0.000706724916232085 0.000743548122197198 8.54775754242323e-06 8.00318254889733e-06 6.78330902527283e-05 8.63668554275747e-05 3.82399843128106e-06 3.79570189195301e-06 6.76075985809547e-05 8.65394650371065e-05 3.81352617394483e-06 3.78838936825689e-06 6.78319391983683e-05 8.63571185508864e-05 3.82395548784744e-06 3.7959395875154e-06 6.02610242901284e-08 2.13240018136831e-07 2.86007761635359e-10 2.98955994593088e-10 0.0084103634012682 0.0294354219603572 5.12150454242802e-05 5.21807199854282e-05 6.02558994234623e-08 2.13132900855246e-07 2.85778382954831e-10 2.98897538729646e-10 0.000574374188219758 0.00078318462075186 1.68884562084516e-05 1.6275995181931e-05 0.0145148302992087 0.0199750532357431 0.000130648953953755 0.00013400837644922 0.000574503602159151 0.000782881641067098 1.69157470912206e-05 1.62958489135763e-05 6.65893360021117e-05 9.8151608423365e-05 5.1538851369885e-06 5.10966972778385e-06 6.6433048197267e-05 9.82270243991207e-05 5.11850784579687e-06 5.0782887027995e-06 6.65838400076947e-05 9.81134139058392e-05 5.15377222431639e-06 5.11000396811381e-06 5.64403104776651e-08 3.5152648220394e-07 6.04698005201907e-10 6.33130310266989e-10 0.0062638408582154 0.0392002760385865 8.75103877719165e-05 8.25868533300279e-05 5.64304284866577e-08 3.51291716086844e-07 6.04256084633814e-10 6.33043674819277e-10 0.000198045417581719 0.00135616580165265 7.45330065701228e-05 7.36379141612808e-05 0.00400341789257544 0.0343839575597566 0.000230794368865138 0.000238719840379288 0.000198049109320055 0.00135516836135476 7.4605657988604e-05 7.36984501267461e-05 8.41586704193649e-05 0.000218702160076267 6.17010643742321e-05 6.16767170084241e-05 8.40533145701649e-05 0.000218896063265069 6.17041762106696e-05 6.16736182567649e-05 8.41604296576203e-05 0.000218731172500194 6.17009611252967e-05 6.1676007443991e-05 1.24347690669701e-08 8.74128497699765e-07 1.09082251556831e-09 1.14224732887637e-09 0.00116701531435075 0.0808317317191488 0.000158205544480726 0.000151233249334859 1.24317441960009e-08 8.73658461335975e-07 1.09022191508781e-09 1.14217811347778e-09 0.0102448075107373 0.0864814685956705 0.00139703584761444 0.00161070431140114 1.27987064565597e-05 8.55805255791356e-05 1.22001720401142e-06 1.43448542094479e-06 0.0144651347897073 0.0871199560619268 0.00140880782099945 0.00143336037437297 1.7108679032594e-09 2.35086792871096e-07 2.4247804042212e-10 2.76919832153373e-10 2.17751735732751e-09 2.34989502681548e-07 2.25878999935855e-10 2.58407200038277e-10 2.17151076476287e-09 2.3532750570756e-07 2.4258314005451e-10 2.51785200287801e-10 1.16269906178704e-05 0.00187127131794395 1.12058070938331e-06 1.38741242627957e-06 1.07859270357938e-09 1.69088527736692e-07 1.17258940392946e-10 1.29132142554937e-10 1.44020592968918e-05 0.00187319297649025 1.24352399148935e-06 1.2191037672999e-06 0.0195662014258896 0.651183441977219 0.00259672720879268 0.00250303632277819 2.43342008358932e-05 0.000659728548979677 4.1438890127409e-06 3.70711601694794e-06 0.0259644653231761 0.665172558296781 0.00268449591403047 0.0022440796455808 8.30957507159124e-09 1.57594549861827e-06 1.30247410166651e-09 1.05412565918733e-09 8.40848704471818e-09 1.56998111301713e-06 1.85661733416564e-09 1.67614440479421e-09 8.24588449242018e-09 1.57611113752473e-06 1.31400648481494e-09 1.07144864707027e-09 2.38728890068241e-05 0.00625349678531878 9.00793846289662e-06 7.9634516321003e-06 4.45822238753215e-09 1.12472720115155e-06 4.70565774132944e-10 4.53593922093707e-10 3.22114216185602e-05 0.00625577173034066 9.08432707229229e-06 7.54933598525225e-06 0.108281629059516 9.56474364521309 0.017854658634413 0.0178690664980702 0.000160206408661641 0.00940220813842805 0.000120898162893539 0.000121891989720061 0.123875581549514 9.55504353384904 0.0178801975084783 0.0178870390164076 5.26914470136028e-08 1.89273790636834e-05 4.38249894064248e-08 4.37721976337231e-08 6.04378601601817e-08 1.89001410892593e-05 4.50016548968498e-08 4.50247236196945e-08 5.91132114407918e-08 1.89065554179785e-05 4.38286508179074e-08 4.3773287325606e-08 0.000153942033771665 0.0502311155574054 0.000127063188761342 0.000124279725281977 3.12666391613911e-08 1.3452281191589e-05 6.41586362813738e-09 6.41207340412828e-09 0.000152182603013977 0.0501615928838877 0.000127107405784076 0.000124296477168307 5.30607668828902e-06 0.0133819184456714 8.30225332545737e-06 8.20592920036283e-06 5.1033048858762e-08 1.32446318355312e-05 6.47165952374281e-08 6.18902321201886e-08 5.30389004600288e-06 0.0133874790333013 8.30182172358856e-06 8.20134501673902e-06 1.33712892882855e-11 3.75411462790796e-08 2.06049117638938e-11 1.98076969168693e-11 3.1967458689913e-11 3.73534168207458e-08 4.51517468907888e-11 4.43550116196143e-11 1.33673220644873e-11 3.75328221429664e-08 2.05876105272387e-11 1.97894469079998e-11 3.33562562296741e-07 0.000296655149493904 4.71344066229749e-07 4.41211958209006e-07 3.54178014536764e-12 2.67428766264458e-08 6.21490424385071e-12 7.02941825084031e-12 3.33517215004404e-07 0.000296660863479733 4.71090868266071e-07 4.40870850857506e-07 0.00130198548652931 0.583985454927794 0.00175345802132352 0.00175118076321294 2.70511104498453e-06 0.000584544616386841 3.47266675240754e-06 3.31368379319753e-06 0.00130178876655006 0.583884988937852 0.00175323589448251 0.00175097545089516 7.10889190384498e-10 1.44105366370047e-06 9.95609763561387e-10 9.74288346431367e-10 1.18213721990418e-09 1.43356617923975e-06 1.60413166463568e-09 1.61132609426415e-09 7.10782299402553e-10 1.44153440221917e-06 9.95128588437844e-10 9.73769109867824e-10 6.04929574085356e-06 0.00572155197850891 8.4150041916413e-06 7.60303203383504e-06 2.06491430827189e-10 1.0293297405875e-06 3.13106414688235e-10 3.21501597159572e-10 6.04825710299655e-06 0.00571655437452539 8.41128462185578e-06 7.59608435274928e-06 0.0672181167415969 10.2526029312122 0.0179046151716714 0.0178914505441297 0.000125738298861344 0.010077769090724 0.00012093343849691 0.000121929239381551 0.0672174501950249 10.2581943963397 0.0179052015974183 0.0178912434430083 4.3029943960029e-08 2.0194312094141e-05 4.3827118882527e-08 4.38073554389501e-08 4.61066002788742e-08 2.01790706480963e-05 4.50038158402557e-08 4.50599643523125e-08 4.30301244506098e-08 2.01821608043315e-05 4.38288724442084e-08 4.38094730345516e-08 0.000121390205836814 0.0536428920669498 0.000127112868735357 0.000124312889606957 1.90519209623542e-08 1.43575013784165e-05 6.42298404017469e-09 6.40730636172852e-09 0.000121408122685301 0.0535703075689831 0.000127147250835616 0.000124334732770947
1e-05 0.00886562333702706 0.000128615451081898 5.17158555387081e-06 4.62507346901491e-06 0.225582103372295 0.00253040251774398 5.3670342685928e-05 5.3012886076286e-05 0.00890070227101337 0.000107141488708699 5.17245490681681e-06 4.62667005688698e-06 0.000512433979080345 0.000111157121753239 1.53942023363361e-06 1.50138030537478e-06 0.000513297229860892 0.000111234283453736 1.53460557953677e-06 1.49986828544433e-06 0.000512557205117372 0.000111100902693825 1.53934267742295e-06 1.50134887961618e-06 3.58069034134903e-07 2.57610784254724e-09 1.1097364960552e-10 1.09982716993252e-10 0.0497212102111361 0.000366433488073009 2.31902268789142e-05 2.31786313496244e-05 3.59681527055857e-07 2.41425275354577e-09 1.1083802623598e-10 1.09811860962919e-10 0.0287822788456007 4.1826396046608e-05 1.34665389441885e-05 1.23533872034526e-05 0.730118966902253 0.000973953081111169 0.000127028147765777 0.000125680531658953 0.0288362599652598 3.70030382097988e-05 1.34730923525914e-05 1.23607352807859e-05 0.00153926937928188 4.446169062743e-05 3.96015501353905e-06 3.8657343105832e-06 0.00154148091436165 4.45252837125224e-05 3.93906946715379e-06 3.85274105264509e-06 0.00153960599874544 4.44480907966416e-05 3.96018214912238e-06 3.86613552649028e-06 1.1603597496241e-06 6.50735718402077e-10 3.21696346243964e-10 3.2455660215893e-10 0.128237066225126 8.36847131733096e-05 5.33569432936874e-05 5.45268880616376e-05 1.16132718669047e-06 6.37192325068616e-10 3.21281667083064e-10 3.23915033033535e-10 0.0468835353748199 9.02886709355772e-05 4.74994616167588e-05 4.52507020155987e-05 1.18708429024502 0.00133544216288533 0.00025035215767798 0.000250818013110524 0.0469610384205082 7.96526136153423e-05 4.75258627574141e-05 4.52869176672978e-05 0.00256231884601489 8.56319409375017e-05 3.43488156281994e-05 3.42066101974744e-05 0.00256688368923511 8.57199644799787e-05 3.43405058563981e-05 3.42082640977136e-05 0.00256287933680538 8.56290308514525e-05 3.43487610542546e-05 3.42063200947099e-05 2.21373495297057e-06 1.24999719053084e-09 7.3939281005963e-10 7.5409778960662e-10 0.205001370689824 0.000159635908685838 0.000113543228682554 0.000117082117990196 2.21544608894462e-06 1.24803275410293e-09 7.38430212201789e-10 7.5247576345631e-10 0.0112080307508722 5.04419040503428e-06 5.17074245730924e-06 4.62592224965917e-06 0.28213249832161 3.68139756593421e-05 5.3678952577217e-05 5.30430246930122e-05 0.0112026559286417 5.04521546964223e-06 5.17267333387466e-06 4.62680592236143e-06 0.000630412984632596 2.82656914311169e-06 1.5388207268008e-06 1.50091165959135e-06 0.000631072196283394 2.82594159719995e-06 1.53403313140923e-06 1.49946534221307e-06 0.000630519219974312 2.82671507630415e-06 1.53875167355005e-06 1.50093420353801e-06 4.49923146396995e-07 1.35555557829129e-10 1.10971763086683e-10 1.09955935929795e-10 0.0628485630126399 2.72915719666319e-05 2.31897692313845e-05 2.31709633529242e-05 4.5028697912177e-07 1.3549222680057e-10 1.10865878896109e-10 1.09868064892808e-10 0.0237502579631963 1.08440379861369e-05 1.34652461680465e-05 1.23564430593742e-05 0.600612350308431 8.5342780942606e-05 0.000127047139395485 0.000125745482995129 0.0237426510219152 1.08494973719728e-05 1.3473737524844e-05 1.23617263867181e-05 0.00127229228301706 3.79491676052201e-06 3.95999247229945e-06 3.86515041749325e-06 0.00127357402600482 3.78633729483084e-06 3.93888386821907e-06 3.85218853726945e-06 0.00127229139295749 3.79544091257451e-06 3.95999925203315e-06 3.86553503312935e-06 9.53390827224662e-07 3.54002624060044e-10 3.21669257528249e-10 3.24468587907147e-10 0.106006556766803 5.66914560672956e-05 5.33588773850144e-05 5.45130800284689e-05 9.5298780012629e-07 3.53789437172104e-10 3.21371690477647e-10 3.24132402378634e-10 0.0328076183513624 5.77465668509138e-05 4.74990016236915e-05 4.52556217422571e-05 0.82345780242827 0.000192804721258713 0.000250398886301162 0.000250928199941109 0.0328147088465068 5.77809901891532e-05 4.75316141306991e-05 4.52863557901808e-05 0.0017915671740526 4.92315015526237e-05 3.4346959624998e-05 3.42055651138124e-05 0.00179464322640798 4.92323810297136e-05 3.43388462588984e-05 3.42076594112216e-05 0.00179160416476331 4.92309661240936e-05 3.43470288755332e-05 3.42054752087117e-05 1.54201958460569e-06 7.9447159722545e-10 7.39268309838242e-10 7.5383297266973e-10 0.143644487995654 0.00012560430296174 0.000113548247017171 0.000117067713208741 1.54227023442175e-06 7.93836605942585e-10 7.38680587908454e-10 7.53031051502781e-10 0.00462126150393007 0.165061741263748 0.00136286943844375 0.00192090523700501 4.96547191885397e-06 0.000147736925343889 2.04740645086088e-06 1.59914704802586e-06 0.00518028005576911 0.159840765401416 0.00210758965740787 0.00198514384221712 9.19360033099841e-10 6.25192056533946e-07 2.65020275632259e-10 3.46341466011623e-10 9.11335396211104e-10 6.25050576048166e-07 3.74888636594653e-10 2.98006829365373e-10 9.38111488420908e-10 6.26869405033845e-07 3.74256324151341e-10 3.53255199862003e-10 5.66785772036455e-06 0.00342089155984864 1.48539852475749e-06 1.51403837478959e-06 4.87024130591599e-10 3.09606942059099e-07 1.02280968185363e-10 1.66471127213861e-10 5.78195538133979e-06 0.00343089840122801 2.33396516714753e-06 1.7163681999789e-06 0.0140148211600886 0.567579562026009 0.00439418655348506 0.00341748264368352 1.43468551888294e-05 0.000569052848627571 6.531427514492e-06 6.21695539659954e-06 0.0129712776969527 0.572151546854754 0.00381909737434664 0.00422245607373997 4.86031729738602e-09 2.0547323733711e-06 2.54276925582008e-09 2.42577891772911e-09 5.11167974814552e-09 2.06298142142982e-06 2.97205969988689e-09 2.87246942688128e-09 4.81337805887007e-09 2.05627579556629e-06 2.55179012055282e-09 2.41948863613433e-09 2.32678842270128e-05 0.00561962714107587 1.65682729475885e-05 1.49080018200142e-05 2.40389166172198e-09 1.01024481795405e-06 6.63114494794588e-10 6.29159799483685e-10 1.98620249417915e-05 0.00562940940972973 1.60435522754746e-05 1.59049106551222e-05 0.144368287900724 97.1065825392666 0.0296387278654463 0.0295948273105625 0.000231110395434118 0.0889118518568173 0.000204230659678888 0.000204768879081462 0.146094270456492 97.4939887820418 0.029602350474053 0.0296001544798714 8.54821151578689e-08 0.000324348491293443 7.13589233863487e-08 7.14207147718107e-08 8.63531462819714e-08 0.00032360502338828 7.21442153585571e-08 7.22453831876172e-08 8.47099204834606e-08 0.000324383470402712 7.13608534583051e-08 7.14223557756343e-08 0.000249208100670746 0.594597570883046 0.00021476127037603 0.000214012815975869 3.94028115695644e-08 0.000161169365678212 9.95075030345533e-09 9.94164320713775e-09 0.000258763598795573 0.594659092822047 0.000214832956071952 0.000214123279582755 8.79135856155683e-06 0.077141232992111 1.16686577786445e-05 1.15671757681854e-05 7.01506510735518e-08 7.69171354434464e-05 8.37876164885077e-08 7.9539508260968e-08 8.79145131213548e-06 0.0771452961669098 1.16702505234262e-05 1.15682109278695e-05 3.99875645669843e-11 3.7463663379659e-07 5.55067264109809e-11 5.43654232371616e-11 6.07047268364814e-11 3.75057569450862e-07 7.37355467565671e-11 7.31231393118514e-11 3.99713372305697e-11 3.74738422627567e-07 5.54983504367066e-11 5.43457641477175e-11 7.46491328469644e-07 0.00205466843097638 8.95706934201984e-07 8.53884730240649e-07 6.23807566273258e-12 1.83432581521408e-07 1.00601297366526e-11 1.04672877844107e-11 7.47316009352989e-07 0.00205579775563712 8.96677213541818e-07 8.55195537501756e-07 0.00314018693493364 0.53433458002364 0.00376266753097632 0.00376223897664734 5.43922955864738e-06 0.000520335941877254 6.36940236247227e-06 6.33954091378904e-06 0.0031399799855434 0.534298291894413 0.00376248414303571 0.00376216115487304 1.96633949085217e-09 1.95971167775321e-06 2.47914274188213e-09 2.47285130637866e-09 2.46826477396369e-09 1.96655649029216e-06 2.90989326723384e-09 2.92390160524214e-09 1.96587959204665e-09 1.9594723790248e-06 2.47889656364801e-09 2.47212716468789e-09 1.35775454313787e-05 0.00535207471511911 1.62431625158966e-05 1.56465225116638e-05 3.91536680044053e-10 9.62262009896287e-07 5.30430491204595e-10 5.37660605758025e-10 1.35885566554103e-05 0.00535499551550313 1.62565713301837e-05 1.56645483455983e-05 0.137231130778462 22.0790353342684 0.0295894581430003 0.0295879666309166 0.000225247944279633 0.0234793884302925 0.000204186143670357 0.000204745364887327 0.137231092485238 22.0622041875607 0.0295891437890809 0.0295876886212183 8.15467979315278e-08 7.67892184600266e-05 7.13529808346845e-08 7.14224438091074e-08 8.29822972936148e-08 7.69391702299307e-05 7.21384573794795e-08 7.22474045322569e-08 8.15488577008921e-08 7.68555233210676e-05 7.13543482696174e-08 7.14229896388806e-08 0.000248155118866529 0.14109726028433 0.000214726592107714 0.000213992624651833 3.77535965167967e-08 3.82871763353394e-05 9.94272579698762e-09 9.94488778874657e-09 0.000248228972706747 0.14119366263941 0.000214807690401128 0.000214108829826839
0.0001 0.00697059435351908 6.60752475034728e-06 1.49638886399963e-06 1.25441100663867e-06 0.177244958249885 0.000160190855092314 2.15771772922862e-05 2.09844896473996e-05 0.00697236976830746 6.34640210405494e-06 1.49647437356033e-06 1.25442753059542e-06 0.00105224784293224 7.41212017051467e-06 8.52515470370244e-07 6.75761965520631e-07 0.00105400070856954 7.42337107357038e-06 8.51859101672757e-07 6.77000821527867e-07 0.00105230914456347 7.41148872839658e-06 8.52506260829113e-07 6.75755132359573e-07 2.64377723632873e-07 6.70592569851752e-11 2.73123289408319e-11 2.5321245583056e-11 0.0366324479218308 1.2470876220211e-05 9.94198928802305e-06 8.31608781285431e-06 2.64551657913021e-07 6.50875953109834e-11 2.73149073370474e-11 2.53190311133141e-11 0.0178304370791799 5.75711497854728e-05 4.72781535824761e-06 3.83811008876809e-06 0.44712501409464 0.00159411229407044 6.34123797249615e-05 6.04562905833025e-05 0.0178607599467481 4.96121079862684e-05 4.72837509199287e-06 3.83720639907917e-06 0.00323513028370222 6.90382848889759e-05 2.45565412772103e-06 1.95924306835868e-06 0.00323931152526603 6.91660812181146e-05 2.45175396027165e-06 1.96089307873709e-06 0.00323456208366776 6.90190972488333e-05 2.45564688708425e-06 1.95921581423492e-06 7.6395652971082e-07 4.08909734402597e-10 8.43642209959436e-11 8.07339247486004e-11 0.0855058435874211 4.30793779488509e-05 2.19268615426223e-05 1.82214944330149e-05 7.69043541146648e-07 3.66718011658639e-10 8.43508386255313e-11 8.07120629308697e-11 0.00562609153482533 3.61113481832398e-05 1.38733792587159e-05 1.19222889160445e-05 0.142550345514328 0.0007687692722532 0.000146497130571438 0.00013651800179456 0.00561240101968059 3.44413371413947e-05 1.3881507831703e-05 1.19231716322176e-05 0.000959426480748483 3.94279223705629e-05 8.98989307970927e-06 8.14279635449921e-06 0.000960735489879684 3.94789199838816e-05 8.9835646248069e-06 8.14532631006656e-06 0.000959227790464816 3.94236901637248e-05 8.98986596513181e-06 8.14273336628602e-06 2.57170441479107e-07 3.61020819351029e-10 2.03956968692607e-10 2.0166324448281e-10 0.0237528237749514 5.08333081260773e-05 4.51797682198487e-05 3.66538155264883e-05 2.58220832828618e-07 3.47167297426574e-10 2.03892232830361e-10 2.01562206471171e-10 0.00218424260932551 1.48744756398059e-06 1.49586402757626e-06 1.25446071899426e-06 0.0555082146622178 1.74866383843584e-05 2.15639634879448e-05 2.09829932697252e-05 0.00218347252827438 1.48674489222063e-06 1.49540620399188e-06 1.25430538666828e-06 0.000329388556003798 1.13867787567678e-06 8.51639749720014e-07 6.75645512541405e-07 0.000329943196010116 1.13800843314627e-06 8.50981957379833e-07 6.76887659700265e-07 0.000329398174639918 1.13870002092125e-06 8.51626135646067e-07 6.75638921063018e-07 8.28518243742749e-08 2.28757833652797e-11 2.73130604620589e-11 2.53134106893792e-11 0.0114780287202038 8.14755610481022e-06 9.93651231908642e-06 8.3164986247042e-06 8.28583419988488e-08 2.28744097023449e-11 2.72991453671091e-11 2.53237940813305e-11 0.0304349994144376 3.6781646632205e-06 4.72761919634725e-06 3.83903802044986e-06 0.773299551997688 4.7618664625004e-05 6.3380325327009e-05 6.04604860476186e-05 0.0304310265273232 3.67645821163144e-06 4.72569976570114e-06 3.83776887866789e-06 0.00550607589151266 2.22272222254449e-06 2.45434417652124e-06 1.95931414404185e-06 0.00551696757326461 2.21983710088517e-06 2.45044570429996e-06 1.96096842001909e-06 0.00550628767110833 2.22278253694902e-06 2.45431158389184e-06 1.95929740059105e-06 1.30916598562236e-06 6.89518573676305e-11 8.44006227449127e-11 8.07244133616287e-11 0.147245168680187 1.85132341546673e-05 2.1917333218728e-05 1.82228235120263e-05 1.30901362911012e-06 6.8930875178376e-11 8.43205257198939e-11 8.07347581331117e-11 0.00322432259740622 1.08218540672582e-05 1.38730476454459e-05 1.1925743807673e-05 0.0819962904902747 0.000109926227607565 0.000146406393624367 0.000136524323075408 0.00322468068729418 1.08222457182202e-05 1.38740718108116e-05 1.19243026901323e-05 0.000553654205485741 7.53109793685685e-06 8.98677997404045e-06 8.14312996160637e-06 0.000554731623047025 7.52737340720639e-06 8.98047976353959e-06 8.14564539328988e-06 0.000553626876769601 7.5312512647155e-06 8.98675896445307e-06 8.14304484713047e-06 1.47267339659437e-07 1.70827600080977e-10 2.0407690902809e-10 2.01633569127766e-10 0.0136801541162493 3.80953220237338e-05 4.51621077217819e-05 3.66596151689697e-05 1.47343098725352e-07 1.70735510205611e-10 2.03829825493232e-10 2.01600676821092e-10 0.00626955185671301 1.63922693275625 0.00353607107411405 0.00156869209353646 6.69298820830576e-06 0.00144925427944919 2.74307788783306e-06 1.38249573662778e-06 0.00616326488714989 1.76694987703767 0.00307099824573809 0.00165454125565813 1.11313952227754e-09 4.04855462853371e-06 6.14636970730386e-10 3.03549733714258e-10 1.16156898818217e-09 4.04679974568993e-06 5.10674600035139e-10 2.65278096588257e-10 1.11717548991264e-09 4.04939951253327e-06 5.58852294680823e-10 3.05778164234941e-10 7.10944133733412e-06 0.00514378426340874 3.07792221475644e-06 1.87781218627272e-06 5.47068487448018e-10 4.80177186638151e-07 2.71347752160277e-10 1.47132612303961e-10 7.02072608277829e-06 0.00520679848305066 2.23613219652157e-06 1.95664859376109e-06 0.0536554477616568 1.83522551552556 0.00562198693029167 0.00353180250880478 6.07665801143843e-05 0.00181435904954546 8.20288175758177e-06 7.0153007083989e-06 0.0552685183471222 1.90752046583133 0.00506737373608079 0.00416999218560595 1.74071735722587e-08 1.77067838525013e-05 4.05183405398542e-09 3.60395485709769e-09 1.83137453640372e-08 1.7711150319785e-05 4.17324090700398e-09 3.75366895498531e-09 1.83051249043334e-08 1.77043580675188e-05 4.04662468989464e-09 3.61217953363285e-09 6.25846520915936e-05 0.0111283641905497 1.92670643229183e-05 1.70074301905302e-05 1.01864127499694e-08 2.0358647903521e-06 7.66278367527322e-10 4.76569861555251e-10 7.55793561969229e-05 0.0112343205602103 1.85909262591213e-05 1.79334454194985e-05 0.120735849718932 2.20078392043946 0.0324637290908207 0.0325029736871731 0.000266244634568503 0.0022205971168963 0.000224259587231539 0.000224339735944749 0.121989975694389 2.28987411733979 0.0326223483127462 0.0324273821156907 9.67580075287692e-08 1.42457816209228e-05 7.95230797692133e-08 7.95515876397305e-08 1.02053082932349e-07 1.42404781214777e-05 7.97911424406103e-08 7.98321429370696e-08 9.55745555639438e-08 1.42516930087492e-05 7.95263302220196e-08 7.95530207538188e-08 0.000267909360771159 0.00658893233677482 0.00023573855648081 0.000235546147277197 2.74303453329569e-08 1.78274246151065e-06 9.21767769818015e-09 9.2028191313044e-09 0.000266851355784613 0.00663237601211409 0.000235998179937184 0.000235624778570296 1.0073828932794e-05 0.00120345671687466 1.11822670622556e-05 1.11525041841573e-05 8.41320371658564e-08 1.19525628506313e-06 8.83283980876098e-08 8.71259604804606e-08 1.00734192017094e-05 0.00120378060016335 1.11819175088512e-05 1.11509170302521e-05 8.66763504993604e-11 1.50728793717278e-08 1.04055108699003e-10 1.04660575805378e-10 9.51047442591709e-11 1.50829774400746e-08 1.09595225147613e-10 1.09921870768135e-10 8.66693703201391e-11 1.50693527943549e-08 1.04056767195588e-10 1.04652648617735e-10 9.34987682546644e-07 1.88791941564674e-05 9.81491092663169e-07 9.67797098841734e-07 4.39534668893561e-12 1.67848041446499e-09 5.84352790270243e-12 5.77244109759556e-12 9.36550471008918e-07 1.88812518796088e-05 9.83759819824162e-07 9.68722109514788e-07 0.00415072937574108 0.154368647475111 0.00436914399065574 0.00436919974709103 7.12643625407249e-06 0.000160729826591887 7.4718660807569e-06 7.4661155991072e-06 0.00415052533952289 0.154376661398657 0.00436895915997038 0.00436902201769693 3.33669266195847e-09 1.4903337884927e-06 3.74993301092733e-09 3.75369909662903e-09 3.54848258052739e-09 1.48885985542266e-06 3.88340809905635e-09 3.88913490760596e-09 3.33653997083682e-09 1.49003698295493e-06 3.74997687028397e-09 3.75371157024668e-09 1.73668131018356e-05 0.000940959821000959 1.81814813099426e-05 1.80368399520799e-05 4.11400636940054e-10 1.68751475282671e-07 4.50482268181606e-10 4.52387993668057e-10 1.73901921685992e-05 0.00094130873491817 1.82114409268886e-05 1.80499601502498e-05 0.120024905920406 3.51615120600476 0.0324413236965923 0.0324413004428934 0.000273739232625986 0.00327774565095737 0.00022420297308199 0.000224283741145871 0.120025025415787 3.51576015738277 0.032441414052201 0.0324412183575043 9.67150840511919e-08 2.2383994545346e-05 7.95603463592766e-08 7.95719046829971e-08 1.05054357705613e-07 2.2370784949666e-05 7.98308977098955e-08 7.98522178604932e-08 9.67368771667993e-08 2.2382637210937e-05 7.95621580307482e-08 7.95733988883948e-08 0.000270559893641201 0.0102580901694256 0.000235715935647315 0.000235475697825305 2.59473828997334e-08 2.81310259640114e-06 9.1999498242786e-09 9.20157771193934e-09 0.000270690291276898 0.0102490780029629 0.000235882760770265 0.000235579088847784
0.001 0.00068546285234699 1.40542551089787e-05 2.05099198444515e-06 2.03519135886944e-06 0.0174078537195205 0.000346674758937441 3.29475818683806e-05 3.28301732056246e-05 0.000689361535304835 1.41132757139458e-05 2.05102776248996e-06 2.03505083780511e-06 0.000287727623941469 1.64863619507445e-05 2.96165544506709e-06 2.49694980458113e-06 0.000288180070543873 1.6512147350272e-05 2.96333098830981e-06 2.49722575485275e-06 0.00028775165273298 1.64892049035736e-05 2.96165499686616e-06 2.49695836163734e-06 2.368405101366e-08 1.90841347381442e-10 3.83779327186499e-11 3.64031167044412e-11 0.00327601518335545 3.02897733666816e-05 1.05280224450312e-05 1.01741199482507e-05 2.3721430480958e-08 1.86839503623146e-10 3.83787442865759e-11 3.64132184261187e-11 0.00121081464077026 2.73315157913333e-05 4.46156477926461e-06 4.31152316562554e-06 0.0306696117405773 0.000761834752951895 6.90444022775713e-05 6.88743650606171e-05 0.00120917526429904 2.90007871774207e-05 4.46069255445769e-06 4.31137300849316e-06 0.000551342724051366 3.76378116879743e-05 6.84939410290056e-06 5.34581245948615e-06 0.000552231206969153 3.7703649211508e-05 6.85030837183897e-06 5.34602947990016e-06 0.000551336673211897 3.76422032061423e-05 6.8493996779729e-06 5.34583762699065e-06 4.20271759382617e-08 2.44996639821639e-10 8.91036401833029e-11 8.26120960489751e-11 0.00466915468635602 3.90229777819529e-05 2.34392838418334e-05 2.35786746823298e-05 4.21434630920042e-08 2.55824914114545e-10 8.91106749823882e-11 8.26253646543161e-11 0.000861282671110496 0.000134780606132 1.32459353659084e-05 1.29798315509829e-05 0.021840305685935 0.0027530712901036 0.000134812478298611 0.000135220603344161 0.000864974376544724 0.00013676175643015 1.32466980633256e-05 1.29783925667306e-05 0.000409854962469064 0.000156018135223777 1.72014869447518e-05 1.40859000533281e-05 0.000410511966905165 0.000156200540084682 1.72018902280064e-05 1.408768917802e-05 0.000409868192748855 0.000156023904344179 1.7201503706748e-05 1.40859347776726e-05 3.05279791092411e-08 9.98540320932586e-10 1.66457095377443e-10 1.56921364855342e-10 0.00282026616878834 0.000114868547902931 4.78445990297597e-05 4.63760317786243e-05 3.06065855839093e-08 1.00095958986741e-09 1.66460225741371e-10 1.56911672973243e-10 0.000207837311191723 2.0462839859176e-06 2.05213316079214e-06 2.03827745981692e-06 0.00529229424933766 4.16832157906507e-05 3.29532561492796e-05 3.28366976895351e-05 0.000207835696011486 2.04584482373905e-06 2.05173761304221e-06 2.03812026809505e-06 8.80045761069785e-05 4.99131282689623e-06 2.96178438333016e-06 2.50086834927029e-06 8.81453563488809e-05 4.99429454480743e-06 2.96345659192344e-06 2.50114219126402e-06 8.80063686383791e-05 4.9913334294457e-06 2.96178412783607e-06 2.50087458439604e-06 7.14728867417293e-09 4.78412993783173e-11 3.83727684058391e-11 3.6400580535412e-11 0.00098453018985744 1.24554013893659e-05 1.0527249341704e-05 1.01769294563472e-05 7.14445140688196e-09 4.79406146907156e-11 3.83798676291665e-11 3.64260606389091e-11 0.000840701229392546 1.40026629277782e-05 4.4603104365591e-06 4.30985572775477e-06 0.0211481040447698 0.000438851882779813 6.90392755524661e-05 6.88557654780011e-05 0.000840678954446703 1.40018870377831e-05 4.45935334407753e-06 4.30956994981962e-06 0.000386208906542086 2.29241119086502e-05 6.84650574560666e-06 5.34600595621503e-06 0.000386781418040156 2.29652419607217e-05 6.84740836404875e-06 5.34621542276794e-06 0.000386206459120814 2.29241787028076e-05 6.84650210122906e-06 5.34603476772062e-06 2.9179643063452e-08 1.48174423167451e-10 8.90900666203672e-11 8.26061650822173e-11 0.00322115337866237 3.07078141764342e-05 2.34374179077263e-05 2.35797712179976e-05 2.91863616014716e-08 1.48330200602024e-10 8.91072409667192e-11 8.26515932185083e-11 0.000764875297919569 0.000110357807642057 1.32439261654889e-05 1.29782989108545e-05 0.0193231979320928 0.00216226287182414 0.000134816257868952 0.000135203157457141 0.000764948055311482 0.000110357282339171 1.32454941229527e-05 1.29769737692236e-05 0.000367120385115585 0.000127106452979324 1.71961843152608e-05 1.4089179458013e-05 0.00036770651223921 0.000127245780753894 1.71965769847196e-05 1.40909569618873e-05 0.000367124890660553 0.000127106487523909 1.71962120600964e-05 1.40891906117462e-05 2.70040088378098e-08 8.01382202971124e-10 1.66449341280918e-10 1.56914406647705e-10 0.00248828458149173 9.9739966960289e-05 4.78391429107257e-05 4.63904612490108e-05 2.70297563381559e-08 8.01082036755608e-10 1.66463565575078e-10 1.56957290997493e-10 0.0198306501195628 1.59441076469444 0.0097174364449398 0.00784085049174017 2.17727996342721e-05 0.00245497050893856 1.26095179533769e-05 1.06276488635511e-05 0.017605566662769 1.78268195351746 0.0102066458428639 0.00906101650763224 3.09472987177236e-09 5.60893237611455e-07 1.70464769364823e-09 1.42904007839752e-09 2.86714559915016e-09 5.79208595570912e-07 1.83936058143952e-09 1.52740002444414e-09 2.94465557964648e-09 5.52562235481629e-07 1.74261267009646e-09 1.63739661741569e-09 2.70273651823205e-05 0.00241528989561602 1.20914667389638e-05 1.08189785863932e-05 1.6687582772109e-09 1.71494993168902e-07 8.42146229206799e-10 6.90581564221909e-10 2.31977186923286e-05 0.00233701875006644 1.28289571689648e-05 1.0609019753842e-05 0.0180124221473367 1.85993788127293 0.00615327657530532 0.0099865478298438 1.80439970782429e-05 0.00179460815739429 9.79759578271533e-06 1.29681744355421e-05 0.00942310260935003 1.77626064288212 0.00711400830973294 0.00815487637172793 9.71885686226581e-09 8.29631249224309e-07 8.61867450429289e-09 9.57438583624422e-09 9.7467616816415e-09 8.44221674859874e-07 8.65417623503428e-09 9.61010201940745e-09 9.68847448404265e-09 8.51632819419475e-07 8.62789986253704e-09 9.57053554757182e-09 3.63778788034514e-05 0.00189344199312861 1.99198991200652e-05 2.56581402658041e-05 2.31194487221179e-09 3.54769890115516e-07 8.04286331142652e-10 1.02895829604254e-09 1.9111902642335e-05 0.00184870930477764 2.12530856931361e-05 2.29368098879478e-05 0.232131540134135 4.86760989922862 0.0679249380856101 0.0680549251613845 0.000347238231402149 0.00454274368616292 0.000241534516931054 0.000241522766933178 0.232167797159404 4.99563369990972 0.0681541461785393 0.0677358620732368 1.52049942196189e-07 3.12907050438543e-06 1.10444326439787e-07 1.09309685330152e-07 1.41857495614185e-07 3.07077164048501e-06 1.07051133978876e-07 1.05883588421055e-07 1.51376532468948e-07 3.00432736351243e-06 1.10456898558907e-07 1.09310467315154e-07 0.000350857658250112 0.00480988528271457 0.000250486224347103 0.000250552277836282 6.21596786670205e-08 1.44196520359751e-06 1.71682865014298e-08 1.71316225380255e-08 0.000347645426620167 0.0054723354465091 0.00025100269611185 0.000250253952195075 1.19044933501978e-05 0.000133561530000059 1.25321301119021e-05 1.25084090863829e-05 8.80040572747753e-08 1.7791904863733e-07 8.88155137201359e-08 8.86844726857341e-08 1.18992099532426e-05 0.000136451749457367 1.2527689184696e-05 1.25055228242009e-05 2.1721274220265e-10 7.78437824034507e-10 2.81887436369675e-10 2.85597871104182e-10 2.21091192147506e-10 7.788519913977e-10 2.84723492689807e-10 2.88627684297595e-10 2.17211783264093e-10 7.78602067162566e-10 2.81884388381383e-10 2.85588705540327e-10 9.80963379581174e-07 1.03477284590252e-06 9.90095428173415e-07 9.88204110098083e-07 4.63139646310182e-12 1.46498752465809e-11 5.25341839616346e-12 5.14562729969723e-12 9.82450296636855e-07 1.03963261778501e-06 9.92494877093542e-07 9.89452339358949e-07 0.00437051222445381 0.00397911475036723 0.00440223296226329 0.00440229418219164 7.56258817998164e-06 7.15122427844659e-06 7.62673196147982e-06 7.62611543960044e-06 0.00437021521516789 0.00399588453780293 0.0044020243472697 0.00440199504506164 6.40941621084965e-09 2.10066333146859e-08 8.04389818587213e-09 8.0526687177711e-09 6.48620324454924e-09 2.10485232508705e-08 8.08773367286468e-09 8.12299363750358e-09 6.40921010639519e-09 2.10070673350004e-08 8.04365213117167e-09 8.05266465706925e-09 1.82859783602621e-05 1.80830603282028e-05 1.84263931593383e-05 1.84173264675407e-05 4.11476184509585e-10 5.00379645723619e-10 4.21082740577135e-10 4.20200779371059e-10 1.83053270072506e-05 1.81296026401318e-05 1.84588383909378e-05 1.84368574814567e-05 0.251793936100235 0.237934121799608 0.0681619928760495 0.0681621849192654 0.000364148666605965 0.000340697922719892 0.000241857317938371 0.000241864567928765 0.251793939744728 0.237942013322866 0.0681621615165161 0.0681621965417554 1.55790782136181e-07 2.47858268263502e-07 1.10511159000775e-07 1.09241902324252e-07 1.44643633759374e-07 2.47750354158851e-07 1.07079811183222e-07 1.05784146851295e-07 1.55750359579076e-07 2.4781652084329e-07 1.10498012159719e-07 1.09237548040919e-07 0.000364875541059121 0.000328186392690162 0.000250899783156083 0.00025060569324494 6.80984713043392e-08 5.71274113412191e-08 1.72346842655123e-08 1.72115602615885e-08 0.000364910184664042 0.000328413642055927 0.000251095830832957 0.00025074234129119
0.01 0.000278521902294363 8.26708278258877e-05 4.44027984260857e-06 4.43951703999552e-06 0.00711340922400541 0.00207489790698754 8.17961309658339e-05 8.12048519345623e-05 0.000280607764837676 8.08002833583923e-05 4.44056666186623e-06 4.43965168560581e-06 0.000256307124316331 0.00013985879558125 6.16039191486886e-06 5.96029945267572e-06 0.000256707117681014 0.000140081666675266 6.16362179698161e-06 5.96359989607228e-06 0.000256314273457807 0.000139856914844805 6.16040163331243e-06 5.96029107421638e-06 8.88446711368063e-09 2.3993231988298e-09 9.17999545110427e-11 8.98520040358436e-11 0.00123840449029302 0.000328134737871001 1.22214036458153e-05 1.19473028215425e-05 8.88837156609415e-09 2.3921110849566e-09 9.184945839291e-11 8.98680924580538e-11 0.00527130817872528 0.00511375867200551 1.17069743242325e-05 1.17098399321663e-05 0.13335071422312 0.128824631427228 0.000227673950252733 0.000225193130179053 0.0052698788900961 0.00512687288315694 1.17068196529157e-05 1.17100253595776e-05 0.00478850229931381 0.00839950735355853 1.69892932507012e-05 1.66151660584809e-05 0.00479613786246566 0.00841288974386868 1.69952227059226e-05 1.66229344582281e-05 0.00478849234871102 0.00839969220200938 1.69893382168284e-05 1.66151443419301e-05 1.72907299267735e-07 1.52828219681375e-07 2.64876813637843e-10 2.61806748288887e-10 0.0192247991954198 0.0171754546900585 2.82282075681324e-05 2.81217099900848e-05 1.72906531940698e-07 1.53150267834895e-07 2.64954168969895e-10 2.62001988880585e-10 0.00789322711414808 0.00278986918518444 2.81532646635655e-05 2.81294369415707e-05 0.201577499442356 0.0707253251523768 0.000407698340279493 0.00040522648560479 0.00801132019412183 0.00278540614608116 2.81534122193617e-05 2.81293524210793e-05 0.00753488220911712 0.00453514806832114 3.88587727800741e-05 3.7039884902803e-05 0.00754708582904982 0.00454244713808797 3.88687236846107e-05 3.70504561903124e-05 0.00753528724995505 0.0045351304508696 3.88588890315839e-05 3.70399106492109e-05 2.48429156933541e-07 8.42617551237349e-08 4.5498937911206e-10 4.40975212633002e-10 0.0227945750277664 0.00778631473251293 5.80748917565561e-05 5.54994894006825e-05 2.47324458283857e-07 8.42957205352845e-08 4.55225685517589e-10 4.41382909160291e-10 0.000311207772746866 9.96407588296723e-05 4.46547977502017e-06 4.46931684928812e-06 0.00798926067588923 0.00261136843531277 8.187422743029e-05 8.13050339191918e-05 0.000311211850619877 9.96378374770836e-05 4.46544188730997e-06 4.46936677109182e-06 0.000286832111047506 0.000172871451037172 6.18409379094252e-06 5.98316249170097e-06 0.000287297868484523 0.000173151291671214 6.18735488369153e-06 5.98649498800996e-06 0.000286834334301979 0.000172871420895957 6.1841052064532e-06 5.98316812810598e-06 9.93563157599583e-09 2.93017386177569e-09 9.17801049411427e-11 8.98408414573919e-11 0.00136365589061292 0.000403748450500006 1.22419282789325e-05 1.1955841537277e-05 9.93874548785738e-09 2.93027604863959e-09 9.17934847238772e-11 8.98768965261075e-11 0.0019751385494398 0.00165387642497672 1.17103878143232e-05 1.17127716448742e-05 0.050883420086221 0.04142638026354 0.000227687539245144 0.000225198256676578 0.00197515318505703 0.00165393453404375 1.17102661290746e-05 1.17128662687863e-05 0.00180897329485599 0.00271025533610093 1.69867794715034e-05 1.66152467667442e-05 0.00181196012713078 0.00271455018979293 1.69926835543109e-05 1.66230234629074e-05 0.00180897892773565 0.0027102812187194 1.69868283921104e-05 1.66152707420749e-05 6.50384501450872e-08 4.86742683885895e-08 2.64876329047082e-10 2.61743596775672e-10 0.0071367797366953 0.00553819741430529 2.82248481397004e-05 2.81202734475517e-05 6.50434753494559e-08 4.86588192028785e-08 2.64939017776886e-10 2.62040427223113e-10 0.00136303462818415 0.00253599590240664 2.81537247298254e-05 2.81277981179023e-05 0.0343700206070396 0.0642945360927709 0.000407708145966577 0.000405225631623029 0.00136303734561401 0.00253612247899968 2.81533154670851e-05 2.81276956947357e-05 0.00119168074168785 0.00409215578773128 3.88547477886308e-05 3.70316157826988e-05 0.00119349925719182 0.00409878921122366 3.88646394223199e-05 3.70422303539027e-05 0.00119168966081388 0.00409217399795921 3.88548301023383e-05 3.70317018057366e-05 4.65690089360752e-08 7.60138457885611e-08 4.55035337062223e-10 4.40869672236378e-10 0.00434618026153985 0.00702187468428296 5.80729644893603e-05 5.54916384963175e-05 4.65948035991358e-08 7.60454831076593e-08 4.55180601916952e-10 4.41409162490283e-10 0.0454503825777828 0.0999595923964331 0.0209122637878338 0.0232601678998033 0.000106895944152268 7.06413700068784e-05 3.68353126644793e-05 3.66325582018987e-05 0.0392282349661364 0.0989674376761485 0.0218636911644887 0.021139896757964 8.6925345006058e-09 1.73154248431664e-08 4.05496996970961e-09 3.92388673017726e-09 8.78750588609788e-09 1.24089970999605e-08 4.05475031480202e-09 3.90385612287005e-09 7.18121661208859e-09 1.71798535260516e-08 4.08361143584621e-09 3.88789157425208e-09 0.000105404572173737 6.93952714692934e-05 3.84471769867664e-05 3.95333475380005e-05 3.89046485186076e-09 8.57118997530845e-09 1.90645163166117e-09 1.99269052671643e-09 0.000101342407466502 6.29216427715709e-05 4.14216452470125e-05 3.77011738844218e-05 0.0190375686420876 0.0284635786052139 0.00836125212005983 0.0115014660642431 2.53220836899025e-05 4.02179773536599e-05 1.67737052992509e-05 2.32820445593404e-05 0.019890931256514 0.0302512208239379 0.014128035792629 0.020304873552107 1.58039664157284e-08 2.84346663263447e-08 1.62565600299806e-08 1.80211142140938e-08 1.58878459847069e-08 2.83681066558324e-08 1.63123858376936e-08 1.80918367290635e-08 1.56893435816514e-08 2.85768210661957e-08 1.62629974941044e-08 1.79946357336677e-08 3.32634428733806e-05 4.25127136658296e-05 2.12561538081483e-05 2.34908741367747e-05 3.37945784959525e-09 5.64282008594415e-09 1.61275768442532e-09 2.15488849604307e-09 3.35812075092351e-05 4.36717472862318e-05 3.07075113856812e-05 4.00687341600987e-05 0.23123069105478 0.310568823120367 0.123441394065142 0.126465967640801 0.000318026137891718 0.000419044491183236 0.000263794446141279 0.00026501567500878 0.230552052208615 0.298439098509642 0.123560862513283 0.126977337332443 1.88797222614381e-07 3.17807514614202e-07 1.64664585004543e-07 1.66272360755172e-07 1.73375753360411e-07 3.18436287955607e-07 1.56374097122912e-07 1.57700613846274e-07 1.88548044881039e-07 3.18814822787506e-07 1.64784727623281e-07 1.662500150497e-07 0.000324278779376577 0.000515856386846895 0.000270858336587904 0.000273260847370055 5.81602560323276e-08 8.65702337258779e-08 3.01376940369355e-08 3.0911520671528e-08 0.000324936700446125 0.000439051998207038 0.000271362720497709 0.000272845567933718 1.25545776236168e-05 1.6418515693352e-05 1.40030363358847e-05 1.38748122508255e-05 8.85287650584729e-08 8.99652854138999e-08 8.91238952832636e-08 8.9089985333637e-08 1.25807154752993e-05 1.63277253013546e-05 1.39447124314967e-05 1.39464326639803e-05 4.40369923590585e-10 8.86641825529529e-10 5.22771004571949e-10 5.19024532906619e-10 4.43111387595764e-10 8.88192079205961e-10 5.25222860596397e-10 5.21414402442355e-10 4.40362262248761e-10 8.86646853915393e-10 5.22767751758601e-10 5.19015895772721e-10 9.88060075736722e-07 9.8937488975721e-07 9.88938377069601e-07 9.886823091901e-07 4.86538408212011e-12 5.11326095576681e-12 4.94354506365064e-12 4.96300100676873e-12 9.89789783354173e-07 9.91149191880501e-07 9.90583449730614e-07 9.90495884408279e-07 0.0044359217039393 0.00450972548506997 0.0044505336314271 0.00444932773726922 7.66647163029868e-06 7.74904858242832e-06 7.68597150371979e-06 7.68538075065058e-06 0.0044359192627626 0.00450963343946795 0.00444905701413471 0.00444934426278411 1.21471545410426e-08 2.34005147730042e-08 1.43235059500155e-08 1.43590503675111e-08 1.22005215927519e-08 2.34558028882501e-08 1.43753133533791e-08 1.44153708509452e-08 1.21470629044892e-08 2.3400339295744e-08 1.43232487541872e-08 1.43591149595509e-08 1.84548012107218e-05 1.85417041440724e-05 1.84820532253474e-05 1.84805045852979e-05 4.17119972586639e-10 4.25464261988868e-10 4.1859994780509e-10 4.18541189251679e-10 1.84798534876641e-05 1.85668148445936e-05 1.85049030944667e-05 1.85057139462022e-05 1.09923001670357 0.139857361450803 0.203047016702843 0.203047614027859 0.00107832801939471 0.000267367609453746 0.000306442711344985 0.000306443215767988 1.09923002204775 0.139857540417667 0.203047216855725 0.203047497412367 5.53181285993067e-07 2.22768025804496e-07 1.91798090846932e-07 1.90977054027858e-07 5.26545685075e-07 2.14603152436867e-07 1.79532098724017e-07 1.78594090645814e-07 5.53072357946417e-07 2.22775834383998e-07 1.91808917176832e-07 1.90976913808165e-07 0.0011280212029693 0.000277016462848188 0.000317887209399293 0.000318421181783283 3.0078588111706e-07 3.54659254976236e-08 5.2683965455995e-08 5.26751122058262e-08 0.00112821781461115 0.000277189128760991 0.00031805080427545 0.000318561421727084
0.1 0.000455643088497663 0.000312216259130196 7.82800214335983e-06 7.83291741867683e-06 0.0114982263714834 0.00777928082792827 0.000165591656469221 0.000165427434320108 0.000459049846386334 0.000310774409430529 7.83086951280227e-06 7.82999460685563e-06 0.000513373790198121 0.000370011756931175 9.07257965490813e-06 9.0420623063197e-06 0.000514194461889279 0.000370585983033216 9.08148532889577e-06 9.05135365644562e-06 0.000513387137082924 0.000370014512968528 9.07259997579587e-06 9.0419886426126e-06 1.33307624048173e-08 8.91472595027727e-09 1.92338739703098e-10 1.92917864830878e-10 0.0018705984137361 0.00122037506618135 2.62158979974063e-05 2.64568395719266e-05 1.34105020678013e-08 8.84279182402252e-09 1.92405578056971e-10 1.92881902786497e-10 0.00359294719919908 0.00486021331964149 4.40185354591238e-05 4.40076674705614e-05 0.0908640389084207 0.120115085067426 0.000894614637467914 0.00089373962636109 0.00357900822482155 0.00482093650877458 4.40161525915729e-05 4.40061782354555e-05 0.00387187231243929 0.00548844271968631 4.91272301193804e-05 5.00367841865731e-05 0.0038780604250016 0.00549675878548186 4.91646296024893e-05 5.00768885282562e-05 0.00387180386147392 0.00548837975401407 4.91274345368591e-05 5.00367334431754e-05 1.11104715637461e-07 1.47196202642561e-07 1.03469721228732e-09 1.06351836603235e-09 0.0123294060592126 0.0167274240044922 0.000107030803864915 0.000106865817052369 1.10899578777282e-07 1.45819289323036e-07 1.03503883679364e-09 1.06367846939991e-09 1.12871915421049 0.00174421559136296 4.62308950760414e-05 4.62362287675184e-05 28.4631986987733 0.0448093002574631 0.000979225734217424 0.000979343509887009 1.12400920475188 0.00174781117984169 4.62280250419896e-05 4.62377876793178e-05 1.22289431048487 0.00201384912772548 5.5720705563301e-05 5.53272354749935e-05 1.22482699212204 0.00201712302496982 5.57705710790206e-05 5.53749398666445e-05 1.2228761393982 0.00201387646663255 5.57207639076709e-05 5.53272760775362e-05 3.6187510005761e-05 5.51801096916605e-08 1.13391675052185e-09 1.13108748738395e-09 3.34004157367784 0.00507601470915027 0.000116222915484253 0.000114884136428328 3.60443484956991e-05 5.51344228565547e-08 1.13515800613681e-09 1.13129442781737e-09 0.000353553631117264 0.00116276149908145 7.8593451060039e-06 7.85959453102153e-06 0.00906147033742296 0.0289760664581475 0.000165209634088557 0.000165145855291829 0.000353553942173135 0.0011627663433813 7.85932343030266e-06 7.85960707491106e-06 0.000404926035034322 0.00138064508818503 9.12101281963125e-06 9.05808449212771e-06 0.000405586210179955 0.00138281635241623 9.13011169069507e-06 9.06741937011369e-06 0.000404924978310198 0.00138065432052585 9.12101768342625e-06 9.05802730144648e-06 1.07067954011008e-08 3.32409030012439e-08 1.91821430647924e-10 1.92278351456844e-10 0.00149290075985713 0.00457364913778555 2.61812860213669e-05 2.63632859374531e-05 1.07101526775043e-08 3.32329356501974e-08 1.917948344843e-10 1.92265163928267e-10 0.00113253724920632 0.00291537248413561 4.40094976395704e-05 4.40112014941219e-05 0.0289989481365038 0.0724436974764933 0.000894516722109873 0.000893788038809827 0.00113253853899704 0.00291538475305041 4.40094179513261e-05 4.4011169787683e-05 0.0012230042933415 0.00330629478528232 4.91190769118238e-05 5.00284919020214e-05 0.00122501663021624 0.00331137053711127 4.91564887956436e-05 5.00684848143403e-05 0.00122301225805715 0.00330633817707812 4.9119221518762e-05 5.00284117245018e-05 3.54434913203813e-08 8.8570348374633e-08 1.03438955829517e-09 1.06334114819626e-09 0.0039071398359936 0.010040810998104 0.000107012953060353 0.000106872645545928 3.54638820554712e-08 8.86040305727792e-08 1.03503332888993e-09 1.06365961426292e-09 0.00140002002126827 0.0103726882079489 4.62102305837793e-05 4.62121460399144e-05 0.0354722582382615 0.267919898304234 0.000979180874611164 0.000979282736592256 0.00140001756873951 0.0103710927554298 4.62101354817175e-05 4.62121100760145e-05 0.00152584831418694 0.0120313264096314 5.56938819863104e-05 5.52992631244861e-05 0.00152833655211648 0.012051751915393 5.57436481473956e-05 5.53471336905136e-05 0.00152586255345279 0.0120313226945605 5.56938212979931e-05 5.52994241688018e-05 4.45316152986671e-08 3.26576016312656e-07 1.13404499970753e-09 1.1309142368172e-09 0.00410947088679757 0.0299888582601824 0.00011618486017865 0.000114871521648581 4.45602175785945e-08 3.26530873467684e-07 1.13525155138418e-09 1.13134120981903e-09 0.250387198256777 1.10421506800151 0.0481819603740508 0.050316769802177 0.000396465561877947 0.00128022529336714 0.000197912673608071 0.000202738297634924 0.144340172200779 1.22686955092992 0.0458227819122852 0.0470292965510984 3.19451624062632e-08 1.50709743047108e-07 1.2153683338831e-08 1.2124630232881e-08 3.62022711518529e-08 1.4596101595251e-07 1.42356748974861e-08 1.43651767626169e-08 3.15899606956638e-08 1.52745901927814e-07 1.20489157371828e-08 1.22052797970619e-08 0.000354326701985003 0.00137924487261835 0.000194245089261489 0.000198747269213997 2.47754644032841e-08 1.14693472279525e-07 5.63005272662269e-09 5.76282094537954e-09 0.000426300878589965 0.00139267956420211 0.000192426222308185 0.000196753763547239 7.72146772371627 4.28035968293319 0.0581919931941216 0.0568053884779557 0.00846449852981388 0.00369000865586889 8.60912140599759e-05 8.63858352710308e-05 12.9145225360195 4.50430038332432 0.0526930839899465 0.0543471297379011 2.5639228694296e-06 1.00300063188747e-06 2.91515916031481e-08 3.2287355885631e-08 2.10627757984381e-06 1.07924759143381e-06 3.0685343327175e-08 3.28704342811553e-08 2.2584006392149e-06 1.04065590863227e-06 2.92865757664464e-08 3.14969671327078e-08 0.00776146897030252 0.00449647196585767 7.53770997585305e-05 9.25944118685379e-05 2.37346255014583e-06 7.8785046677019e-07 1.0617432623052e-08 9.28317566372975e-09 0.0116815886697374 0.00450305492421111 8.47029391451032e-05 9.24686969911571e-05 1.36495025897577 0.752637799713982 0.085166578506527 0.0900673788950226 0.00123117238768066 0.00092740053329521 0.000276433892859069 0.000273568593600023 1.96692169743281 0.600502929582573 0.0750494400052564 0.0711063074351623 8.50854094719914e-07 4.07552137284493e-07 1.50878358994254e-07 1.61143368438956e-07 7.15783247744791e-07 3.97201895087676e-07 1.50451202549815e-07 1.6088131317592e-07 8.31866503086216e-07 3.64495405784238e-07 1.50619950018225e-07 1.59414192327806e-07 0.00139647566436659 0.000999732591160401 0.000287892458030498 0.00029771538207394 5.09316496751379e-07 1.79379362226597e-07 1.99793843652849e-08 1.98094324454963e-08 0.00187686996962423 0.00083260478725552 0.000273699101606781 0.000262943681327109 1.02232518599935e-05 2.89447025493407e-05 1.98337147571773e-05 1.95528527154198e-05 8.79982864396966e-08 9.64893522407136e-08 9.18377017191974e-08 9.18007484084087e-08 9.86538645471518e-06 2.87851887181885e-05 1.86428487551088e-05 1.89909350049165e-05 5.2468091935143e-10 5.52196629649986e-10 5.37566378527945e-10 5.37401384291534e-10 5.27275456076761e-10 5.54630853579493e-10 5.40097286348054e-10 5.3992032459315e-10 5.24683134640641e-10 5.52180178098682e-10 5.3755453983214e-10 5.37395383840004e-10 9.89259980401797e-07 9.88626131881327e-07 9.88552644973424e-07 9.89520193533904e-07 4.72607909266947e-12 5.70261597644462e-12 5.12157653514895e-12 5.15024377495252e-12 9.9115024292686e-07 9.90884113713579e-07 9.90051605238161e-07 9.91229971243464e-07 0.00444712840836204 0.0044707512902088 0.00446393923536465 0.00445127444540402 7.67831269655587e-06 7.70922656440785e-06 7.69462258428646e-06 7.69205335237371e-06 0.00444419830323562 0.00446904860934239 0.0044529867754226 0.00446083195169782 1.44332595380009e-08 1.51986619287966e-08 1.47850530426289e-08 1.47912594835109e-08 1.44924271867412e-08 1.52582581944718e-08 1.48442069759326e-08 1.48511502560468e-08 1.44334249320259e-08 1.51983463921278e-08 1.47847740122809e-08 1.47913723837143e-08 1.84718020084317e-05 1.84972885959488e-05 1.84953308123232e-05 1.84792404261853e-05 4.18175995717277e-10 4.19628243147188e-10 4.18897984428245e-10 4.18761442270357e-10 1.84967209925492e-05 1.85269486592193e-05 1.85050967980662e-05 1.85141492350198e-05 0.263018371120673 0.225918402243441 0.24242932081858 0.242435379269597 0.000337802935185918 0.000313670239928596 0.00032430194720759 0.000324306491480975 0.26301865736997 0.225918353108675 0.242429322243007 0.242435633793414 2.12472893307875e-07 2.0300114933281e-07 2.06821234741157e-07 2.06760906400878e-07 1.96125912612963e-07 1.88468841113244e-07 1.9146235928633e-07 1.91399391095464e-07 2.12461005483672e-07 2.03010329508345e-07 2.06838126481053e-07 2.06783579461909e-07 0.000353056015667424 0.00032707893355183 0.000338429417686436 0.000338599344370625 6.93900600785521e-08 5.91239436352297e-08 6.36856653254807e-08 6.36884729032727e-08 0.000353216911222129 0.000327244904970322 0.000338594076665686 0.000338731296946575
1 0.000413643501903135 0.00150923776968333 2.2388946538905e-05 2.22844480863324e-05 0.0105466094919853 0.0396470113371375 0.000514667434487138 0.00051149925473445 0.000413705822114553 0.00154320676852274 2.24297662811695e-05 2.22751238916836e-05 0.000478693654552266 0.00178128176804511 2.53047997997159e-05 2.5263835295468e-05 0.000479472976308093 0.0017841815659905 2.53368894462005e-05 2.52973170118278e-05 0.000478693683412071 0.0017812974540399 2.530496123755e-05 2.5263958284194e-05 1.26663569366673e-08 4.69047153389552e-08 6.00934743973841e-10 5.95328618358112e-10 0.00175530829137375 0.00646429483025078 8.40027636611535e-05 8.41406578237726e-05 1.26677516103938e-08 4.72932172317965e-08 6.02813319515664e-10 5.96388660838089e-10 0.00099446637322441 0.00264552217365989 0.000111759825407524 0.000112317207523859 0.0254377431141402 0.067995604923578 0.00259349513023658 0.00260800466483174 0.000995056130334754 0.00266505886463844 0.000111700790801324 0.000112281574678756 0.00109795928126651 0.00299319852805348 0.000122647850453303 0.000123910510483254 0.00109972408466768 0.00299807710794012 0.000122797559430837 0.000124062745923716 0.00109794397708404 0.00299324252259094 0.000122648548036312 0.000123911765937213 3.11848540777406e-08 8.33187753987893e-08 3.15190694335551e-09 3.1887584005322e-09 0.0034796249114009 0.00922063354902124 0.000354619808215711 0.000355182252173201 3.1241670095697e-08 8.35454020025474e-08 3.15307130351489e-09 3.18969841808303e-09 0.00182901051274989 0.00680609423788932 9.78153764474503e-05 9.77380403999978e-05 0.0465467416690027 0.174777273190244 0.00230502642938086 0.00230287468048386 0.00182366479959092 0.00683629617410453 9.79103338944282e-05 9.76915162389105e-05 0.00203999814824813 0.00775585865489119 0.000110300736968402 0.000110084167831766 0.00204334458021754 0.00776856604380265 0.000110444987228951 0.000110224581552905 0.00204000388265493 0.00775597418785559 0.0001103012758763 0.000110084571237578 5.73881196448977e-08 2.11895242393609e-07 2.84522663522107e-09 2.83233465377991e-09 0.00534169896771511 0.0194399182703989 0.000275718920220809 0.000275514103638939 5.75170024191177e-08 2.13563886555428e-07 2.84635913530021e-09 2.83313335574899e-09 0.0144136789313757 9.46562139010007e-05 1.68725541528585e-05 1.68725546697499e-05 0.382750315649313 0.00244920603529379 0.000413055601791991 0.000413051184373851 0.0144171567047331 9.46560001444495e-05 1.68725493223506e-05 1.68725535060598e-05 0.0170279471183189 0.000110389496397213 1.95759321890641e-05 1.94766134672772e-05 0.0170578101268259 0.000110571289507686 1.96037697714054e-05 1.95055353724442e-05 0.0170280716047021 0.000110390147894263 1.95758763656453e-05 1.94767143282715e-05 4.37732184637193e-07 2.96293592136001e-09 4.8340258021685e-10 4.80645577782468e-10 0.0605975380483723 0.000404462354764755 6.71481566195571e-05 6.73418260445381e-05 4.37975185418079e-07 2.96417087366914e-09 4.83370948855678e-10 4.81073911549769e-10 0.00118281681795163 0.000917871091610716 0.000105242774827139 0.000105242795538252 0.0304468922733139 0.022961994706741 0.00242667215200927 0.00242661958475772 0.00118281677531851 0.000917870753130617 0.000105242780303546 0.000105242823095704 0.00132243954803562 0.00101804476701917 0.000115526165567429 0.00011616384002006 0.00132462015268813 0.00101962348462917 0.000115664191345448 0.000116302042115858 0.00132245213306242 0.00101803955423534 0.000115526943132265 0.000116164959947222 3.69648208505485e-08 2.82478026813471e-08 2.94709805222893e-09 2.96903006658332e-09 0.00405313545976319 0.00319296134092635 0.000331796389959514 0.000330724282302959 3.69665663800162e-08 2.82553173862485e-08 2.94655563954234e-09 2.97026107388589e-09 0.00162476862010822 0.000813113639079964 9.20628382109623e-05 9.20630084874805e-05 0.041169914141307 0.0210273320225354 0.0021811602430191 0.00218116871724118 0.00162476952288455 0.000813113796206859 9.20628172307284e-05 9.20630115883239e-05 0.00179178086366295 0.000914755962233674 0.000104103569095494 0.000103844020450529 0.00179466726694046 0.000916297432675362 0.000104239919582905 0.000103976236745309 0.00179178473627697 0.000914763274553824 0.000104103496837238 0.000103844167876157 5.22942284223055e-08 2.60520239362435e-08 2.69120350456724e-09 2.68093719161716e-09 0.00483300662560206 0.0023910633851102 0.000261353604340266 0.00026127289428658 5.23003229260954e-08 2.60330595576959e-08 2.69296834391847e-09 2.68172731725365e-09 4.5047558824748 7.2147049590994 0.0670711293031226 0.0662861438910345 0.00519245897791228 0.00791167417706401 0.000606310397175787 0.000610859684858124 4.14661659389279 7.33443809688131 0.0688121433351276 0.070226494499387 9.72727241611637e-07 1.79476317908573e-06 3.88916380000978e-08 3.90929012952445e-08 1.04000224230784e-06 1.8212816564922e-06 5.12751642570398e-08 5.18551750651388e-08 9.94276186605617e-07 1.78904179712744e-06 3.89457753227032e-08 3.92759657642784e-08 0.00499132521206532 0.0103151458415045 0.000622899454578521 0.000628144311579093 4.01410726298892e-07 8.5169128540734e-07 1.14428543150354e-08 1.12515676897818e-08 0.00480265798529231 0.0104900440567741 0.000620474155939418 0.00062799137854191 8.63844643932873 29.0985642184026 0.0585675008375805 0.0591774270401214 0.00767927825435697 0.031441828957244 0.000529861867484503 0.000538471551637396 8.83721529373511 30.7241263135824 0.0629598198017242 0.061934999831543 2.61707908196657e-06 9.5255931893832e-06 6.17089514868962e-08 6.12831592179405e-08 2.52290595320537e-06 9.64402112064662e-06 7.34413818336484e-08 7.32063889674538e-08 2.62909626313847e-06 9.63392640166646e-06 6.22415228249249e-08 6.15032619301654e-08 0.00841878113548456 0.0282049125171869 0.00052727987197412 0.000536442725061275 1.72791619012839e-06 5.1555331781689e-06 1.55083135691411e-08 1.53774541120301e-08 0.00935942179243064 0.0304913743620263 0.00052681311348325 0.000535840516743451 18.859868205623 9.77018275244151 0.0748944481239283 0.0745082992018586 0.0174422069084327 0.0092079741167005 0.000482012400962384 0.00048843312523304 17.9109250789736 9.942872352686 0.0760103181846967 0.0786388701248819 9.26774558539815e-06 6.45915656442719e-06 1.65706003639333e-07 1.75570870712899e-07 9.11371271350358e-06 6.30536319553899e-06 1.76090004478336e-07 1.85702715090187e-07 9.28393388962656e-06 6.43249769613495e-06 1.66160053758742e-07 1.7621619020972e-07 0.0190176483877745 0.0110772111267332 0.000478787391159383 0.000483357582123954 5.35260636539357e-06 2.95595802910843e-06 2.3380901673489e-08 2.418333944929e-08 0.0187868397188118 0.0109293380271633 0.00047966932818259 0.000484884691312557 0.000121360673686194 0.000145405211423151 0.000134033839697951 0.000133408534309004 1.98298318379354e-07 2.2319018855304e-07 2.11040342230005e-07 2.10635903079331e-07 0.000118940236272069 0.000143006702699262 0.000131648611503773 0.000130992158773636 5.37895251554983e-10 5.41288364091031e-10 5.39349746416029e-10 5.40125424694595e-10 5.4037404143935e-10 5.43074017994043e-10 5.41506822360669e-10 5.42241801225498e-10 5.37876645212576e-10 5.41289233772907e-10 5.39366004631396e-10 5.40094420075351e-10 1.03014922387401e-06 1.02731700137083e-06 1.02331031991284e-06 1.03467139993857e-06 1.29827390866688e-11 1.50262044247999e-11 1.40485979455086e-11 1.4011707684795e-11 1.03036380310661e-06 1.02775411978493e-06 1.02403211161394e-06 1.03582764146979e-06 0.00434803777617516 0.00457148939832014 0.00448477171375641 0.0044299704639355 7.55625840200895e-06 7.83597711382553e-06 7.69452063063049e-06 7.69211888374291e-06 0.00435012832088395 0.00456803516022629 0.00443023935011722 0.00448316513678308 1.472988344421e-08 1.48640323672446e-08 1.47917662393951e-08 1.48089464760302e-08 1.47906724051793e-08 1.49227792304495e-08 1.48513145330911e-08 1.48689080185428e-08 1.47301301249954e-08 1.48641759016371e-08 1.47915335102254e-08 1.48093838238577e-08 1.83523370652094e-05 1.8629221356293e-05 1.85182845519674e-05 1.84513824313857e-05 4.13696133240074e-10 4.24132443749108e-10 4.1881129862803e-10 4.18844708551437e-10 1.83714044376906e-05 1.86514083489746e-05 1.84769750929375e-05 1.854864684823e-05 0.247625181041469 0.23853813199497 0.242972797497571 0.242985473602939 0.000327585571178419 0.000321595839702337 0.000324502185783599 0.000324511226085575 0.247625643378973 0.238537961894129 0.242973097955862 0.242985348141992 2.08496385181051e-07 2.05624196042399e-07 2.06964773498535e-07 2.0711211482291e-07 1.92890031719996e-07 1.90411405517575e-07 1.91574566906932e-07 1.91693511227684e-07 2.08508787721291e-07 2.05649419170584e-07 2.07001046182684e-07 2.07106533302366e-07 0.000342180891652163 0.000335532191928131 0.000338768037762047 0.000338754879762805 6.51903219352209e-08 6.25615529888392e-08 6.38406668300795e-08 6.38420754191709e-08 0.000342316708549685 0.000335662379782908 0.000338906909233089 0.00033891382957802
10 0.00520376606659435 0.000619229088863191 0.000227841330240211 0.000474646608508177 0.130405235040627 0.0155722469516013 0.00575682907484038 0.0121341326863163 0.00523123031235848 0.000617737429194217 0.000227739200674504 0.000473794673339724 0.006001075864101 0.000713224217827462 0.000260374689633418 0.000546187424554994 0.00601063356253186 0.000714376698489515 0.000260793077345174 0.000547068552764406 0.00600141923818984 0.000713226836862797 0.000260376296133269 0.000546181756529651 1.55524437353317e-07 1.86201505913611e-08 6.84229355666516e-09 1.43668778504973e-08 0.0215080402038351 0.00260768029073266 0.000959422088268892 0.00199400678228399 1.55386353519687e-07 1.87507335669953e-08 6.90389846556866e-09 1.44748379851338e-08 0.00399203659181591 0.00183049417651133 0.000222663897888026 0.000227229872468817 0.099947957446873 0.0464827972418536 0.00550441258728101 0.00563036106789313 0.00393597078309177 0.00183186835267421 0.000222667788190527 0.000227745014347208 0.00437480364027703 0.00203849367576076 0.000245921291597239 0.000250403448498357 0.00438177934020264 0.00204176254011603 0.00024628983305731 0.000250783890330583 0.00437467020682847 0.0020384583474474 0.00024592295459523 0.000250405692559433 1.25012569341377e-07 5.74716041946615e-08 6.8131477700618e-09 6.92883761229756e-09 0.0137799404903508 0.00636476087051946 0.000755959690434795 0.000770444638408977 1.23295418855415e-07 5.73405097313106e-08 6.81172369839433e-09 6.91894937546492e-09 0.0268101329603254 0.00095874286402982 0.000248864211331942 0.000252940489388254 0.676148078998819 0.024221588733595 0.00629997708329941 0.00633817819354802 0.0267637647658063 0.000954569133376688 0.000248663082808259 0.000253184652350875 0.0299717483981024 0.00106990091563662 0.000278496679963129 0.000282024154467965 0.0300187231559176 0.00107160432957657 0.000278940349293641 0.000282462219144751 0.0299715846709012 0.00106988291580144 0.000278500489741848 0.000282025912957139 8.4406782823115e-07 3.04537137576741e-08 7.89979606488266e-09 7.98535942066264e-09 0.0776539864801339 0.00282269323263867 0.00073631855271183 0.000746991374314683 8.41586934048644e-07 3.04227889419757e-08 7.90374624269692e-09 7.98852860368407e-09 0.000193194757899136 0.00017514307103803 4.53027521296187e-05 4.53023478686544e-05 0.0049960346480493 0.00453740382013176 0.00116316900600021 0.00116315999804518 0.000193194608851934 0.000175143599292947 4.5302732756885e-05 4.53024012098266e-05 0.000224629636993122 0.000204569085064462 5.27160691689874e-05 5.26564951195878e-05 0.000224998934930086 0.000204915259216262 5.28010094072099e-05 5.27427236702422e-05 0.000224630836351854 0.000204568770329033 5.27162303973205e-05 5.26566883813802e-05 6.02644207412375e-09 5.32811007491106e-09 1.36797208456364e-09 1.36400499336239e-09 0.000819691069160285 0.000734700104559441 0.000188229832882555 0.000188891394995766 6.02947799754289e-09 5.3293749857173e-09 1.36860386769523e-09 1.36471367967248e-09 0.00183957491394937 0.000694342802469633 0.000312091289144865 0.0003120915780047 0.0477930682633013 0.0178641247715367 0.00789854270192728 0.00789854943757605 0.00183957321321296 0.000694342912983381 0.000312091301449211 0.000312091608164724 0.00206107479519744 0.000774959748304139 0.000346714575592138 0.000346604556111496 0.00206457051846602 0.000776232383511814 0.00034726331731294 0.00034715838774999 0.00206107337377039 0.00077496836620775 0.000346717018217036 0.000346606849451204 5.75217422713135e-08 2.19340376390926e-08 9.68660420708902e-09 9.68084925488817e-09 0.00633684913668359 0.00241764032823077 0.00106852673281105 0.00106575224282777 5.75334913738404e-08 2.19436122569178e-08 9.68559918600843e-09 9.68463418167589e-09 0.000566202835646359 0.00206121581659676 0.00028362995317815 0.000283629646807341 0.0143546724819365 0.0539977113552444 0.0072219140743727 0.00722190322044378 0.000566202409188415 0.0020612170413204 0.000283629979840743 0.000283629587081716 0.000630975634022286 0.00233272142841472 0.000317529939111364 0.000317659784999152 0.000631986217053157 0.00233668530324648 0.000318038287038086 0.00031816522159882 0.000630976063148609 0.00233273020555573 0.000317531780617944 0.000317662741465223 1.79466101657991e-08 6.55263876416374e-08 8.96949002180006e-09 8.98232897905457e-09 0.00165379375813615 0.00601439202941456 0.000833550120640839 0.000834786422564012 1.79572693912348e-08 6.55826471158189e-08 8.97090761702116e-09 8.98394014876398e-09 14.987405904858 69.8393993586402 0.0621657383103102 0.0622498952857824 0.0146798645102481 0.0687631538821448 0.00077387829611214 0.000772756235684032 15.0773902123217 69.4811533056631 0.062004605462517 0.0620311067623779 2.93464890446196e-05 0.000181380695384556 1.24768807305484e-07 1.26097039063267e-07 2.9173977297415e-05 0.000180864985202731 1.43384068588233e-07 1.45378132414467e-07 2.9299059099294e-05 0.000180929032416297 1.24794031375591e-07 1.26114759613386e-07 0.0666973892843422 0.428649943318527 0.000866095154934383 0.000869290615519185 6.00743503500055e-06 3.9133430073801e-05 1.74755084670884e-08 1.69098742099847e-08 0.0658325190121044 0.426295933903538 0.000867513145172084 0.000868233526771707 14.185218886641 30.1007966808493 0.0606094957827893 0.0583053375716188 0.0139247596963237 0.0303389295924687 0.000836757986088014 0.000837426110134575 14.2139512707647 30.8388192685831 0.0592102091450106 0.0585635349901849 2.72293580830213e-05 6.94985753940531e-05 1.20997976460566e-07 1.19679262053468e-07 2.71096511517003e-05 6.96976666403623e-05 1.38256774218907e-07 1.37482843197634e-07 2.71825987458072e-05 6.96682252441046e-05 1.20791775957192e-07 1.19583523696333e-07 0.0320125872485231 0.0920847744904622 0.000835522182683417 0.000839219823641743 5.75773478894345e-06 1.67158278445974e-05 2.06310654492385e-08 2.00229868953431e-08 0.0317692340310911 0.0929554708996465 0.000835755884397773 0.000840604091523657 32.4072058117754 17.2159605618656 7.93084336856896 7.00101332426402 0.0330798377737651 0.0171853181762145 0.00794040721868535 0.00725729759149657 33.1158707995381 17.2310644503193 7.8922046527779 7.14500954398241 5.89733989077536e-05 3.62378961350338e-05 8.8537842958321e-06 7.93959992859122e-06 5.88791360522949e-05 3.63706017594641e-05 8.86414645353281e-06 7.980113098726e-06 5.8857582474245e-05 3.63073294882359e-05 8.86030064453432e-06 7.95927755725757e-06 0.0494007486540175 0.0333830068215555 0.00952901214976176 0.00847945734071529 1.31855788804142e-05 9.06423229184571e-06 2.54050348112588e-06 2.27082836070123e-06 0.0496192472914452 0.0333320587724024 0.00939889909978857 0.00865158701316743 0.0012521333944046 0.00141459809702174 0.00131992877288761 0.00132250848888782 1.75421773391774e-06 1.89798465008937e-06 1.81913121028678e-06 1.8170389371501e-06 0.00122681005814985 0.0013915196756104 0.00129770948377434 0.00129659579610667 6.32075993650478e-10 6.49264415297803e-10 6.39024957314396e-10 6.39451180701853e-10 6.21124575602607e-10 6.31874040816035e-10 6.25985655548603e-10 6.25383952785332e-10 6.31787277200167e-10 6.49070238286635e-10 6.39108178162709e-10 6.38973081854999e-10 2.40285795790434e-06 2.53712557241813e-06 2.43742460456263e-06 2.48803750865455e-06 1.13650249487729e-10 1.28989122817656e-10 1.20209441854201e-10 1.20341077276435e-10 2.37400810420579e-06 2.51079282830682e-06 2.40969639009245e-06 2.46171764316484e-06 0.00352007568303769 0.00582105079201618 0.00469583933054841 0.00416034862137495 6.52201683684457e-06 9.41411358622326e-06 7.69379379952922e-06 7.67082101254321e-06 0.00354310814413059 0.00578737147676853 0.00416381126361145 0.00468227403440389 1.45236371149214e-08 1.52292934320998e-08 1.47930310815841e-08 1.47782203688007e-08 1.45914001857573e-08 1.52768646749967e-08 1.48512448322122e-08 1.48398381775324e-08 1.45237303596151e-08 1.52292581547592e-08 1.47900210094207e-08 1.47813041931207e-08 1.73484050850376e-05 2.02943434869194e-05 1.88040529467362e-05 1.81156358762283e-05 3.7486654694337e-10 4.81768012798397e-10 4.18907419010516e-10 4.19680445361476e-10 1.73904129980214e-05 2.02918464116211e-05 1.81634573255155e-05 1.88056745487578e-05 0.274981781324049 0.218974216899547 0.241324440186583 0.24144942945888 0.000346585943331214 0.000309016935844686 0.000323721026749004 0.000323811293461058 0.274989072689967 0.218974537292245 0.241325455036586 0.241446684392797 2.18240937395081e-07 1.98770133944169e-07 2.06509920766604e-07 2.06492630652275e-07 2.01811490979121e-07 1.84311954074764e-07 1.91187611918696e-07 1.9118501081774e-07 2.1826737381085e-07 1.98782698859567e-07 2.06503806990714e-07 2.06502721751801e-07 0.000363764661408603 0.000321347830317043 0.000337952521191145 0.000337847728228682 7.34060749388368e-08 5.67024963058368e-08 6.33393855198106e-08 6.3374230573124e-08 0.000363892168030539 0.000321524955613354 0.000338149447783651 0.000337975422763424
100 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0.0600569222405964 0.060362748909885 -1 -1 0.000840675938626077 0.000841033568627952 -1 -1 0.0599637975757004 0.059933775435967 -1 -1 4.79432627604901e-07 4.8306420986754e-07 -1 -1 4.9684450299508e-07 5.0083463063423e-07 -1 -1 4.79606853261574e-07 4.83080692761903e-07 -1 -1 0.0011122189344721 0.00111647669267168 -1 -1 3.53370905522828e-08 3.54507843586013e-08 -1 -1 0.00111136990550846 0.00111757706009696 -1 -1 0.0386916069194195 0.038622256288094 -1 -1 0.000869487380214693 0.000868264394546592 -1 -1 0.0387662346490111 0.0389204003583658 -1 -1 3.16755108221234e-07 3.18117955946409e-07 -1 -1 3.30708693943323e-07 3.322874826503e-07 -1 -1 3.16737904307625e-07 3.1808701592503e-07 -1 -1 0.000916834937496707 0.000915984591785819 -1 -1 2.58719615427775e-08 2.60232949005182e-08 -1 -1 0.000916790196659807 0.000915523345543326 -1 -1 0.0361731579392254 0.036374844183292 -1 -1 0.000881164171499734 0.000880857222203959 -1 -1 0.0362594925493566 0.0363498580925423 -1 -1 3.36828433807586e-07 3.41211898090741e-07 -1 -1 3.49546717677843e-07 3.5358923459809e-07 -1 -1 3.36893311574366e-07 3.412121943482e-07 -1 -1 0.000892252768998997 0.000891937561316736 -1 -1 2.6424403874099e-08 2.65811199005553e-08 -1 -1 0.000892242882196681 0.000891159315160957 0.00928937503202038 0.190604073450246 0.0108856861803817 0.0108468277359522 1.48815362034199e-05 0.000187961857365712 1.65096526897086e-05 1.64447477416275e-05 0.00890767017319613 0.19057170828174 0.0106874724031922 0.0106082982927943 1.8383856365706e-09 3.3250401210557e-08 1.95620851475394e-09 1.94221937651786e-09 1.76887668113879e-09 3.32194886618401e-08 1.85700198390682e-09 1.83708979249947e-09 1.83872653888826e-09 3.3248616016941e-08 1.95776291977605e-09 1.94098594293583e-09 1.72521734795923e-05 0.000147276870461448 1.86845830827261e-05 1.86742070089162e-05 7.99702420419114e-10 1.27612923299854e-08 9.90650559413943e-10 9.87830104262357e-10 1.66908153482624e-05 0.000147224956593086 1.83686442069728e-05 1.83627522155486e-05 0.00206318736943322 0.0123467152342041 0.00490135315292922 0.00344145256450032 3.71410742828889e-06 1.92849611650652e-05 8.20105428124934e-06 8.16371682971163e-06 0.00188276039539768 0.0121048980959353 0.00322925359992505 0.00472565906193944 1.41238819867238e-08 1.77596025195228e-08 1.46756970567855e-08 1.4648534580145e-08 1.42050594769937e-08 1.7761672506267e-08 1.47369735947415e-08 1.47206945821195e-08 1.41179866213284e-08 1.77568291574732e-08 1.46621029699656e-08 1.46531817430239e-08 1.5311093412401e-05 3.07597394840204e-05 1.93246563166158e-05 1.73533475333681e-05 3.56813260763312e-10 9.01815114924599e-10 5.16112244426981e-10 5.2885073398472e-10 1.53066912921297e-05 3.03595463399799e-05 1.74562404824945e-05 1.91335899508634e-05 0.551604370636108 0.130939688834732 0.169697334530962 0.170369712393303 0.000620033450550035 0.000263618530662146 0.000285254624069131 0.000285784198105365 0.552083308547951 0.131185874778813 0.169631333825852 0.170309943666711 2.79640930954023e-07 1.69970048868939e-07 1.83025400720835e-07 1.83287684337839e-07 2.8833569736733e-07 1.61378467782829e-07 1.71771682349348e-07 1.72069643107921e-07 2.79731168328548e-07 1.69984022270203e-07 1.8298922682476e-07 1.8327364067346e-07 0.000706344722265617 0.000272258204096994 0.000294326591499885 0.000294749906936307 1.7245909389834e-07 3.10895485689253e-08 4.19305666193704e-08 4.21302874938156e-08 0.000706302684845498 0.000272592496206623 0.000294667301258015 0.000294754781930966
1000 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1


==> figures/numerics/3D-planewave_optimal-stabilization/data/data_elastic-iso_TauKC.txt <==
tau qP-double_ux_freq8.00mHz qP-double_uy_freq8.00mHz qP-double_uz_freq8.00mHz qP-double_sxx_freq8.00mHz qP-double_syy_freq8.00mHz qP-double_szz_freq8.00mHz qP-double_sxy_freq8.00mHz qP-double_sxz_freq8.00mHz qP-double_syz_freq8.00mHz qP-double_ux_freq10.00mHz qP-double_uy_freq10.00mHz qP-double_uz_freq10.00mHz qP-double_sxx_freq10.00mHz qP-double_syy_freq10.00mHz qP-double_szz_freq10.00mHz qP-double_sxy_freq10.00mHz qP-double_sxz_freq10.00mHz qP-double_syz_freq10.00mHz qP-double_ux_freq12.00mHz qP-double_uy_freq12.00mHz qP-double_uz_freq12.00mHz qP-double_sxx_freq12.00mHz qP-double_syy_freq12.00mHz qP-double_szz_freq12.00mHz qP-double_sxy_freq12.00mHz qP-double_sxz_freq12.00mHz qP-double_syz_freq12.00mHz sH-double_ux_freq0.20mHz sH-double_uy_freq0.20mHz sH-double_uz_freq0.20mHz sH-double_sxx_freq0.20mHz sH-double_syy_freq0.20mHz sH-double_szz_freq0.20mHz sH-double_sxy_freq0.20mHz sH-double_sxz_freq0.20mHz sH-double_syz_freq0.20mHz sH-double_ux_freq0.40mHz sH-double_uy_freq0.40mHz sH-double_uz_freq0.40mHz sH-double_sxx_freq0.40mHz sH-double_syy_freq0.40mHz sH-double_szz_freq0.40mHz sH-double_sxy_freq0.40mHz sH-double_sxz_freq0.40mHz sH-double_syz_freq0.40mHz sH-double_ux_freq0.60mHz sH-double_uy_freq0.60mHz sH-double_uz_freq0.60mHz sH-double_sxx_freq0.60mHz sH-double_syy_freq0.60mHz sH-double_szz_freq0.60mHz sH-double_sxy_freq0.60mHz sH-double_sxz_freq0.60mHz sH-double_syz_freq0.60mHz
1e-06 0.000409955623469779 0.0103431657054777 0.000409938036285178 3.65811478344126e-05 3.66018596692268e-05 3.65861539558287e-05 4.08183389894493e-08 0.00571082670065768 4.08252309533513e-08 1.81201386658113e-05 0.000204614773595053 1.81536047559681e-05 5.21371360278909e-06 5.19152347398895e-06 5.21398132149212e-06 7.46153476647513e-10 9.44216459639072e-05 7.46341333500595e-10 7.27624810599672e-05 0.000223478715748613 7.28156514038483e-05 6.05764867081451e-05 6.05790829556226e-05 6.05762266787749e-05 9.43154015931798e-10 0.000129738495699572 9.43376466030147e-10 1.62538759005649e-05 6.38250337851319e-07 1.47549184543547e-05 7.46226551929804e-12 8.68440922412402e-12 7.34541107651196e-12 7.90987078253301e-08 3.67385195053054e-12 7.85436779872183e-08 0.00166266101311948 1.03423225535479e-05 0.00166383964533707 7.99807667884348e-10 8.65072197798705e-10 7.9977853202039e-10 3.83800430220746e-06 2.49672727153675e-10 3.83503571052647e-06 0.0899679211268612 0.000159205947769963 0.0899663659231733 5.29067747450765e-08 5.63787248571953e-08 5.29024854792594e-08 0.000144291427273004 2.49064385216959e-08 0.000144298213585308
1e-05 0.000516763528051583 0.0130410326188012 0.000516957182601793 4.57970289607546e-05 4.58295478684105e-05 4.57944218444163e-05 5.14060915967535e-08 0.00718389900232657 5.14055609825246e-08 1.81215766199905e-05 0.000204521900245817 1.81465601166219e-05 5.21381355355542e-06 5.19154395048529e-06 5.21379007270245e-06 7.45900382316971e-10 9.43877782100127e-05 7.4599108054454e-10 7.27605538578951e-05 0.000223492557928354 7.28110604467241e-05 6.05764563545109e-05 6.05790562861786e-05 6.05761739504799e-05 9.43299515572588e-10 0.000129741960729904 9.43321385968877e-10 4.90588554718989e-06 6.38581906828843e-07 4.83777995797876e-06 5.73660672314699e-12 7.418329176128e-12 5.73301060048483e-12 6.97640950088227e-08 2.15768404988721e-12 6.97570380836821e-08 0.00166153321124856 1.0347853707442e-05 0.00166149736732492 7.98846947365034e-10 8.64424693930837e-10 7.98802294423897e-10 3.83417208322039e-06 2.49615545435707e-10 3.83266069812757e-06 0.0898897467742291 0.000159132916491563 0.0898893465093665 5.28828303371308e-08 5.6355408650467e-08 5.28798709186371e-08 0.000144235255379361 2.48873676806907e-08 0.000144241732004355
0.0001 0.000175380201915764 0.00440724030734954 0.000175380606436868 1.62634061165599e-05 1.62140409743858e-05 1.62638546280009e-05 1.74389759921074e-08 0.00243843898226665 1.74385942030264e-08 1.78991988327741e-05 0.000196512559813227 1.79306525272479e-05 5.20504585710029e-06 5.18243614106385e-06 5.20526313340396e-06 7.24865907530186e-10 9.20524997478097e-05 7.24813860920858e-10 7.27554463173731e-05 0.000223464190856304 7.28220089237467e-05 6.05764454903987e-05 6.05790941215605e-05 6.05761756248319e-05 9.43347580943605e-10 0.000129737388141234 9.43275640879949e-10 4.53364806234508e-06 6.38099547212725e-07 4.53571709410253e-06 5.70852484073832e-12 7.40314001550657e-12 5.70848217010593e-12 6.94981817912104e-08 2.11878335924433e-12 6.95117516506269e-08 0.00166142295108294 1.03402195367038e-05 0.00166126955015197 7.98734504840508e-10 8.63964131948005e-10 7.98678057241258e-10 3.83352761044781e-06 2.49617410592297e-10 3.83285207425876e-06 0.0898871754496918 0.000159130219818283 0.0898867381096209 5.28827428605518e-08 5.63557722975345e-08 5.28792672896099e-08 0.000144234697674638 2.48866282206182e-08 0.000144241525604166
0.001 7.07230237375257e-05 0.0017578144647065 7.07455096436245e-05 8.15578248826032e-06 8.13144233064554e-06 8.15783823977779e-06 6.86817884880312e-09 0.000962546362278305 6.86931996850455e-09 1.72779528102567e-05 0.000173161619225265 1.73036025056694e-05 5.18324477711484e-06 5.15821699036e-06 5.18322244528188e-06 6.60909730916925e-10 8.49694032710127e-05 6.6093386045192e-10 7.27477752456974e-05 0.00022346868898907 7.28089652304891e-05 6.05762965569586e-05 6.05790747790906e-05 6.05760512195017e-05 9.43347619351407e-10 0.000129751008869664 9.43319194241077e-10 4.52985888016178e-06 6.38654052888946e-07 4.52887251051425e-06 5.70912427933221e-12 7.40666822917369e-12 5.70995729275758e-12 6.9490302220707e-08 2.1182150383363e-12 6.94989078980214e-08 0.00166137915784403 1.03476572443823e-05 0.00166117764195259 7.9870642583906e-10 8.64206840918285e-10 7.98673133522149e-10 3.83360210001787e-06 2.49625147350568e-10 3.83310756573624e-06 0.0898737423934798 0.00015914503872059 0.0898719852896992 5.28767870163631e-08 5.63500232612422e-08 5.28739967328449e-08 0.000144221897625911 2.48821368303044e-08 0.000144229833146843
0.01 3.13987069070942e-05 0.000702050954788695 3.13955445901482e-05 5.95866278252499e-06 5.88346710378569e-06 5.95906095481003e-06 2.74885383142356e-09 0.000395855878669947 2.74858765571924e-09 1.6512696355468e-05 0.000137850560950215 1.65316729858128e-05 5.15749210790245e-06 5.12812740935675e-06 5.15764405584551e-06 5.74974366633276e-10 7.59750513388636e-05 5.74928444607917e-10 7.27670216207459e-05 0.00022353898456459 7.28018463219017e-05 6.0576104760839e-05 6.0578908343766e-05 6.05759489683282e-05 9.43232224534959e-10 0.000129745819500252 9.43288351205367e-10 5.14494973202174e-06 6.38051163550192e-07 5.14006476189063e-06 5.71049512576189e-12 7.40165896324072e-12 5.71006015338075e-12 6.946680746357e-08 2.11949996398199e-12 6.94888626321325e-08 0.00166162417419557 1.03394297313515e-05 0.00166150609669053 7.9881658960365e-10 8.64123713366144e-10 7.98754928279334e-10 3.83308596892488e-06 2.49652304044748e-10 3.83285043257698e-06 0.0883827817880712 0.000157847469164972 0.088380989853892 5.22912478992906e-08 5.57060924679066e-08 5.22883915623175e-08 0.000142852940556224 2.44748332692356e-08 0.000142860780129444
0.1 1.9421759330597e-05 0.000333444624500983 1.94215875228886e-05 5.40452815528003e-06 5.32085694432651e-06 5.40494215714288e-06 1.32375412440051e-09 0.000225476959510413 1.32410358545694e-09 1.64151254059732e-05 0.000132948465475594 1.64319655053957e-05 5.15331859573148e-06 5.12349871224653e-06 5.15338698320279e-06 5.65825153742592e-10 7.50359531535149e-05 5.65773036304546e-10 7.2756880858217e-05 0.00022358500769572 7.27944969521422e-05 6.05742191433649e-05 6.05768941934692e-05 6.05740182700829e-05 9.43262099263606e-10 0.000129791115526773 9.43255540080428e-10 1.74412946478887e-05 6.32186873335106e-07 1.73780744168731e-05 5.81598400984933e-12 7.60400941434572e-12 5.816441968975e-12 7.01116594007321e-08 2.15336160310155e-12 7.01319360676907e-08 0.00167640409841059 1.02904947913269e-05 0.00167601485465028 7.99215894212765e-10 8.6609589494064e-10 7.99145494135297e-10 3.83112068476916e-06 2.49939487998958e-10 3.83111406661349e-06 0.0499071973945114 0.000128241951346003 0.049906519198312 4.01200671185206e-08 4.1699438360532e-08 4.01166632511281e-08 0.000113637496940307 1.40654124103518e-08 0.00011364407523645
1 1.02829252469215e-05 0.000123372020162858 1.02933719210222e-05 4.52314595046093e-06 4.50856485897664e-06 4.52348627238517e-06 4.76671414072831e-10 9.24987116803591e-05 4.76738441139129e-10 1.62272197518942e-05 0.000130973446878955 1.62463176858053e-05 5.11624225905769e-06 5.08875541507059e-06 5.11624768794765e-06 5.54346173568042e-10 7.49453456001287e-05 5.54334777017957e-10 7.2515884272443e-05 0.000225179717006087 7.25760471644097e-05 6.04208697295462e-05 6.04234726538109e-05 6.04205644938802e-05 9.39388578969211e-10 0.000130057894176418 9.39415970780417e-10 0.000100873260493246 4.49237574887969e-07 0.000100622045254882 9.4516522228857e-12 1.36662849915947e-11 9.44973363494913e-12 9.36130730671014e-08 3.09719601045889e-12 9.3609372851621e-08 0.00205332283484502 9.01021692710701e-06 0.00205033051199448 8.07715150085505e-10 9.61628673001117e-10 8.07525648588181e-10 3.82727976137431e-06 2.5650528367978e-10 3.82760038162846e-06 0.0201545342588415 0.000113459572298605 0.0201503106520776 3.67926766219718e-08 3.72841605879133e-08 3.67900945055013e-08 0.000101469945496779 6.37532547294574e-09 0.000101472253587494
10 6.73092991749994e-06 5.919415246991e-05 6.73652972111162e-06 3.31049938560189e-06 3.30829126942479e-06 3.31050045241609e-06 1.66443159237405e-10 3.42904879720811e-05 1.66450919572146e-10 1.38505409904496e-05 0.000122873522546566 1.38627122581887e-05 4.29580937041625e-06 4.2854732014507e-06 4.29581318498855e-06 3.60969404508402e-10 5.890948978842e-05 3.60955248009019e-10 6.29866260601348e-05 0.000236655557856083 6.30205502136379e-05 5.192940885952e-05 5.19335639817174e-05 5.19290503256177e-05 7.23009409857569e-10 0.000116113952635546 7.22977701173761e-10 4.72581258072784e-05 8.88830116764707e-08 4.71913408612615e-05 1.52597684219489e-11 2.1120125783328e-11 1.52642089849038e-11 1.23330817983138e-07 5.35395707222475e-12 1.23334786361124e-07 0.00166830489585494 3.2586395451107e-06 0.00166565166566288 9.96118133072388e-10 1.36058271970523e-09 9.96030381612213e-10 4.04637764497196e-06 3.3390696951257e-10 4.04628390356874e-06 0.023677526476327 9.61710278704333e-05 0.0236688393747506 3.72525848135293e-08 4.00660643794675e-08 3.72511029224224e-08 9.73731695326661e-05 7.98689418801425e-09 9.73653965934507e-05
100 3.09050962003923e-06 3.66169709851856e-05 3.08792233764358e-06 1.67573186922355e-06 1.67669561089432e-06 1.67571014087625e-06 3.61476223251951e-11 1.0995951262174e-05 3.6144348774749e-11 7.05584087236747e-06 9.24792948753989e-05 7.04903845870633e-06 2.43341389146653e-06 2.43736854421433e-06 2.43342877223785e-06 9.11800898213661e-11 2.36304456959771e-05 9.11704676526745e-11 2.93187445057443e-05 0.000197118719608066 2.93130793137679e-05 2.32802663252545e-05 2.32853914814618e-05 2.32801603955327e-05 2.02573688339504e-10 5.21157049354864e-05 2.0254875955982e-10 1.23444187612531e-05 6.47494315579709e-08 1.23406382146214e-05 1.56280827666618e-11 2.15933840497819e-11 1.56293600870319e-11 1.25488235426051e-07 5.55889428954809e-12 1.2548383621618e-07 0.000868844992132246 2.80108540076838e-06 0.000869030101044885 1.07978203826585e-09 1.47074760800469e-09 1.079822481773e-09 4.22531415133546e-06 3.74898310882488e-10 4.22535164274792e-06 0.0632212000543299 0.000135227674789913 0.0632228438871185 5.21403061283346e-08 5.51603139175804e-08 5.21473238940574e-08 0.000138372169923637 2.38005049375298e-08 0.000138364332549386
400 9.96427471119471e-07 1.21662279669491e-05 9.95906130406041e-07 7.21258583762001e-07 7.21818099224346e-07 7.21246964687549e-07 1.10278653072422e-11 3.30669481511375e-06 1.10253792034833e-11 2.59767185362935e-06 3.4312000659572e-05 2.59626771915937e-06 1.66128701476268e-06 1.66337822459731e-06 1.66127077752455e-06 3.05128097448008e-11 7.72607735466549e-06 3.05010607872744e-11 1.1732987187471e-05 8.08798644746096e-05 1.17302210074848e-05 1.03944004023626e-05 1.03976118056091e-05 1.03943465003469e-05 7.31698963090438e-11 1.91044746764214e-05 7.31349936029401e-11 1.05961876818032e-05 6.67065066786057e-08 1.05988588188075e-05 1.55208075346899e-11 2.14258092087359e-11 1.55206009881533e-11 1.25712067889994e-07 5.53779061023525e-12 1.25706838193648e-07 0.000833793412524651 2.79453363077796e-06 0.000834110489156463 1.0599532699968e-09 1.4452287536669e-09 1.05994464802252e-09 4.19397558503525e-06 3.68504474740366e-10 4.1939536667748e-06 0.0485753792867829 0.000120416283519201 0.0485793615601727 4.7789425103195e-08 5.07378735534638e-08 4.78019302210132e-08 0.000123392270516954 1.8604755880502e-08 0.000123381665692161
1000 6.32740072904894e-07 5.94232797692431e-06 6.32129361201658e-07 5.44149172160518e-07 5.44343237472824e-07 5.44143601173268e-07 7.48790572951312e-12 1.70617561138062e-06 7.48443362470067e-12 1.68690714972015e-06 1.7195442664698e-05 1.68504927431586e-06 1.41877057300094e-06 1.41962336975684e-06 1.41876134597312e-06 2.25322663231454e-11 4.25730566253558e-06 2.25164642742404e-11 8.05841901878375e-06 4.21048408913913e-05 8.05461173504719e-06 7.5280153162541e-06 7.52942539472595e-06 7.5279760398168e-06 5.72034686111482e-11 1.20354356991594e-05 5.71609382026512e-11 1.01869603917551e-05 6.59485687296762e-08 1.01878136199143e-05 1.51315945814908e-11 2.08720957567402e-11 1.51278516271234e-11 1.25641633432169e-07 5.41819431427165e-12 1.25622037868539e-07 0.000773008850232574 2.59699321815477e-06 0.000773289731301798 9.81361092726396e-10 1.33759727746912e-09 9.8113106658389e-10 4.03370305155038e-06 3.39297783680342e-10 4.03299377657602e-06 0.0265151517415005 8.89156343407063e-05 0.026519434767992 3.59307360227844e-08 3.82275403789054e-08 3.59337306215794e-08 9.24342051957728e-05 1.02726243744683e-08 9.24180552334488e-05
10000 9.5198159864306e-07 7.20005950342803e-06 9.51581896573976e-07 2.72843559959166e-06 2.72978798226843e-06 2.7284424658911e-06 1.28124985998422e-11 4.07796270528004e-06 1.28097075481706e-11 2.38148185104379e-06 2.18147034470791e-05 2.38087206168391e-06 7.28629799622825e-06 7.29050284157189e-06 7.28633896770341e-06 3.76523614062812e-11 9.79576208246125e-06 3.76507504556329e-11 1.5318794324963e-05 5.89765895092162e-05 1.53166409621709e-05 2.21737034564137e-05 2.21801009558287e-05 2.21737594366319e-05 9.19306417700514e-11 2.54458816404465e-05 9.19331487259041e-11 5.88659588718567e-06 5.94831211714971e-08 5.88639448143469e-06 1.06073093739005e-11 1.78600590571771e-11 1.06115447046416e-11 1.44945199089879e-07 3.49270458211843e-12 1.44777075590616e-07 0.00102272056007037 2.49377085619169e-06 0.00102279393630269 6.46210088936436e-10 9.69796751427283e-10 6.46294314951009e-10 4.31910797376677e-06 2.2219149813882e-10 4.31472917677089e-06 0.0144002203085051 9.58575969511332e-05 0.0144004721850376 3.45946714118439e-08 3.54491072050509e-08 3.45979920793839e-08 9.72452073946641e-05 5.35031086793476e-09 9.7245379808844e-05
100000 1.1278191706283e-06 1.07465694948572e-05 1.12785064491008e-06 4.14538735742846e-06 4.14684931530466e-06 4.14541352461702e-06 1.4573454212631e-11 6.04062642853461e-06 1.45714788594352e-11 3.46032181415103e-06 2.88321152213763e-05 3.46038984363347e-06 1.02677714203901e-05 1.02719608107054e-05 1.02678368817653e-05 4.12153848152185e-11 1.40836941536294e-05 4.12125753222276e-11 1.19908377034565e-05 7.24975275483628e-05 1.19910143422417e-05 2.35107723938376e-05 2.35184724279605e-05 2.35108973224816e-05 9.71807493524081e-11 2.96133869463607e-05 9.71847553197402e-11 1.00731918453994e-05 7.13373972294749e-08 1.00710376296282e-05 3.77660911785534e-11 5.72111103304639e-11 3.77549069066458e-11 6.43469015440649e-07 8.29050933755835e-12 6.42471299706222e-07 0.00295872881674575 5.17402264271787e-06 0.00295869748823643 1.87655851275497e-09 2.35969721577261e-09 1.87692295656841e-09 1.36204307255641e-05 4.49155922614464e-10 1.36089035588611e-05 0.0267643594824372 0.00018935494792974 0.0267647022844636 6.6460514333417e-08 6.72470473333179e-08 6.64631677747649e-08 0.000198325269552377 9.13720888716122e-09 0.0001983977381748
1000000 1.96908620926739e-06 2.50369396309499e-05 1.9691193676347e-06 4.58436434532343e-06 4.58612213129956e-06 4.58439018312803e-06 2.86796949828135e-11 7.74612363358018e-06 2.87023464723514e-11 4.73899652899761e-06 6.29795774726558e-05 4.73923740233447e-06 1.08451784118639e-05 1.08504324261064e-05 1.08452322316909e-05 7.91663279406029e-11 1.79707462668841e-05 7.9232348154241e-11 1.53809077861719e-05 0.000155492582523269 1.53814006703822e-05 2.56137241269699e-05 2.5622972750947e-05 2.56138420875895e-05 1.86271550224403e-10 3.85579546963266e-05 1.86415270579443e-10 1.08589285531155e-05 8.34115186377601e-08 1.08573272026766e-05 9.21361191004138e-11 1.00407798187175e-10 9.20877762108632e-11 9.21151596739851e-07 6.92198913659702e-12 9.22877978597393e-07 0.00439201839839707 7.36191343462729e-06 0.00439169340794291 3.00952816814936e-09 3.17239528013688e-09 3.00947087893773e-09 1.76911106708333e-05 4.81574287218476e-10 1.77212164002283e-05 0.0320487229809817 0.000223891048322051 0.0320487196780225 7.7643554659033e-08 7.8033238742698e-08 7.76408912161398e-08 0.000234813345103348 9.24508787976155e-09 0.000234982354950166
10000000 4.37001906141664e-06 8.20996909538354e-05 4.37003780686158e-06 5.87581352017395e-06 5.88021134320211e-06 5.87581629752065e-06 9.17560107650235e-11 1.20581269414877e-05 9.17355726279707e-11 1.40232457111093e-05 0.000278403958911379 1.4023334014752e-05 1.86932755616552e-05 1.87065424355007e-05 1.86932814008274e-05 3.25602151326005e-10 3.19831955370096e-05 3.25832775923327e-10 3.16565364164763e-05 0.00052581297091834 3.16565120155495e-05 4.08322748261555e-05 4.08492098979975e-05 4.08323279057482e-05 5.75687832637794e-10 6.3117424656529e-05 5.76276382664077e-10 1.40817938943988e-05 8.82893132931443e-08 1.42457296103366e-05 1.29827834031273e-10 1.3403068662192e-10 1.29807329528761e-10 9.78083052338801e-07 4.878923041764e-12 9.78840649040558e-07 0.00447964170834368 7.67646689285186e-06 0.00447914007881104 3.90497134262237e-09 4.03709103851517e-09 3.90487772572059e-09 1.84133083365431e-05 4.34111149672056e-10 1.84246667876894e-05 0.0624589965292515 0.000241102320616052 0.0624590641557256 8.75325785630752e-08 8.51535729245229e-08 8.7532655399172e-08 0.000249663677533018 1.57196679778831e-08 0.000249787794618519
100000000 8.43139718789566e-06 0.000179001094858512 8.43139574001942e-06 9.69041811520591e-06 9.70092677260445e-06 9.69037356197744e-06 2.09033990698296e-10 2.88188306557919e-05 2.08989300358e-10 5.08230431017826e-05 0.00104537939676734 5.08231240133325e-05 5.71689370025072e-05 5.72173873666258e-05 5.71689115632321e-05 1.24842178263213e-09 0.000130100464937535 1.24886339438019e-09 5.44286938426322e-05 0.00118037597155993 5.44287399221333e-05 6.35967045773582e-05 6.36585540247587e-05 6.35967624796293e-05 1.38718769881315e-09 0.000140632551171177 1.38770577032444e-09 7.86789703432773e-05 1.33300324489153e-07 7.44646230884778e-05 2.01101066827058e-10 2.04688815114973e-10 2.01010883275678e-10 9.98041228985001e-07 8.99337580160495e-12 9.98640919602359e-07 0.004506842771275 7.73607152112172e-06 0.00455115641946416 6.56819065084945e-09 6.67375913545385e-09 6.56832376307269e-09 1.84786022482531e-05 4.41419148591491e-10 1.85544077824665e-05 0.194365915623994 0.000302921726678327 0.194364495256869 1.46518799384228e-07 1.35288766054125e-07 1.46522353837303e-07 0.00031399291807759 5.01945704898613e-08 0.000314111082348699
1000000000 1.86856939552172e-05 0.000462344663695551 1.86860076699513e-05 2.16186732085318e-05 2.16516045753537e-05 2.16188372068618e-05 5.37902879884851e-10 7.5176833308143e-05 5.38610191052856e-10 0.000125933165044915 0.00297502278508566 0.000125933428035773 0.000139037204141303 0.000139217061130904 0.000139038697553954 3.65016672496072e-09 0.000407002162615567 3.6519248344052e-09 0.000117921782830422 0.002853575683365 0.000117922019276545 0.000132468686405414 0.000132651057779127 0.000132469695908294 3.53597419155833e-09 0.000339154347559802 3.53742708303044e-09 0.000693690087299197 8.48276681096117e-07 0.000643052174358903 3.57359240744278e-10 3.58088028367873e-10 3.53033707793649e-10 1.43247292002789e-06 5.59031264446041e-11 1.40305795673276e-06 0.00431117783550289 7.78629096480119e-06 0.00481562235202873 8.24435620248585e-09 8.34968836791118e-09 8.24673569468273e-09 1.82194964592346e-05 4.45030587682805e-10 1.89056933766379e-05 0.239590531319148 0.000324256684543548 0.239608046061505 1.66810112023269e-07 1.52363687274045e-07 1.66846517020706e-07 0.000337730174161397 6.28755809482513e-08 0.000337877026665573


==> figures/numerics/3D-planewave_optimal-stabilization/data/data_elastic-vti-version04_TauGodunov.txt <==
tau qP-simple_ux_freq8.00mHz qP-simple_uy_freq8.00mHz qP-simple_uz_freq8.00mHz qP-simple_sxx_freq8.00mHz qP-simple_syy_freq8.00mHz qP-simple_szz_freq8.00mHz qP-simple_sxy_freq8.00mHz qP-simple_sxz_freq8.00mHz qP-simple_syz_freq8.00mHz qP-simple_ux_freq10.00mHz qP-simple_uy_freq10.00mHz qP-simple_uz_freq10.00mHz qP-simple_sxx_freq10.00mHz qP-simple_syy_freq10.00mHz qP-simple_szz_freq10.00mHz qP-simple_sxy_freq10.00mHz qP-simple_sxz_freq10.00mHz qP-simple_syz_freq10.00mHz qP-simple_ux_freq12.00mHz qP-simple_uy_freq12.00mHz qP-simple_uz_freq12.00mHz qP-simple_sxx_freq12.00mHz qP-simple_syy_freq12.00mHz qP-simple_szz_freq12.00mHz qP-simple_sxy_freq12.00mHz qP-simple_sxz_freq12.00mHz qP-simple_syz_freq12.00mHz qP-double_ux_freq8.00mHz qP-double_uy_freq8.00mHz qP-double_uz_freq8.00mHz qP-double_sxx_freq8.00mHz qP-double_syy_freq8.00mHz qP-double_szz_freq8.00mHz qP-double_sxy_freq8.00mHz qP-double_sxz_freq8.00mHz qP-double_syz_freq8.00mHz qP-double_ux_freq10.00mHz qP-double_uy_freq10.00mHz qP-double_uz_freq10.00mHz qP-double_sxx_freq10.00mHz qP-double_syy_freq10.00mHz qP-double_szz_freq10.00mHz qP-double_sxy_freq10.00mHz qP-double_sxz_freq10.00mHz qP-double_syz_freq10.00mHz qP-double_ux_freq12.00mHz qP-double_uy_freq12.00mHz qP-double_uz_freq12.00mHz qP-double_sxx_freq12.00mHz qP-double_syy_freq12.00mHz qP-double_szz_freq12.00mHz qP-double_sxy_freq12.00mHz qP-double_sxz_freq12.00mHz qP-double_syz_freq12.00mHz sH-simple_ux_freq0.20mHz sH-simple_uy_freq0.20mHz sH-simple_uz_freq0.20mHz sH-simple_sxx_freq0.20mHz sH-simple_syy_freq0.20mHz sH-simple_szz_freq0.20mHz sH-simple_sxy_freq0.20mHz sH-simple_sxz_freq0.20mHz sH-simple_syz_freq0.20mHz sH-simple_ux_freq0.40mHz sH-simple_uy_freq0.40mHz sH-simple_uz_freq0.40mHz sH-simple_sxx_freq0.40mHz sH-simple_syy_freq0.40mHz sH-simple_szz_freq0.40mHz sH-simple_sxy_freq0.40mHz sH-simple_sxz_freq0.40mHz sH-simple_syz_freq0.40mHz sH-simple_ux_freq0.60mHz sH-simple_uy_freq0.60mHz sH-simple_uz_freq0.60mHz sH-simple_sxx_freq0.60mHz sH-simple_syy_freq0.60mHz sH-simple_szz_freq0.60mHz sH-simple_sxy_freq0.60mHz sH-simple_sxz_freq0.60mHz sH-simple_syz_freq0.60mHz sH-double_ux_freq0.20mHz sH-double_uy_freq0.20mHz sH-double_uz_freq0.20mHz sH-double_sxx_freq0.20mHz sH-double_syy_freq0.20mHz sH-double_szz_freq0.20mHz sH-double_sxy_freq0.20mHz sH-double_sxz_freq0.20mHz sH-double_syz_freq0.20mHz sH-double_ux_freq0.40mHz sH-double_uy_freq0.40mHz sH-double_uz_freq0.40mHz sH-double_sxx_freq0.40mHz sH-double_syy_freq0.40mHz sH-double_szz_freq0.40mHz sH-double_sxy_freq0.40mHz sH-double_sxz_freq0.40mHz sH-double_syz_freq0.40mHz sH-double_ux_freq0.60mHz sH-double_uy_freq0.60mHz sH-double_uz_freq0.60mHz sH-double_sxx_freq0.60mHz sH-double_syy_freq0.60mHz sH-double_szz_freq0.60mHz sH-double_sxy_freq0.60mHz sH-double_sxz_freq0.60mHz sH-double_syz_freq0.60mHz
0.0001 2.93093603616709e-05 0.000745408069708404 7.39139581059134e-05 1.26476040941583e-05 1.26763992326746e-05 3.59417750730825e-05 6.00700193728305e-10 0.000410625294623909 2.85433695498146e-09 7.83726737733161e-05 0.00141103534573244 0.000374005424686843 6.84677606873981e-05 6.83503550652307e-05 0.000173652891764737 8.68257988541724e-10 0.000978303550067548 1.06300972224239e-08 0.00036113995648327 0.00891758205255756 0.00237962151278293 0.000390976381539986 0.000391533286799617 0.00111487579419386 3.00901710510326e-09 0.0038792221941323 4.97324814393918e-08 2.92209745809299e-05 0.00074194631463128 7.36296190412483e-05 1.26298042947811e-05 1.26583237503018e-05 3.58105576340524e-05 5.98306187982507e-10 0.00040937090513206 2.84419173973975e-09 7.80252233389312e-05 0.00140103642350868 0.000373044398019707 6.79558524812239e-05 6.78345924300587e-05 0.000173103993354006 8.66559858954727e-10 0.000975296594935752 1.05953784387988e-08 0.000361032660073986 0.00893733074396765 0.00238253921650103 0.000391249076535334 0.000391809574263948 0.00111607070314529 3.01239292520728e-09 0.00388386934595986 4.97737714390901e-08 0.0288376192202465 2.54956493971646e-05 0.000187513161598993 7.3342796268412e-09 4.10250189088285e-09 2.13291359219624e-09 3.1177232072682e-05 5.28841867827465e-10 1.77430493531526e-05 0.0131454745817847 1.77330400506418e-05 0.000151224764161219 5.72798268116623e-09 4.44717121066668e-09 1.83242600448933e-09 2.39932526923293e-05 4.72556153866311e-10 7.62698452896254e-06 0.0278947167324545 9.6624306221952e-05 0.000562049928988125 1.95918274066267e-08 1.74598537381547e-08 1.0301695861423e-08 0.000102114037277508 2.49513682977485e-09 7.80722534754068e-05 9.24033840283035e-06 6.46394588115403e-07 2.09428130813305e-06 7.72600382119017e-12 1.12251837581087e-11 2.62544430439849e-11 1.40246746987227e-07 8.85366263894391e-13 9.08035965007444e-08 0.000721396268129011 1.03332686055793e-05 2.2740777730783e-05 5.03226204866592e-10 7.00186546649444e-10 1.08155753933755e-09 4.81369421256018e-06 6.99871567606209e-11 3.34922866463971e-06 0.0253266576158369 9.55520905273446e-05 0.000370505192346694 1.75436188471361e-08 1.68656731901578e-08 9.8283027186753e-09 9.8801731085803e-05 2.24408251421257e-09 7.70266379811918e-05
0.001 1.56552764267134e-05 0.000264476459584212 2.83948483501463e-05 9.89668389340054e-06 9.9077853244123e-06 1.38089554404246e-05 2.28794628357056e-10 0.000203320464051241 1.08906734859456e-09 3.36718500117284e-05 0.000372963812616794 7.53844438982249e-05 2.66834946729896e-05 2.65842127104361e-05 3.5821393086809e-05 2.93413301792647e-10 0.000256554808592959 2.30791287315867e-09 9.42253854074466e-05 0.00163434642190372 0.000379101173527315 9.13074336150817e-05 9.13133378378708e-05 0.0001773497283304 6.30474810608823e-10 0.000816334874099141 9.00670660744712e-09 1.56419513956112e-05 0.000264358192024123 2.83330302648072e-05 9.89621632141185e-06 9.90750642883419e-06 1.37845866053229e-05 2.28588435892506e-10 0.000203191367460185 1.08820770467032e-09 3.36946677078916e-05 0.000373551673320181 7.5378422085227e-05 2.67015499421175e-05 2.6602367717357e-05 3.58215720296049e-05 2.93343147285658e-10 0.000256570524136154 2.30761519385001e-09 9.4222145493546e-05 0.00163342686830931 0.000378990771079225 9.13337233465599e-05 9.13392672843691e-05 0.000177339219793009 6.30261179662169e-10 0.000816280140756244 9.00609747575913e-09 0.0089406207706442 1.14694563106987e-05 0.000130513166330043 2.22917735883968e-09 2.07697088474411e-09 7.84363263281196e-10 1.49171249628723e-05 1.73825409806164e-10 7.35789299031242e-06 0.00513407425900206 1.33541649881301e-05 0.00016705097818944 2.359250454554e-09 2.35987655166378e-09 1.40626341245723e-09 1.30041007155292e-05 2.1548219689311e-10 6.1251237107838e-06 0.0102067283001739 9.13617581621211e-05 0.000649278607949258 9.81551960549806e-09 1.30585476709884e-08 1.01398860886259e-08 7.93724065772376e-05 1.02478557141044e-09 7.40185367052922e-05 6.28874059954941e-05 5.48387247867132e-07 1.58431919385203e-05 1.23093334453417e-11 1.66354546330645e-11 3.57638633076798e-11 1.56382001469993e-07 1.23776341856714e-12 1.00347806658375e-07 0.00105207327633901 9.75767770283544e-06 0.000134320716273461 5.54871428671854e-10 7.93498451808609e-10 1.21793987429173e-09 4.95113803819988e-06 7.65666273658928e-11 3.36450025726068e-06 0.00994938145521163 9.07631930674778e-05 0.0006045978918452 9.63129284709464e-09 1.29224573763001e-08 1.00457050973613e-08 7.87099398399388e-05 1.00892439848832e-09 7.33829217323565e-05
0.01 1.01034681407943e-05 7.07530540631675e-05 1.37056404320709e-05 7.7668635497239e-06 7.75702982667255e-06 6.28480167077136e-06 7.4453983659232e-11 0.000109017231898747 3.14965258299911e-10 2.32485852717645e-05 0.000130912073954092 3.26774139954607e-05 1.91828873803643e-05 1.91379936639303e-05 1.53830394229027e-05 1.30122224492248e-10 0.000131188389314269 6.82708589598501e-10 5.1370426974722e-05 0.000237173178525741 0.000108879407983538 4.39362326743089e-05 4.38707209377256e-05 5.22420889682554e-05 2.58891455196916e-10 0.000308262867189078 2.40650161181921e-09 1.01043816122829e-05 7.07625117953477e-05 1.37002934190461e-05 7.76652663978099e-06 7.75667704018341e-06 6.28646324917911e-06 7.44518328693658e-11 0.000109007896036133 3.1493800535732e-10 2.32479961828091e-05 0.000130841696916684 3.26662464649031e-05 1.91832638298396e-05 1.91382628889521e-05 1.53864609740896e-05 1.30132305517634e-10 0.000131184959164049 6.82741195377863e-10 5.13970813155285e-05 0.000237217258056376 0.000108880160219415 4.39581656269512e-05 4.38926164468905e-05 5.22572844750395e-05 2.58877014281834e-10 0.000308281677240976 2.40626149848347e-09 0.0120675143045177 1.41297802520311e-05 0.000134585076194066 2.94262202744563e-09 2.70396235678546e-09 1.0787931058845e-09 1.33923824457818e-05 2.09939910571888e-10 8.63991456038724e-06 0.00440702048366608 6.25240955009497e-06 0.000327110943025888 2.20629475586625e-09 2.29429928899673e-09 2.43528260520846e-09 9.1767142071147e-06 2.51506409614995e-10 4.69855173093692e-06 0.0101250128437764 6.07710961484827e-05 0.00195745169279092 1.01926195108868e-08 1.71968127142482e-08 2.08711005193794e-08 7.12647286846558e-05 1.48463154874136e-09 5.70190961868372e-05 3.59803872595757e-05 1.25662461955068e-07 1.21073494663693e-05 2.08539188701672e-11 2.71402954491105e-11 5.78870643511227e-11 1.81316045404248e-07 2.00516736923467e-12 1.20059877502638e-07 0.00124513478508281 3.64767106537909e-06 0.00031327334909349 9.30212152889436e-10 1.43566884247624e-09 2.35153731039389e-09 5.57682261035201e-06 1.32596754625769e-10 3.35536571734644e-06 0.00998339958649023 6.08441036262528e-05 0.00189463335330542 1.01266518511801e-08 1.71669385617858e-08 2.07475181982443e-08 7.12865922037009e-05 1.48082149213355e-09 5.71020255041577e-05
0.1 6.48543103654316e-06 3.83341643747218e-05 5.31085804706588e-06 5.42872879254205e-06 5.42613217822056e-06 2.06348955422446e-06 2.30347824821549e-11 6.10684707566499e-05 7.53057769654293e-11 1.76679898146789e-05 8.64261345031892e-05 1.50648936593106e-05 1.5179060839633e-05 1.51667318825832e-05 6.91481300693473e-06 5.60835723524749e-11 0.000105601496204134 1.96903695212153e-10 3.9308378084869e-05 0.000175821239089612 5.72727025004913e-05 3.4101340810086e-05 3.40758355010598e-05 2.80469959153513e-05 1.26446275240659e-10 0.000216178737936532 9.23083667259308e-10 6.4846105850064e-06 3.83405400841691e-05 5.30529072927172e-06 5.42810267536269e-06 5.42546793095484e-06 2.0602363861937e-06 2.30386146002122e-11 6.1068361453874e-05 7.53142474318428e-11 1.7665289876223e-05 8.64244898093526e-05 1.50634240124712e-05 1.51762105787503e-05 1.51637919749079e-05 6.91320811521258e-06 5.60855442306924e-11 0.000105618079247221 1.96907911279424e-10 3.92950395636743e-05 0.00017582547766081 5.72690829070436e-05 3.40890905785369e-05 3.40634860370067e-05 2.80467835395937e-05 1.26455455014068e-10 0.000216194189177547 9.23076389653858e-10 0.00757823645753462 8.81584168204601e-06 7.07598718350749e-05 1.94340120264937e-09 1.50179276816454e-09 6.04353140286949e-10 1.10753696587586e-05 1.83692066689345e-10 6.81521073770729e-06 0.0052642934044599 4.55668121650711e-06 8.71151931249879e-05 2.8561288684334e-09 2.04774896356402e-09 2.58955586750292e-09 9.36156826969464e-06 3.5253932031315e-10 4.69190879246532e-06 0.00615579192620331 4.24157265851448e-05 0.000595676527659438 1.02679690750947e-08 1.70500551730089e-08 2.28890497449493e-08 6.13759576373679e-05 1.58809121774418e-09 4.39294011164201e-05 9.5643648949835e-06 8.81668271114011e-08 2.59505333946523e-06 2.08549518900214e-11 2.71913418715038e-11 5.85700441055561e-11 1.86142160309023e-07 2.025549517252e-12 1.21424268349163e-07 0.000515426102948792 2.30982267495046e-06 6.39030785504043e-05 9.48493605699994e-10 1.46930876229461e-09 2.46222989299217e-09 5.60419513573556e-06 1.36079904865702e-10 3.2799882340229e-06 0.0057905105099031 4.23059663995224e-05 0.000507774630156867 1.01072985214886e-08 1.69870837011697e-08 2.27876154453112e-08 6.1290272281176e-05 1.57909717275852e-09 4.38604865934775e-05
1 2.29521552119869e-06 1.30453003027244e-05 1.41124742177944e-06 2.02997660614711e-06 2.03055317705528e-06 8.59307676748883e-07 6.70374934723498e-12 1.67454949873565e-05 2.85586603986706e-11 6.0046185941203e-06 3.63184247772079e-05 4.87159157966114e-06 5.41386618411997e-06 5.41270601367348e-06 2.89158511624585e-06 1.92717751540143e-11 3.3236907684892e-05 8.23229843020958e-11 1.34700248823804e-05 8.28505600794928e-05 1.42803063422072e-05 1.2214835109204e-05 1.22127800796058e-05 8.4347786891871e-06 4.43932769486875e-11 5.81371802170807e-05 1.97093791023135e-10 2.29458443356011e-06 1.30450490612084e-05 1.4086126551489e-06 2.03024177656397e-06 2.03081358267591e-06 8.58273657780022e-07 6.70143879070045e-12 1.67455649867527e-05 2.85571749649983e-11 6.0032627215116e-06 3.63128437167934e-05 4.87057674402166e-06 5.41398403155304e-06 5.41282888400925e-06 2.88950742983528e-06 1.92701835177719e-11 3.32260163944634e-05 8.23315266328169e-11 1.34709328032025e-05 8.28415238812032e-05 1.42814070836057e-05 1.22183783486975e-05 1.22163035493062e-05 8.43374214718187e-06 4.4396757957672e-11 5.8126241851378e-05 1.97122960433084e-10 0.00920500781225772 1.02738908486989e-05 7.57304957376516e-05 2.28693158911819e-09 1.82789087444476e-09 7.61252100085058e-10 1.16660161574395e-05 1.57800215291952e-10 6.78971270640425e-06 0.00709037123391675 8.79311554051663e-06 8.90316311596256e-05 3.36079160941934e-09 3.76166051479071e-09 1.95936881205653e-09 1.17701073006853e-05 2.25708383960956e-10 5.29843068206231e-06 0.00586107954267006 5.5560047239859e-05 0.000331655994396612 9.01517219339661e-09 1.24146504807095e-08 1.21075023914183e-08 7.54131394546937e-05 9.00223943809312e-10 5.78693755174373e-05 4.71285976708616e-06 8.85673278843644e-08 1.74848015743221e-06 2.00886423770776e-11 2.66780845666908e-11 4.8358999771692e-11 3.06229960071506e-07 1.80718317182005e-12 1.39971129035329e-07 0.000373297670711752 2.54985986324483e-06 3.27885552619985e-05 7.55990028422033e-10 1.12587830470708e-09 1.71186681308315e-09 7.89556287747004e-06 8.99178614448556e-11 3.72776353412645e-06 0.00562662768905991 5.53703666070831e-05 0.000278661688408197 8.88843219509171e-09 1.23546544951569e-08 1.20590947778917e-08 7.52770864584597e-05 8.89875240124166e-10 5.76985157659286e-05
10 3.17048835316749e-06 1.61150568901556e-05 2.91295624963042e-06 3.08414684113739e-06 3.08457402740005e-06 2.55223177376315e-06 6.21700469056219e-12 1.90735401125278e-05 3.32002818311107e-11 7.56423854255426e-06 4.34411150650094e-05 7.1329844723136e-06 7.39742306263533e-06 7.39614572469356e-06 5.56900478848492e-06 1.72578988294819e-11 3.86404351557625e-05 9.00568300300172e-11 1.93797897120447e-05 9.69942719546259e-05 2.47979263226338e-05 1.89774756958045e-05 1.89736851843143e-05 1.67538892360778e-05 3.87138455421268e-11 7.25956035680377e-05 2.72698117187507e-10 3.16534786827901e-06 1.6117725843562e-05 2.90404045959891e-06 3.07896790458649e-06 3.07939403358512e-06 2.54464217749344e-06 6.21588614636567e-12 1.90868908116262e-05 3.31964285318327e-11 7.56443178390479e-06 4.34409896833386e-05 7.1325322805329e-06 7.39736068711126e-06 7.39607962929537e-06 5.56780275797242e-06 1.72558412948015e-11 3.86634185674974e-05 9.00655861361363e-11 1.93783501063899e-05 9.70038067806087e-05 2.47991750396775e-05 1.89762895541583e-05 1.89725147184551e-05 1.67517556177152e-05 3.8708987644899e-11 7.26321834684867e-05 2.72731840547698e-10 0.00798713808766087 1.03287121480105e-05 7.0687623383423e-05 2.0010352388266e-09 1.872833849846e-09 6.86401641200204e-10 1.21390100031804e-05 1.74646834186413e-10 6.96196993624576e-06 0.00381765667105769 7.54357178233307e-06 7.5044880622983e-05 2.7859817206924e-09 3.39273587810407e-09 2.0557304999931e-09 1.9236509418262e-05 1.91194924585894e-10 1.07178096067411e-05 0.0133677049113059 0.000120810401714422 0.000540186009233487 2.15996778822295e-08 2.54489147720971e-08 1.15355471551368e-08 0.000149400190886356 1.28717307461491e-09 0.000127742263861123 8.79515847167815e-06 9.29019484518492e-08 2.39840922037579e-06 6.47212313807697e-11 7.67300578845233e-11 7.1526765132051e-11 1.01655367151192e-06 3.59528847712414e-12 4.39940956785701e-07 0.000645203539124391 4.53216869084648e-06 3.3299905066912e-05 2.00284489051771e-09 2.40870708122447e-09 1.91588966998911e-09 1.7023110881272e-05 1.06106034996841e-10 9.73368232625262e-06 0.0131797711540991 0.00012010816878507 0.000488586148326921 2.14660703517666e-08 2.53574076590482e-08 1.14384920116547e-08 0.000148802778046255 1.27228016819712e-09 0.000127086464301436
100 9.7133744937289e-06 4.62473423366238e-05 1.17832018598411e-05 9.93002501432726e-06 9.93076763430609e-06 9.43826326982016e-06 1.31918648323055e-11 4.95601727125685e-05 1.04112113534894e-10 2.14903524009286e-05 0.00011240805924438 2.30825571835455e-05 2.138615358668e-05 2.13806968796078e-05 1.65203763935026e-05 3.6743350558168e-11 0.000106464028682702 2.36940461686638e-10 4.46577029899093e-05 0.000246893675125383 0.000122917959861417 4.60917302838642e-05 4.60829771545946e-05 7.00289438462487e-05 7.68189628949798e-11 0.000168331031191219 1.09792377828106e-09 9.71324245548001e-06 4.61779043069857e-05 1.17800453753561e-05 9.92633331328221e-06 9.92706305451376e-06 9.43359748455191e-06 1.31931992434105e-11 4.95837513540307e-05 1.04140500608415e-10 2.14889293855428e-05 0.000112386712329192 2.3079927880825e-05 2.13837566562545e-05 2.13783143154176e-05 1.65188511160445e-05 3.67467933217794e-11 0.000106453813655473 2.36900335912027e-10 4.46539383962104e-05 0.000246892145840586 0.000122928657292501 4.60842683319794e-05 4.60755104645658e-05 7.00371195556758e-05 7.68245640521128e-11 0.000168344953992585 1.09810617612194e-09 0.0253785533031773 2.21425987440961e-05 0.000126991391696876 6.48143410551658e-09 3.64339980200441e-09 1.85412023132331e-09 2.64340923693113e-05 4.65017286666225e-10 1.56309925077949e-05 0.00747562659962777 1.3087025981275e-05 7.68019312931243e-05 6.81529210281286e-09 6.75232836056741e-09 1.14747274055658e-09 2.37883242412163e-05 2.31670137455243e-10 1.82221038458783e-05 0.024116132819417 0.000210088637779898 0.000850744961257689 5.5093800116784e-08 6.0536480332451e-08 1.06089709058947e-08 0.000231321528475034 2.07099199445247e-09 0.000219509609872135 9.39782733161732e-06 1.02413761703825e-07 7.07556521215414e-07 2.23243273257025e-10 2.27758991198731e-10 2.96789190863051e-11 1.03469601378564e-06 3.02536763590239e-12 8.76885742036361e-07 0.00100670584918955 7.25397288680566e-06 2.51662464802018e-05 5.21348468924249e-09 5.43042111470729e-09 6.83231810573269e-10 1.99648298942122e-05 1.01184067591196e-10 1.59733998668087e-05 0.0240807349622794 0.000209673470593395 0.000799689345711171 5.5049837660228e-08 6.05100287632579e-08 1.04922540748843e-08 0.00023091619573904 2.06651031177959e-09 0.000219121465776004
1000 1.40896530164218e-05 9.91772476241748e-05 2.22109043750035e-05 1.38495963526997e-05 1.38508784347494e-05 1.48277183798459e-05 3.5390512904346e-11 8.10189975130767e-05 2.35287123323219e-10 3.83553447237726e-05 0.000251919194935735 5.29743735080378e-05 3.63999640424987e-05 3.63928369600583e-05 3.31838757420467e-05 1.02670670289704e-10 0.000190169327359453 5.45955396124201e-10 7.26699835766915e-05 0.000690961570247185 0.000405987149779938 7.26787775791265e-05 7.26871356971173e-05 0.000209449093472321 2.44737877836616e-10 0.000394680574342005 3.90107056061836e-09 1.38274268916804e-05 9.9081906984875e-05 2.19987241973931e-05 1.35996297494228e-05 1.36007786369079e-05 1.45735572459214e-05 3.53529885628886e-11 8.08509664053142e-05 2.3457578621026e-10 3.83541068104937e-05 0.000251993386303528 5.30009120133767e-05 3.6402277389889e-05 3.63951385082926e-05 3.31997547552224e-05 1.02688864020221e-10 0.000190128493406019 5.46139498461885e-10 7.26802305191444e-05 0.000690674196152453 0.000405786624130954 7.26879293252102e-05 7.26961393180544e-05 0.000209375668005524 2.44716839911915e-10 0.000394681223189559 3.89924004905117e-09 0.00894369015148184 9.50093180037135e-06 7.48843141151028e-05 2.48769753636438e-09 1.73151872532688e-09 7.20108877827113e-10 9.86033278430358e-06 1.92200025001049e-10 7.05065629570403e-06 0.023270285963256 2.71509228304721e-05 0.000222190812696932 1.63914127613964e-08 1.51691478044719e-08 2.94448548515628e-09 3.07402436302539e-05 2.76499823391756e-10 2.11119805771418e-05 0.0419745750484903 0.000286032776978943 0.00271773028036692 1.18419221050514e-07 1.28025146979615e-07 2.67873778319481e-08 0.000309886019060521 3.5246945778133e-09 0.000287869849139979 1.11453642645033e-05 1.0890614037775e-07 4.02959192700607e-07 3.97872112077986e-10 4.00093419824853e-10 5.27811398000776e-11 1.07815575364594e-06 2.25547807242856e-12 9.83382673104641e-07 0.00109982019508588 7.67483684591352e-06 3.80513652038448e-05 8.31961646529873e-09 8.44658593079434e-09 1.31585997608052e-09 2.0923426081473e-05 8.40901954822144e-11 1.66333312854795e-05 0.0445010892412409 0.000296464548959113 0.00274210735864772 1.21615274760735e-07 1.32284731341354e-07 2.76572495031444e-08 0.000320070756291858 3.72400364998694e-09 0.000297135877587659
10000 2.24899259395815e-05 0.000359527087944232 6.6956384444866e-05 2.36995194473108e-05 2.37210839816224e-05 3.54424489495437e-05 1.29022912613551e-10 0.000161418852537884 1.02773031741995e-09 5.84539192819348e-05 0.000841660102777903 0.000149805272260114 5.88798181900922e-05 5.89134930865403e-05 8.09779607614032e-05 3.40469130842415e-10 0.000337575877597162 2.44815930141572e-09 0.000143600022353259 0.00241795374071609 0.00101601940842246 0.000152015373666972 0.00015216083802847 0.000512130488704585 9.2505026876136e-10 0.00107972984582786 1.26841495356184e-08 2.19498342087901e-05 0.000359587948976532 6.57476071442724e-05 2.32153538120948e-05 2.32366796004366e-05 3.4698687293264e-05 1.28536603327454e-10 0.000161394875402735 1.02054328814809e-09 5.84163214213686e-05 0.000841236889277652 0.00014911033260519 5.88555166749738e-05 5.8889285997468e-05 8.06875374401775e-05 3.39857425241939e-10 0.000336276030435059 2.43020869200736e-09 0.000143240282329832 0.00241084939737348 0.0010163474092519 0.000151601368083463 0.00015174657098866 0.000512357401040868 9.23447244112453e-10 0.00107917035704338 1.26707042824924e-08 0.0167441320231488 2.59140858082435e-05 0.000164846130551071 4.60883783669664e-09 5.23427558805843e-09 1.66119778494812e-09 2.8757115725288e-05 3.23203770079564e-10 1.68177837984091e-05 0.0148189028434887 7.29564940382792e-05 0.000255313263058693 2.55726459227401e-08 2.69730812539366e-08 5.79535660165947e-09 8.24493625634792e-05 8.06472297641477e-10 7.15688567881882e-05 0.0465637139457513 0.000242747800904818 0.00435579969225722 2.09424276485027e-07 2.12930055405453e-07 5.12808064610744e-08 0.000269414948164607 4.26010291850505e-09 0.000249538313438404 1.31203017320426e-05 1.09252609214744e-07 1.42079120379871e-06 7.34304086540034e-10 7.3783000263334e-10 1.26137383656327e-10 1.10204642621716e-06 2.44983805064726e-12 9.9041812107198e-07 0.00134296159271406 7.77476669904384e-06 6.46025992170095e-05 2.02257669572914e-08 2.03537411409122e-08 3.84044110885224e-09 2.11141343365334e-05 9.47696031743692e-11 1.67164116624978e-05 0.0992599290653 0.000463514054780624 0.00654041812298512 2.72841159920825e-07 2.896114189757e-07 7.09786892572548e-08 0.000500905760947417 8.96927062272989e-09 0.000450041510261123


==> figures/numerics/3D-planewave_optimal-stabilization/data/data_elastic-vti-version04_TauId.txt <==
tau qP-simple_ux_freq8.00mHz_plusRe qP-simple_ux_freq8.00mHz_minusRe qP-simple_ux_freq8.00mHz_plusIm qP-simple_ux_freq8.00mHz_minusIm qP-simple_uy_freq8.00mHz_plusRe qP-simple_uy_freq8.00mHz_minusRe qP-simple_uy_freq8.00mHz_plusIm qP-simple_uy_freq8.00mHz_minusIm qP-simple_uz_freq8.00mHz_plusRe qP-simple_uz_freq8.00mHz_minusRe qP-simple_uz_freq8.00mHz_plusIm qP-simple_uz_freq8.00mHz_minusIm qP-simple_sxx_freq8.00mHz_plusRe qP-simple_sxx_freq8.00mHz_minusRe qP-simple_sxx_freq8.00mHz_plusIm qP-simple_sxx_freq8.00mHz_minusIm qP-simple_syy_freq8.00mHz_plusRe qP-simple_syy_freq8.00mHz_minusRe qP-simple_syy_freq8.00mHz_plusIm qP-simple_syy_freq8.00mHz_minusIm qP-simple_szz_freq8.00mHz_plusRe qP-simple_szz_freq8.00mHz_minusRe qP-simple_szz_freq8.00mHz_plusIm qP-simple_szz_freq8.00mHz_minusIm qP-simple_sxy_freq8.00mHz_plusRe qP-simple_sxy_freq8.00mHz_minusRe qP-simple_sxy_freq8.00mHz_plusIm qP-simple_sxy_freq8.00mHz_minusIm qP-simple_sxz_freq8.00mHz_plusRe qP-simple_sxz_freq8.00mHz_minusRe qP-simple_sxz_freq8.00mHz_plusIm qP-simple_sxz_freq8.00mHz_minusIm qP-simple_syz_freq8.00mHz_plusRe qP-simple_syz_freq8.00mHz_minusRe qP-simple_syz_freq8.00mHz_plusIm qP-simple_syz_freq8.00mHz_minusIm qP-simple_ux_freq10.00mHz_plusRe qP-simple_ux_freq10.00mHz_minusRe qP-simple_ux_freq10.00mHz_plusIm qP-simple_ux_freq10.00mHz_minusIm qP-simple_uy_freq10.00mHz_plusRe qP-simple_uy_freq10.00mHz_minusRe qP-simple_uy_freq10.00mHz_plusIm qP-simple_uy_freq10.00mHz_minusIm qP-simple_uz_freq10.00mHz_plusRe qP-simple_uz_freq10.00mHz_minusRe qP-simple_uz_freq10.00mHz_plusIm qP-simple_uz_freq10.00mHz_minusIm qP-simple_sxx_freq10.00mHz_plusRe qP-simple_sxx_freq10.00mHz_minusRe qP-simple_sxx_freq10.00mHz_plusIm qP-simple_sxx_freq10.00mHz_minusIm qP-simple_syy_freq10.00mHz_plusRe qP-simple_syy_freq10.00mHz_minusRe qP-simple_syy_freq10.00mHz_plusIm qP-simple_syy_freq10.00mHz_minusIm qP-simple_szz_freq10.00mHz_plusRe qP-simple_szz_freq10.00mHz_minusRe qP-simple_szz_freq10.00mHz_plusIm qP-simple_szz_freq10.00mHz_minusIm qP-simple_sxy_freq10.00mHz_plusRe qP-simple_sxy_freq10.00mHz_minusRe qP-simple_sxy_freq10.00mHz_plusIm qP-simple_sxy_freq10.00mHz_minusIm qP-simple_sxz_freq10.00mHz_plusRe qP-simple_sxz_freq10.00mHz_minusRe qP-simple_sxz_freq10.00mHz_plusIm qP-simple_sxz_freq10.00mHz_minusIm qP-simple_syz_freq10.00mHz_plusRe qP-simple_syz_freq10.00mHz_minusRe qP-simple_syz_freq10.00mHz_plusIm qP-simple_syz_freq10.00mHz_minusIm qP-simple_ux_freq12.00mHz_plusRe qP-simple_ux_freq12.00mHz_minusRe qP-simple_ux_freq12.00mHz_plusIm qP-simple_ux_freq12.00mHz_minusIm qP-simple_uy_freq12.00mHz_plusRe qP-simple_uy_freq12.00mHz_minusRe qP-simple_uy_freq12.00mHz_plusIm qP-simple_uy_freq12.00mHz_minusIm qP-simple_uz_freq12.00mHz_plusRe qP-simple_uz_freq12.00mHz_minusRe qP-simple_uz_freq12.00mHz_plusIm qP-simple_uz_freq12.00mHz_minusIm qP-simple_sxx_freq12.00mHz_plusRe qP-simple_sxx_freq12.00mHz_minusRe qP-simple_sxx_freq12.00mHz_plusIm qP-simple_sxx_freq12.00mHz_minusIm qP-simple_syy_freq12.00mHz_plusRe qP-simple_syy_freq12.00mHz_minusRe qP-simple_syy_freq12.00mHz_plusIm qP-simple_syy_freq12.00mHz_minusIm qP-simple_szz_freq12.00mHz_plusRe qP-simple_szz_freq12.00mHz_minusRe qP-simple_szz_freq12.00mHz_plusIm qP-simple_szz_freq12.00mHz_minusIm qP-simple_sxy_freq12.00mHz_plusRe qP-simple_sxy_freq12.00mHz_minusRe qP-simple_sxy_freq12.00mHz_plusIm qP-simple_sxy_freq12.00mHz_minusIm qP-simple_sxz_freq12.00mHz_plusRe qP-simple_sxz_freq12.00mHz_minusRe qP-simple_sxz_freq12.00mHz_plusIm qP-simple_sxz_freq12.00mHz_minusIm qP-simple_syz_freq12.00mHz_plusRe qP-simple_syz_freq12.00mHz_minusRe qP-simple_syz_freq12.00mHz_plusIm qP-simple_syz_freq12.00mHz_minusIm qP-double_ux_freq8.00mHz_plusRe qP-double_ux_freq8.00mHz_minusRe qP-double_ux_freq8.00mHz_plusIm qP-double_ux_freq8.00mHz_minusIm qP-double_uy_freq8.00mHz_plusRe qP-double_uy_freq8.00mHz_minusRe qP-double_uy_freq8.00mHz_plusIm qP-double_uy_freq8.00mHz_minusIm qP-double_uz_freq8.00mHz_plusRe qP-double_uz_freq8.00mHz_minusRe qP-double_uz_freq8.00mHz_plusIm qP-double_uz_freq8.00mHz_minusIm qP-double_sxx_freq8.00mHz_plusRe qP-double_sxx_freq8.00mHz_minusRe qP-double_sxx_freq8.00mHz_plusIm qP-double_sxx_freq8.00mHz_minusIm qP-double_syy_freq8.00mHz_plusRe qP-double_syy_freq8.00mHz_minusRe qP-double_syy_freq8.00mHz_plusIm qP-double_syy_freq8.00mHz_minusIm qP-double_szz_freq8.00mHz_plusRe qP-double_szz_freq8.00mHz_minusRe qP-double_szz_freq8.00mHz_plusIm qP-double_szz_freq8.00mHz_minusIm qP-double_sxy_freq8.00mHz_plusRe qP-double_sxy_freq8.00mHz_minusRe qP-double_sxy_freq8.00mHz_plusIm qP-double_sxy_freq8.00mHz_minusIm qP-double_sxz_freq8.00mHz_plusRe qP-double_sxz_freq8.00mHz_minusRe qP-double_sxz_freq8.00mHz_plusIm qP-double_sxz_freq8.00mHz_minusIm qP-double_syz_freq8.00mHz_plusRe qP-double_syz_freq8.00mHz_minusRe qP-double_syz_freq8.00mHz_plusIm qP-double_syz_freq8.00mHz_minusIm qP-double_ux_freq10.00mHz_plusRe qP-double_ux_freq10.00mHz_minusRe qP-double_ux_freq10.00mHz_plusIm qP-double_ux_freq10.00mHz_minusIm qP-double_uy_freq10.00mHz_plusRe qP-double_uy_freq10.00mHz_minusRe qP-double_uy_freq10.00mHz_plusIm qP-double_uy_freq10.00mHz_minusIm qP-double_uz_freq10.00mHz_plusRe qP-double_uz_freq10.00mHz_minusRe qP-double_uz_freq10.00mHz_plusIm qP-double_uz_freq10.00mHz_minusIm qP-double_sxx_freq10.00mHz_plusRe qP-double_sxx_freq10.00mHz_minusRe qP-double_sxx_freq10.00mHz_plusIm qP-double_sxx_freq10.00mHz_minusIm qP-double_syy_freq10.00mHz_plusRe qP-double_syy_freq10.00mHz_minusRe qP-double_syy_freq10.00mHz_plusIm qP-double_syy_freq10.00mHz_minusIm qP-double_szz_freq10.00mHz_plusRe qP-double_szz_freq10.00mHz_minusRe qP-double_szz_freq10.00mHz_plusIm qP-double_szz_freq10.00mHz_minusIm qP-double_sxy_freq10.00mHz_plusRe qP-double_sxy_freq10.00mHz_minusRe qP-double_sxy_freq10.00mHz_plusIm qP-double_sxy_freq10.00mHz_minusIm qP-double_sxz_freq10.00mHz_plusRe qP-double_sxz_freq10.00mHz_minusRe qP-double_sxz_freq10.00mHz_plusIm qP-double_sxz_freq10.00mHz_minusIm qP-double_syz_freq10.00mHz_plusRe qP-double_syz_freq10.00mHz_minusRe qP-double_syz_freq10.00mHz_plusIm qP-double_syz_freq10.00mHz_minusIm qP-double_ux_freq12.00mHz_plusRe qP-double_ux_freq12.00mHz_minusRe qP-double_ux_freq12.00mHz_plusIm qP-double_ux_freq12.00mHz_minusIm qP-double_uy_freq12.00mHz_plusRe qP-double_uy_freq12.00mHz_minusRe qP-double_uy_freq12.00mHz_plusIm qP-double_uy_freq12.00mHz_minusIm qP-double_uz_freq12.00mHz_plusRe qP-double_uz_freq12.00mHz_minusRe qP-double_uz_freq12.00mHz_plusIm qP-double_uz_freq12.00mHz_minusIm qP-double_sxx_freq12.00mHz_plusRe qP-double_sxx_freq12.00mHz_minusRe qP-double_sxx_freq12.00mHz_plusIm qP-double_sxx_freq12.00mHz_minusIm qP-double_syy_freq12.00mHz_plusRe qP-double_syy_freq12.00mHz_minusRe qP-double_syy_freq12.00mHz_plusIm qP-double_syy_freq12.00mHz_minusIm qP-double_szz_freq12.00mHz_plusRe qP-double_szz_freq12.00mHz_minusRe qP-double_szz_freq12.00mHz_plusIm qP-double_szz_freq12.00mHz_minusIm qP-double_sxy_freq12.00mHz_plusRe qP-double_sxy_freq12.00mHz_minusRe qP-double_sxy_freq12.00mHz_plusIm qP-double_sxy_freq12.00mHz_minusIm qP-double_sxz_freq12.00mHz_plusRe qP-double_sxz_freq12.00mHz_minusRe qP-double_sxz_freq12.00mHz_plusIm qP-double_sxz_freq12.00mHz_minusIm qP-double_syz_freq12.00mHz_plusRe qP-double_syz_freq12.00mHz_minusRe qP-double_syz_freq12.00mHz_plusIm qP-double_syz_freq12.00mHz_minusIm sH-simple_ux_freq0.20mHz_plusRe sH-simple_ux_freq0.20mHz_minusRe sH-simple_ux_freq0.20mHz_plusIm sH-simple_ux_freq0.20mHz_minusIm sH-simple_uy_freq0.20mHz_plusRe sH-simple_uy_freq0.20mHz_minusRe sH-simple_uy_freq0.20mHz_plusIm sH-simple_uy_freq0.20mHz_minusIm sH-simple_uz_freq0.20mHz_plusRe sH-simple_uz_freq0.20mHz_minusRe sH-simple_uz_freq0.20mHz_plusIm sH-simple_uz_freq0.20mHz_minusIm sH-simple_sxx_freq0.20mHz_plusRe sH-simple_sxx_freq0.20mHz_minusRe sH-simple_sxx_freq0.20mHz_plusIm sH-simple_sxx_freq0.20mHz_minusIm sH-simple_syy_freq0.20mHz_plusRe sH-simple_syy_freq0.20mHz_minusRe sH-simple_syy_freq0.20mHz_plusIm sH-simple_syy_freq0.20mHz_minusIm sH-simple_szz_freq0.20mHz_plusRe sH-simple_szz_freq0.20mHz_minusRe sH-simple_szz_freq0.20mHz_plusIm sH-simple_szz_freq0.20mHz_minusIm sH-simple_sxy_freq0.20mHz_plusRe sH-simple_sxy_freq0.20mHz_minusRe sH-simple_sxy_freq0.20mHz_plusIm sH-simple_sxy_freq0.20mHz_minusIm sH-simple_sxz_freq0.20mHz_plusRe sH-simple_sxz_freq0.20mHz_minusRe sH-simple_sxz_freq0.20mHz_plusIm sH-simple_sxz_freq0.20mHz_minusIm sH-simple_syz_freq0.20mHz_plusRe sH-simple_syz_freq0.20mHz_minusRe sH-simple_syz_freq0.20mHz_plusIm sH-simple_syz_freq0.20mHz_minusIm sH-simple_ux_freq0.40mHz_plusRe sH-simple_ux_freq0.40mHz_minusRe sH-simple_ux_freq0.40mHz_plusIm sH-simple_ux_freq0.40mHz_minusIm sH-simple_uy_freq0.40mHz_plusRe sH-simple_uy_freq0.40mHz_minusRe sH-simple_uy_freq0.40mHz_plusIm sH-simple_uy_freq0.40mHz_minusIm sH-simple_uz_freq0.40mHz_plusRe sH-simple_uz_freq0.40mHz_minusRe sH-simple_uz_freq0.40mHz_plusIm sH-simple_uz_freq0.40mHz_minusIm sH-simple_sxx_freq0.40mHz_plusRe sH-simple_sxx_freq0.40mHz_minusRe sH-simple_sxx_freq0.40mHz_plusIm sH-simple_sxx_freq0.40mHz_minusIm sH-simple_syy_freq0.40mHz_plusRe sH-simple_syy_freq0.40mHz_minusRe sH-simple_syy_freq0.40mHz_plusIm sH-simple_syy_freq0.40mHz_minusIm sH-simple_szz_freq0.40mHz_plusRe sH-simple_szz_freq0.40mHz_minusRe sH-simple_szz_freq0.40mHz_plusIm sH-simple_szz_freq0.40mHz_minusIm sH-simple_sxy_freq0.40mHz_plusRe sH-simple_sxy_freq0.40mHz_minusRe sH-simple_sxy_freq0.40mHz_plusIm sH-simple_sxy_freq0.40mHz_minusIm sH-simple_sxz_freq0.40mHz_plusRe sH-simple_sxz_freq0.40mHz_minusRe sH-simple_sxz_freq0.40mHz_plusIm sH-simple_sxz_freq0.40mHz_minusIm sH-simple_syz_freq0.40mHz_plusRe sH-simple_syz_freq0.40mHz_minusRe sH-simple_syz_freq0.40mHz_plusIm sH-simple_syz_freq0.40mHz_minusIm sH-simple_ux_freq0.60mHz_plusRe sH-simple_ux_freq0.60mHz_minusRe sH-simple_ux_freq0.60mHz_plusIm sH-simple_ux_freq0.60mHz_minusIm sH-simple_uy_freq0.60mHz_plusRe sH-simple_uy_freq0.60mHz_minusRe sH-simple_uy_freq0.60mHz_plusIm sH-simple_uy_freq0.60mHz_minusIm sH-simple_uz_freq0.60mHz_plusRe sH-simple_uz_freq0.60mHz_minusRe sH-simple_uz_freq0.60mHz_plusIm sH-simple_uz_freq0.60mHz_minusIm sH-simple_sxx_freq0.60mHz_plusRe sH-simple_sxx_freq0.60mHz_minusRe sH-simple_sxx_freq0.60mHz_plusIm sH-simple_sxx_freq0.60mHz_minusIm sH-simple_syy_freq0.60mHz_plusRe sH-simple_syy_freq0.60mHz_minusRe sH-simple_syy_freq0.60mHz_plusIm sH-simple_syy_freq0.60mHz_minusIm sH-simple_szz_freq0.60mHz_plusRe sH-simple_szz_freq0.60mHz_minusRe sH-simple_szz_freq0.60mHz_plusIm sH-simple_szz_freq0.60mHz_minusIm sH-simple_sxy_freq0.60mHz_plusRe sH-simple_sxy_freq0.60mHz_minusRe sH-simple_sxy_freq0.60mHz_plusIm sH-simple_sxy_freq0.60mHz_minusIm sH-simple_sxz_freq0.60mHz_plusRe sH-simple_sxz_freq0.60mHz_minusRe sH-simple_sxz_freq0.60mHz_plusIm sH-simple_sxz_freq0.60mHz_minusIm sH-simple_syz_freq0.60mHz_plusRe sH-simple_syz_freq0.60mHz_minusRe sH-simple_syz_freq0.60mHz_plusIm sH-simple_syz_freq0.60mHz_minusIm sH-double_ux_freq0.20mHz_plusRe sH-double_ux_freq0.20mHz_minusRe sH-double_ux_freq0.20mHz_plusIm sH-double_ux_freq0.20mHz_minusIm sH-double_uy_freq0.20mHz_plusRe sH-double_uy_freq0.20mHz_minusRe sH-double_uy_freq0.20mHz_plusIm sH-double_uy_freq0.20mHz_minusIm sH-double_uz_freq0.20mHz_plusRe sH-double_uz_freq0.20mHz_minusRe sH-double_uz_freq0.20mHz_plusIm sH-double_uz_freq0.20mHz_minusIm sH-double_sxx_freq0.20mHz_plusRe sH-double_sxx_freq0.20mHz_minusRe sH-double_sxx_freq0.20mHz_plusIm sH-double_sxx_freq0.20mHz_minusIm sH-double_syy_freq0.20mHz_plusRe sH-double_syy_freq0.20mHz_minusRe sH-double_syy_freq0.20mHz_plusIm sH-double_syy_freq0.20mHz_minusIm sH-double_szz_freq0.20mHz_plusRe sH-double_szz_freq0.20mHz_minusRe sH-double_szz_freq0.20mHz_plusIm sH-double_szz_freq0.20mHz_minusIm sH-double_sxy_freq0.20mHz_plusRe sH-double_sxy_freq0.20mHz_minusRe sH-double_sxy_freq0.20mHz_plusIm sH-double_sxy_freq0.20mHz_minusIm sH-double_sxz_freq0.20mHz_plusRe sH-double_sxz_freq0.20mHz_minusRe sH-double_sxz_freq0.20mHz_plusIm sH-double_sxz_freq0.20mHz_minusIm sH-double_syz_freq0.20mHz_plusRe sH-double_syz_freq0.20mHz_minusRe sH-double_syz_freq0.20mHz_plusIm sH-double_syz_freq0.20mHz_minusIm sH-double_ux_freq0.40mHz_plusRe sH-double_ux_freq0.40mHz_minusRe sH-double_ux_freq0.40mHz_plusIm sH-double_ux_freq0.40mHz_minusIm sH-double_uy_freq0.40mHz_plusRe sH-double_uy_freq0.40mHz_minusRe sH-double_uy_freq0.40mHz_plusIm sH-double_uy_freq0.40mHz_minusIm sH-double_uz_freq0.40mHz_plusRe sH-double_uz_freq0.40mHz_minusRe sH-double_uz_freq0.40mHz_plusIm sH-double_uz_freq0.40mHz_minusIm sH-double_sxx_freq0.40mHz_plusRe sH-double_sxx_freq0.40mHz_minusRe sH-double_sxx_freq0.40mHz_plusIm sH-double_sxx_freq0.40mHz_minusIm sH-double_syy_freq0.40mHz_plusRe sH-double_syy_freq0.40mHz_minusRe sH-double_syy_freq0.40mHz_plusIm sH-double_syy_freq0.40mHz_minusIm sH-double_szz_freq0.40mHz_plusRe sH-double_szz_freq0.40mHz_minusRe sH-double_szz_freq0.40mHz_plusIm sH-double_szz_freq0.40mHz_minusIm sH-double_sxy_freq0.40mHz_plusRe sH-double_sxy_freq0.40mHz_minusRe sH-double_sxy_freq0.40mHz_plusIm sH-double_sxy_freq0.40mHz_minusIm sH-double_sxz_freq0.40mHz_plusRe sH-double_sxz_freq0.40mHz_minusRe sH-double_sxz_freq0.40mHz_plusIm sH-double_sxz_freq0.40mHz_minusIm sH-double_syz_freq0.40mHz_plusRe sH-double_syz_freq0.40mHz_minusRe sH-double_syz_freq0.40mHz_plusIm sH-double_syz_freq0.40mHz_minusIm sH-double_ux_freq0.60mHz_plusRe sH-double_ux_freq0.60mHz_minusRe sH-double_ux_freq0.60mHz_plusIm sH-double_ux_freq0.60mHz_minusIm sH-double_uy_freq0.60mHz_plusRe sH-double_uy_freq0.60mHz_minusRe sH-double_uy_freq0.60mHz_plusIm sH-double_uy_freq0.60mHz_minusIm sH-double_uz_freq0.60mHz_plusRe sH-double_uz_freq0.60mHz_minusRe sH-double_uz_freq0.60mHz_plusIm sH-double_uz_freq0.60mHz_minusIm sH-double_sxx_freq0.60mHz_plusRe sH-double_sxx_freq0.60mHz_minusRe sH-double_sxx_freq0.60mHz_plusIm sH-double_sxx_freq0.60mHz_minusIm sH-double_syy_freq0.60mHz_plusRe sH-double_syy_freq0.60mHz_minusRe sH-double_syy_freq0.60mHz_plusIm sH-double_syy_freq0.60mHz_minusIm sH-double_szz_freq0.60mHz_plusRe sH-double_szz_freq0.60mHz_minusRe sH-double_szz_freq0.60mHz_plusIm sH-double_szz_freq0.60mHz_minusIm sH-double_sxy_freq0.60mHz_plusRe sH-double_sxy_freq0.60mHz_minusRe sH-double_sxy_freq0.60mHz_plusIm sH-double_sxy_freq0.60mHz_minusIm sH-double_sxz_freq0.60mHz_plusRe sH-double_sxz_freq0.60mHz_minusRe sH-double_sxz_freq0.60mHz_plusIm sH-double_sxz_freq0.60mHz_minusIm sH-double_syz_freq0.60mHz_plusRe sH-double_syz_freq0.60mHz_minusRe sH-double_syz_freq0.60mHz_plusIm sH-double_syz_freq0.60mHz_minusIm
1e-09 0.00467320365632268 0.0034305599840294 5.90536214896158e-05 5.87658689823741e-05 0.14751720323835 0.108097101449811 0.00173977851837616 0.00173950370199305 0.0135387888579847 0.0108321287027936 0.000175598443257256 0.000175879960436356 0.000993858485961769 0.000709049442798811 1.81620831588444e-05 1.75022195527095e-05 0.000993874534197741 0.000707899592215715 1.82097002946352e-05 1.75202236797884e-05 0.00648944838097837 0.00516570601343058 8.45210270453386e-05 8.47933122404842e-05 1.17858755376521e-07 8.67955496058182e-08 1.38966734469623e-09 1.39333141634074e-09 0.0708152553175943 0.0529364882291332 0.000880857364724862 0.000882830115712362 5.20965327665721e-07 3.8862176096375e-07 6.47700632174764e-09 6.47930555898777e-09 0.00316674266901692 0.0106687245089553 0.000140586862554528 0.000144618454502375 0.0783322642112572 0.290864565080613 0.00310318459556095 0.00320010832926184 0.0353032403985712 0.130521468978397 0.000710153374733006 0.000721547180639956 0.00320433475368808 0.0108114222661466 0.000142265174923578 0.000147217800046996 0.00320737265308274 0.0108262493068566 0.000142366271636806 0.000147329371854636 0.016665699404011 0.0613865600259818 0.000339158757366735 0.000345902804026322 4.33803515845788e-08 1.5983628929718e-07 1.3453480690073e-09 1.36082905892415e-09 0.0693704386602819 0.257525777818548 0.00174327673785756 0.00176036708475526 6.92226076929823e-07 2.65177788331899e-06 1.88523398215718e-08 1.91069745294244e-08 0.00424465674849379 0.00128096362727228 0.000934686654968657 0.000932892662627202 0.127685998376716 0.042918757192061 0.026354508328283 0.02603457711397 0.030785804773251 0.0089243445076851 0.00543794874596646 0.00537898248356276 0.00497318986450434 0.00162160905819518 0.00106052837170128 0.00105397617720872 0.00498681036152814 0.00162637530754594 0.00106291136523556 0.00105632348957304 0.0144216684243491 0.00420994573055503 0.00251460594496316 0.0024873849907989 3.8157445133939e-08 1.11044013015642e-08 6.93296683678524e-09 6.85806028552289e-09 0.0468469443695069 0.013548651436549 0.00856093960374614 0.00845284521226628 6.50335862308246e-07 1.84506373274617e-07 1.09486394760597e-07 1.08205693734499e-07 0.00185151106517288 0.00047623146745215 5.70037247476343e-05 5.66630931277119e-05 0.057998150881445 0.0148354585855903 0.00167081179142883 0.00166704770576187 0.00536167131504042 0.00149120295388584 0.000169154686967092 0.000170328518884995 0.00038134001939883 0.000105369427695081 1.78793651678368e-05 1.72754502362367e-05 0.00038161416993917 0.000105214102028809 1.79246604857174e-05 1.72944085300667e-05 0.00255945604819439 0.000712418789721047 8.1461952081622e-05 8.21652562797587e-05 4.67873301863906e-08 1.19144581512543e-08 1.3349527019871e-09 1.33560922967344e-09 0.0279574850355122 0.00726004042266287 0.000850116016837183 0.000850168532643819 2.0487345212273e-07 5.3505504576977e-08 6.24581167108523e-09 6.2530679434004e-09 0.000188796725852596 0.000226718106261902 0.000143140215857208 0.000143099083473189 0.00482711512776198 0.00608709824914537 0.00316487869971322 0.0031570581832531 0.00219210343135087 0.00294877673558901 0.000712674776828216 0.000713483608309058 0.000186761640267303 0.000224177487129277 0.000145440638165927 0.000145250165371057 0.000186934085214203 0.00022436307322474 0.000145549281555859 0.000145356544387715 0.00103267775573597 0.00138394409904499 0.000341369977604608 0.000341689159745715 2.73628729715284e-09 3.71312908985242e-09 1.35216976088143e-09 1.35353992235025e-09 0.0043576159860343 0.00577629463804455 0.00174980719418901 0.00174848904411022 4.39736167920871e-08 6.03612447355186e-08 1.89090180147272e-08 1.89940412793881e-08 0.00272511168528627 0.00126036791979545 0.000928052354696665 0.000934494703333541 0.0741452463385231 0.0427271622360339 0.0260767417465221 0.0260274787506934 0.012064618895 0.00882043052324075 0.00535727430094285 0.00536658997955663 0.00302460014588573 0.00160363948194197 0.00105198594414031 0.00105524866215169 0.00303125410651273 0.00160841129430019 0.00105433631412964 0.00105759354122845 0.00540799762692195 0.00415578033665432 0.00247705956174318 0.00248078769288462 1.69517056863247e-08 1.10359802197146e-08 6.85748226094317e-09 6.86155352585284e-09 0.0197726717781405 0.0134516535793121 0.0084654740634624 0.00846478547407065 2.40425033123469e-07 1.83301689694901e-07 1.08068847202697e-07 1.08195925100838e-07 0.0264340072444572 0.0259545239405233 0.0167605531331098 0.0137712354434541 2.34029402771593e-05 2.54554402683035e-05 1.58962946902668e-05 1.54736065373274e-05 0.00018218169989909 0.000215788607638943 0.000134291718489775 0.000168274195376679 6.60642273291807e-09 6.47066347117063e-09 4.36558035779922e-09 3.45152286946608e-09 4.0340395167359e-09 4.60169084812023e-09 2.18884349575094e-09 2.50933831670223e-09 1.95917696256659e-09 2.04839960105443e-09 1.23389958207453e-09 1.14884531991792e-09 2.80311301337588e-05 2.9078034945169e-05 1.80891601114375e-05 1.72650976718981e-05 4.38701894966624e-10 4.33423401770284e-10 3.51908040128993e-10 2.46116292980681e-10 1.56148664110262e-05 1.64471180753518e-05 1.22623265436174e-05 1.05128400062654e-05 0.13564466326332 0.0113344494997288 0.00858044666045365 0.00850058870624171 0.000124251352740223 1.5233875141954e-05 1.51186726847636e-05 1.54775740734467e-05 0.00141348692891292 0.000155055941456812 9.42221322924211e-05 0.00011509572306155 6.05745924105943e-08 4.51614137237673e-09 4.1453505056911e-09 3.72665668945947e-09 4.55973187471125e-08 4.28018914293272e-09 3.16376370044319e-09 3.805819247241e-09 1.44582791154802e-08 1.63878684289566e-09 1.51831100085138e-09 1.5093222571445e-09 0.000283034134177629 2.46254237138517e-05 1.26358890452837e-05 1.44716214160944e-05 7.56098103137971e-09 5.06103348930903e-10 4.77463594559134e-10 2.89449900275122e-10 6.93216901726384e-05 6.51203259734553e-06 8.04299558174251e-06 6.6064077637223e-06 0.161983677762613 0.3539570960832 0.0188883946035969 0.0179480053029235 0.000135706250317756 0.000198890527668465 9.52357860442342e-05 9.48985310894985e-05 0.00314899205869382 0.00287261604610714 0.000407231167868233 0.000483786782471257 1.21855964859309e-07 1.114593172193e-07 1.4340309800349e-08 1.37224589571911e-08 4.15411598144351e-08 6.83353350749385e-08 1.482532783562e-08 1.47647961913697e-08 3.34338403411637e-08 3.42814237243732e-08 9.81018156591787e-09 9.86523415068115e-09 0.000248922986035591 0.000883704037603453 9.04360904230191e-05 9.03788127213137e-05 1.33429699234685e-08 8.77015439015061e-09 1.71372920475602e-09 1.62573124432996e-09 0.000107655999112328 0.000142998915547015 7.62748580812124e-05 7.61599386651009e-05 1.41170619690974e-05 5.07756906581379e-06 7.06451294475687e-06 7.08231682368343e-06 9.55928808761688e-07 4.95091123648173e-07 6.26197964664139e-07 6.08469564880544e-07 1.40069143291783e-05 4.21991454702388e-06 6.4515019455579e-06 6.42809086029087e-06 7.25994051292649e-12 8.49164873131791e-12 8.36159654478086e-12 8.07932534666825e-12 1.10571974246405e-11 1.1828081174969e-11 1.1987202269457e-11 1.16949771295678e-11 2.17969860712895e-11 2.85858461951986e-11 2.71931251853555e-11 2.71643081332034e-11 1.67033484029226e-07 1.31313214322035e-07 1.41016915577472e-07 1.40571487025589e-07 7.95697316622179e-13 9.51857857789309e-13 9.12557897518691e-13 9.22999804484254e-13 9.15956924670901e-08 9.1596914256988e-08 9.25223292540918e-08 9.17756969465234e-08 0.000750832035819913 0.000675865085321142 0.000708756834131471 0.000709643289137092 1.1241931174814e-05 9.60796231444664e-06 1.03909486316283e-05 1.02582100956824e-05 3.7438216931207e-05 2.90583108913357e-05 3.30970601477755e-05 3.2824881753505e-05 5.10415234961332e-10 4.97591380740371e-10 5.03692986732165e-10 5.03290725981922e-10 7.04963257683374e-10 6.97514035740396e-10 7.00978217710599e-10 7.01118738642858e-10 1.04064040733644e-09 1.11596413445024e-09 1.08432270679766e-09 1.08249709349306e-09 5.07646901972534e-06 4.5966096605559e-06 4.80000444705895e-06 4.81462357451683e-06 6.97122875324246e-11 7.02972113350884e-11 6.99420065771359e-11 7.00615325705152e-11 3.51522420476028e-06 3.21464836724046e-06 3.35065052341056e-06 3.34396681885326e-06 0.0581189552023086 0.0288911259441852 0.0178941035637373 0.0178829837859583 0.000113255377149041 0.000105472417877345 9.44007528137138e-05 9.40741724858356e-05 0.000534544128757572 0.000458267217066156 0.000370824637976533 0.000371586260291698 4.45868860299898e-08 1.51757326960018e-08 1.35954777852205e-08 1.36193553279752e-08 3.22038810977491e-08 1.97143604194003e-08 1.45087564491955e-08 1.4526125386129e-08 1.21504438914831e-08 1.07810302141488e-08 9.69034111672581e-09 9.68134460658298e-09 0.000163464578063058 0.00013071029055677 8.9324416620389e-05 8.93711962171987e-05 6.16289469956253e-09 1.58487054415882e-09 1.6210461532657e-09 1.62106465635948e-09 8.78194682560798e-05 8.35527264319582e-05 7.53559059476341e-05 7.53478637844643e-05
1e-08 0.0158650908130798 0.00186029619854355 2.72781560628389e-05 2.6668830346586e-05 0.499485201228109 0.0580648418600182 0.000664523552957598 0.000660940780168249 0.0489400100458071 0.00562180271009625 5.69896105497452e-05 5.71759376984108e-05 0.00306522022436151 0.000387792463273938 1.26236157203111e-05 1.19066153801551e-05 0.00305593162906638 0.000387406489886083 1.26982137045246e-05 1.19322115800058e-05 0.0234560228156134 0.00268033613382679 2.76130348260754e-05 2.78882425630417e-05 4.00176086499799e-07 4.6649526839726e-08 5.30351594717917e-10 5.32458748358034e-10 0.241078473037008 0.0284700117262104 0.000356713059785131 0.000360609962732677 1.78500312280543e-06 2.08131080696564e-07 2.45080284333382e-09 2.46330855766678e-09 0.000410851439685352 0.00143748795357856 7.356508024669e-05 7.34185327881137e-05 0.0152481843740294 0.0365620935838982 0.00126093267736119 0.00124524026714912 0.00623732633591171 0.0191818267679389 0.00022106942357174 0.000221493599371656 0.000435019335064634 0.00137601281664089 6.31131723261507e-05 6.27480513047968e-05 0.000435510983184181 0.00137670077923731 6.29825285049525e-05 6.26001756055577e-05 0.00293787058853992 0.00902095785000741 0.0001033187832372 0.000104161298014051 7.89568626706964e-09 2.26995029976234e-08 7.5990088320687e-10 7.56618728981643e-10 0.011710519882148 0.0369371742786667 0.000690544061402721 0.000694596644445437 1.32940998492484e-07 3.68957522567974e-07 7.16611358532719e-09 7.19186737629214e-09 0.00785406557198944 0.00251094365197293 0.000320910576582818 0.000318772683987569 0.227591664719901 0.0696568981968817 0.00686297434196873 0.00684699113032947 0.0753767315866933 0.0169264469498293 0.00137080699768287 0.00137220805046032 0.00877037228652909 0.00284258335348064 0.000336116123107221 0.000334175584483102 0.00879051689567469 0.00284767667270379 0.000336379466423002 0.000334428905800394 0.0352981703507487 0.0078920628176773 0.00063527065643715 0.000636184470032626 8.2474241130212e-08 1.97100174839252e-08 2.18534347668425e-09 2.19272839425251e-09 0.111937366972307 0.0244297572382862 0.00274896914238255 0.00275830848209234 1.43586868452865e-06 2.97753053566279e-07 3.16524267444393e-08 3.17607732640482e-08 0.0023250156805432 0.0342733384392345 2.72388232809398e-05 2.66293831375664e-05 0.073823720019444 1.07615834993578 0.000663053005671158 0.000658886451105142 0.0069498035568746 0.108674350928594 5.69358543438997e-05 5.70178027233387e-05 0.000592515701819635 0.00739046761436298 1.26287493501311e-05 1.19171011394975e-05 0.000592525496547219 0.00737518685954739 1.27036412669936e-05 1.19424561604114e-05 0.00331738688705898 0.0516361493830854 2.75875622406865e-05 2.78048097261658e-05 5.77172618230127e-08 8.56846046746694e-07 5.29052283858453e-10 5.30750752058567e-10 0.0352620949870847 0.531588323038885 0.000356073641103766 0.000359989978520977 2.58032524288104e-07 3.91740914274368e-06 2.44721256752718e-09 2.45740384309375e-09 0.000462811224916786 0.00278269417780103 7.35272091811686e-05 7.34853739263312e-05 0.0142792568655014 0.0683279784891551 0.00126034957594471 0.00124776158127695 0.00912744348105007 0.0167306175514635 0.000220816015764655 0.00022174360650025 0.000373708889932046 0.00309404637935697 6.31052467715281e-05 6.28318916775166e-05 0.000373068048213791 0.0030989462488376 6.29755801300894e-05 6.26845394205035e-05 0.00430708262023778 0.00805698849264093 0.000103216626074656 0.000104292993808409 1.00344798852513e-08 2.38138702726846e-08 7.59781550360718e-10 7.5652508082838e-10 0.0155401212053855 0.0342180678445036 0.000689884243285588 0.000694688175157296 1.57122225442696e-07 3.8079431980422e-07 7.15850678087712e-09 7.1951699133374e-09 0.00454991417876319 0.00333022577594753 0.000321485958624369 0.000318514020317228 0.133623509168619 0.0945217714602517 0.0068547829049912 0.00684552940685993 0.0455963091814911 0.0230817056347824 0.001370305360235 0.00137191807368545 0.0050765689823521 0.00379464084709515 0.000336482718414372 0.000333972121047712 0.00508852248507048 0.00380183123144271 0.000336742090519376 0.000334226188879161 0.0213532229635693 0.0107540827002617 0.000635043357880079 0.000635893599853588 4.92558881087878e-08 2.62427881616312e-08 2.18604683344356e-09 2.19145327197136e-09 0.0670256001087312 0.0326800940340239 0.00274995753679579 0.00275703694631394 8.67412099497129e-07 3.95119242547103e-07 3.16553629848283e-08 3.17374618043847e-08 0.00900116508909839 0.0100246614654855 0.00834020761449532 0.0143067388670534 1.21490849994571e-05 1.09611266612424e-05 8.55681728568851e-06 1.43338259409127e-05 0.000128151162417615 6.52663993491853e-05 8.86649710416472e-05 0.000141351797327888 2.30532925416341e-09 2.61556774988889e-09 2.16571685699588e-09 3.56693921119497e-09 2.1420214135652e-09 1.61198863191405e-09 1.47194289113638e-09 2.71631576571207e-09 8.09564029727481e-10 7.49014551834588e-10 6.7249591482646e-10 1.19122667924522e-09 1.67841001055682e-05 1.58763143271709e-05 9.43985743778099e-06 1.47172271300107e-05 1.52239046388788e-10 2.12445288875352e-10 1.80275727155871e-10 2.4015139169686e-10 7.4629868607581e-06 8.04657903272809e-06 6.14121339377409e-06 8.65677579899432e-06 0.126987036668957 0.215386337894482 0.00669044601318269 0.00503307692450513 7.15127346580266e-05 0.000129600317052302 1.17064309628082e-05 1.03192875942833e-05 0.00431639170137075 0.00166403450822916 0.000209992168068399 0.000212438313699157 4.92583470244274e-08 9.64633452400642e-08 3.16229651269012e-09 2.39917987015381e-09 1.54261868879404e-08 6.68536599873756e-08 2.85570072327775e-09 2.33749907493876e-09 1.07901988788306e-08 1.86431949464238e-08 1.5107367725417e-09 1.49080904124381e-09 0.00022520568331557 0.000390695932328277 8.59655031176293e-06 9.37287675888046e-06 4.58421011402462e-09 1.49094885725349e-08 2.05207281673626e-10 2.24346104003793e-10 2.66885863274241e-05 0.000101740024746975 4.36610000500018e-06 4.80441075602128e-06 0.078292228975257 0.130384532424406 0.00862735757361498 0.00857986889753792 0.000145922426877178 0.000228715111142061 8.98846707733822e-05 8.67449344098753e-05 0.00283739741414173 0.00923524039436989 0.000800788574044554 0.000761152078372846 4.99922311388217e-08 7.03610384165784e-08 9.1344512345781e-09 9.13550647823737e-09 3.28913892563981e-08 1.19436942746863e-07 1.23647984154561e-08 1.24360095309782e-08 1.64894154537263e-08 5.71257221193533e-08 1.02045593860307e-08 9.98222292710764e-09 0.000178762217052451 0.000447587241937491 7.50820818617545e-05 7.57093642433078e-05 5.53614956535116e-09 7.39049803771955e-09 9.44728073508287e-10 9.42985856714177e-10 0.000114512335698949 0.000104333054661342 7.10859903164917e-05 7.09070112711521e-05 2.03958549459367e-05 6.24496612614354e-06 9.19999944267379e-06 8.69615425731882e-06 3.09387035033301e-07 1.80843434326837e-07 2.33454648162046e-07 1.80208930413613e-07 1.87056441731069e-05 5.41333156867385e-06 8.00178215861167e-06 7.82461768777214e-06 1.33459608700026e-11 1.12405830537507e-11 1.15691672544442e-11 1.12126564807142e-11 1.72292873995947e-11 1.45831295197627e-11 1.50570837896463e-11 1.4675513554747e-11 3.91745120133257e-11 3.55475583329486e-11 3.53530740112963e-11 3.51801886496978e-11 1.44605872109355e-07 1.31518084115563e-07 1.36356461421031e-07 1.32338068970276e-07 1.32232006688853e-12 1.21150699533415e-12 1.18530274390275e-12 1.192543592482e-12 1.05901371858241e-07 9.79471869847337e-08 1.00082883435289e-07 9.84917058459077e-08 0.00508769976548688 0.000644406993917065 0.000682135937799951 0.000680078582981428 5.30474831611914e-05 5.8846660198385e-06 8.70382741698431e-06 7.66503683741324e-06 0.0036342992327939 0.000115059836044893 0.000193291291134233 0.00019429997618553 1.82605025862788e-09 5.46945843303327e-10 5.4563967370363e-10 5.38865819615569e-10 2.59763789699177e-09 7.68689323752829e-10 7.71348867944045e-10 7.68915111546519e-10 1.35135791942914e-09 1.33489571805608e-09 1.26987856968426e-09 1.25884377931764e-09 2.14256156522552e-05 3.78415202070579e-06 4.47957053517773e-06 4.58616087282711e-06 1.88993247951082e-10 9.44318021425113e-11 7.55043841726016e-11 7.61605824122988e-11 1.39408902772146e-05 2.64842208544204e-06 3.15241489462284e-06 3.10512417992109e-06 0.0273459093729279 0.0233312868827747 0.00836802399146512 0.00839195812728946 0.000140860314029296 6.84362694645939e-05 9.00113232889346e-05 8.68633280850554e-05 0.00135537406865492 0.000559294311006486 0.000720222376432111 0.00072556465644771 1.91975346905649e-08 1.35813393238963e-08 8.93856568230137e-09 9.01846770155211e-09 2.0300532177987e-08 1.1205244684903e-08 1.23399502208267e-08 1.24206165793635e-08 8.66413629342066e-09 1.13449429461453e-08 1.00275560793234e-08 9.90156479822152e-09 0.000126331335437408 7.72992610933577e-05 7.52418598323862e-05 7.5816684581286e-05 2.54854173274923e-09 1.51263171351103e-09 9.31030312833037e-10 9.31443573209163e-10 0.000111369280816002 5.55698463981515e-05 7.12658526774579e-05 7.10478270313694e-05
1e-07 0.00865737519936481 0.00476708892814361 1.34590906349594e-05 1.28563557069328e-05 0.273394918507705 0.147381858293368 0.000226234673226316 0.000224105917815156 0.0244445920970519 0.0144595784124131 2.0390820036315e-05 2.01629532646683e-05 0.00175665944279297 0.0010968375433894 8.50376039184565e-06 8.2467859118013e-06 0.00175191964288485 0.00109202367805679 8.54461559303039e-06 8.25120432191984e-06 0.0115295763260869 0.00679177298631531 9.69341915619808e-06 9.80430362017827e-06 2.17203940489419e-07 1.32567273345581e-07 2.01298681115946e-10 2.00011933428425e-10 0.128297442052221 0.0814969764940776 0.000145739835114267 0.000145387915456371 9.34578614924754e-07 5.64287830316656e-07 8.91123325104701e-10 8.85106686371769e-10 0.000641284138187249 0.000157533581884896 3.42591322254754e-05 3.4381303126427e-05 0.0174019353806228 0.004600620076838 0.000359413548532659 0.000358408724647476 0.00711945949276057 0.00381502225564635 5.27897955721589e-05 5.26828782511757e-05 0.00033061623375169 0.000143247383767573 2.63421626715877e-05 2.67774541828503e-05 0.000326172210163301 0.000143324765398518 2.6260499819763e-05 2.66651502066827e-05 0.00351978789548105 0.00177289403926003 2.42200472105063e-05 2.49429002804122e-05 1.4956717263798e-08 5.90165422708312e-09 3.1166455654674e-10 3.08721117258508e-10 0.0148516168118005 0.00760561377129382 0.000252513930707273 0.000249677171275579 1.86375283711552e-07 9.0502615191083e-08 2.13428962872768e-09 2.14449115517881e-09 0.000365912081331239 0.000526450279306266 9.06050649628633e-05 8.93219328443248e-05 0.00794579109471402 0.0133704431694757 0.00102020353584926 0.00106953305136759 0.00436915962249215 0.00347390293630896 0.000228712080209056 0.000226985224760737 0.000358357780394773 0.000569581924430924 8.33274744413047e-05 8.28293064992521e-05 0.000358758070353004 0.000570558912303097 8.32457932705083e-05 8.27475099319745e-05 0.00205458544037214 0.0016317804116267 0.000107405962771615 0.000106487052721431 4.36541547952372e-09 5.52670230462989e-09 5.13191851303481e-10 5.18917717831897e-10 0.00767860611098208 0.0060960377886334 0.000666127080841835 0.000663354169390557 9.58117108959549e-08 7.18777060550363e-08 5.90600387118221e-09 5.92707605020702e-09 0.00360629186012108 0.00110451778438523 1.34572786774294e-05 1.28579967658606e-05 0.114354340860733 0.0346626408072957 0.000226228378616035 0.000224111674923867 0.0102508159467135 0.00352766524432104 2.03948344369882e-05 2.01497486013071e-05 0.000677807124095372 0.000287856632111852 8.50473324099419e-06 8.24704851817315e-06 0.000675940080134491 0.00028729996974624 8.54592746956997e-06 8.25146646182222e-06 0.00485716329387849 0.00165965811009915 9.69491402769408e-06 9.79935079602202e-06 9.09629897694214e-08 3.07024765593908e-08 2.01265722452624e-10 1.99986369394275e-10 0.0535437721317202 0.0191266228744412 0.000145758845153928 0.000145383508553635 3.86038541682101e-07 1.30694297647808e-07 8.91125276076535e-10 8.85177263136427e-10 0.000277172720024524 3.63301273544932e-05 3.42621200452363e-05 3.43775591951735e-05 0.0077209334911599 0.000563641420393312 0.000359349860463613 0.000358439514809634 0.00293254216878582 0.000308335941085256 5.27784164367945e-05 5.26692294020419e-05 0.000141749219742528 3.22163698332604e-05 2.63338375682144e-05 2.67784859880049e-05 0.000139698283664421 3.21752366564624e-05 2.6251950140596e-05 2.66663482219301e-05 0.00145293843017382 0.000143618727995814 2.42084072541495e-05 2.49364606524259e-05 6.45382038449367e-09 5.57322986034122e-10 3.1163572916712e-10 3.08793081489074e-10 0.00639743150678639 0.000660222603590041 0.000252539616770709 0.000249672774679247 7.98515177524111e-08 7.70030948460202e-09 2.13438896470756e-09 2.1446217926083e-09 0.000467538622904831 0.000535233998144904 9.05713243723075e-05 8.93631249109599e-05 0.0110005264049736 0.0136810625822127 0.00102033846885805 0.00106940539195628 0.00467455030762635 0.00352527995429689 0.00022868855409488 0.000226903594396218 0.000479971563986413 0.000580766555812481 8.32861216616156e-05 8.28526133894006e-05 0.000480664402743208 0.000581773284414243 8.32042911284094e-05 8.27711937823573e-05 0.00218965284018492 0.00165571747041265 0.000107373637761633 0.000106467152785268 4.8835759212165e-09 5.6001918964971e-09 5.13168135419084e-10 5.19039915021421e-10 0.00835504556709919 0.00618677563976294 0.000666052086321771 0.000663339859185925 1.02937235718722e-07 7.28920159294821e-08 5.90562323947209e-09 5.92666150265582e-09 0.015314519301244 0.0517154111820555 0.0100094872428616 0.00908393897432093 1.58565069989648e-05 3.79071271899836e-05 1.38750600102455e-05 9.78081596755807e-06 0.000134705616672226 0.0181844502910178 0.000101289202029808 9.72412073908061e-05 4.10680799629926e-09 8.600373672772e-08 2.36311184505547e-09 2.28340662167063e-09 3.2096364746776e-09 6.56078373282758e-08 2.66709096653761e-09 1.77963277967553e-09 1.20241614062055e-09 1.02652336187076e-07 9.21638896173976e-10 7.71807891546412e-10 1.89102153513396e-05 0.000714448726723968 1.35367612066659e-05 1.08470681016561e-05 3.4564654001247e-10 1.49132955902426e-08 2.02103038055262e-10 1.59731018817677e-10 1.06710909513067e-05 0.000139204484935769 9.15082418291779e-06 6.33115745704803e-06 0.0189606090287768 0.619582565187479 0.00593356358849053 0.00429173448228571 1.61339991090751e-05 0.000364939129635681 7.02852103188105e-06 4.78229898912839e-06 0.000240237901642319 0.167476027369751 0.000136586351966555 0.000135008825613056 9.32823868008053e-09 9.91346771313502e-07 2.91862557160451e-09 2.11694251972228e-09 7.47842681063841e-09 7.65826959358858e-07 2.63339337205329e-09 1.73757321701004e-09 2.19518898363318e-09 1.00055325213499e-06 1.55377734759256e-09 1.46415713956947e-09 2.825508774033e-05 0.00390379921121557 8.55338105900547e-06 9.20278177215192e-06 1.32363616164085e-09 1.75561105016159e-07 2.6648687298799e-10 2.41389112702352e-10 8.4455398014731e-06 0.000751093014889781 4.48541170486943e-06 3.80958729316614e-06 0.36531849560637 4.72959980014099 0.00478610275139679 0.0044906483820813 0.000283984062107514 0.0031585027423563 4.64311867274427e-05 3.93601216400677e-05 0.00739783615549965 1.1466808524331 0.00119822865925458 0.0012063281257515 2.95232307935942e-07 7.19457787347594e-06 6.22670432409465e-09 6.2525166261726e-09 6.76263092365582e-08 5.21373821601664e-06 9.54195225784893e-09 9.31334228803673e-09 8.35947956812054e-08 8.2607702366438e-06 1.14642782724696e-08 1.13948820950972e-08 0.000199042086514962 0.0180431650161022 4.82625054478578e-05 4.69839784097698e-05 2.87255830354004e-08 1.17673239604214e-06 8.12830158733459e-10 8.33917327976497e-10 0.000262950020202948 0.00380364041090541 4.1727611146596e-05 4.06623035683758e-05 2.94153890651842e-06 0.00297156331080646 3.87543439104072e-06 3.56418732599567e-06 8.46678724267893e-08 2.08740131173838e-06 9.44605423158995e-08 7.69879215692514e-08 2.10138973757756e-06 0.00107415428561437 2.46558042808773e-06 2.49752278734472e-06 9.6521581183544e-12 4.97013623334085e-09 1.22600083324026e-11 1.14866114010419e-11 1.38403867410428e-11 3.67636015513511e-09 1.706616056424e-11 1.54678373299291e-11 2.60230728438452e-11 6.17961974390506e-09 3.30073793160519e-11 3.14247526000388e-11 1.84355251125945e-07 4.16837002159313e-05 2.08487415117834e-07 1.82799000524472e-07 9.02559474316919e-13 8.75815297646885e-10 1.16842550897208e-12 1.188539738155e-12 1.03497891909279e-07 8.05334984120796e-06 1.1256520774573e-07 1.01741050520629e-07 0.000172182126381041 0.306703094019012 0.000350715063357938 0.000338969760630547 2.16298085588929e-06 0.00017457328026065 2.78764242864126e-06 1.73711755404456e-06 0.000110816369974617 0.0874572255860513 0.000119183874878684 0.000118557371386699 3.82082462326917e-10 5.08495579551529e-07 5.41700905640978e-10 5.01230956333762e-10 6.32920117172796e-10 3.86804752824057e-07 8.12841893709786e-10 7.35945772595839e-10 1.13576165514829e-09 5.12320845719893e-07 1.36514870690848e-09 1.33429522189219e-09 3.55228303068507e-06 0.0019578902768511 4.41376734317813e-06 3.84052432476593e-06 5.40739503139698e-11 9.15430384003403e-08 7.20618082148454e-11 7.47986464260556e-11 2.22024781617475e-06 0.000378886230853544 2.67457414469245e-06 2.44582502291931e-06 0.00747599802855621 4.60427330732157 0.00430661013103842 0.00424385739526267 4.57563221851939e-05 0.00273290437741975 4.61864391467355e-05 3.92360617512731e-05 0.00171195562320137 1.24768816336125 0.00118166563822071 0.0011795446364932 6.38284272758536e-09 6.89449259132055e-06 5.95227642813645e-09 6.11734777465582e-09 9.19017323229399e-09 6.03070067625415e-06 9.40930048858996e-09 9.23028315641687e-09 1.13742263418494e-08 9.17638734608304e-06 1.14008376341976e-08 1.13183102733892e-08 6.0628552500557e-05 0.0173508972338568 4.80130009761125e-05 4.68852625567623e-05 8.78104407105885e-10 1.22137196001384e-06 7.96995318687942e-10 8.25542100888657e-10 3.76551580984007e-05 0.00381444709529164 4.15087125398564e-05 4.05693964736202e-05
1e-06 0.00393966818649773 0.00215026990625355 1.0028758507587e-05 9.92229823316294e-06 0.127033980437089 0.0605507003406225 6.82736500064633e-05 6.73977848178546e-05 0.011950544905097 0.00715044322781692 1.11840722681532e-05 1.07934354129194e-05 0.000793778480662568 0.000503607664333074 7.36025105181352e-06 7.66617352485961e-06 0.00079089215959142 0.000495486823361948 7.35736766843051e-06 7.65114068650792e-06 0.00513882196003119 0.0032262886679492 4.65354075012374e-06 4.9128514080254e-06 1.23141238889932e-07 4.62082828162937e-07 8.61784413284727e-11 8.51040307076572e-11 0.059891328797888 0.258973592788736 7.97541102982732e-05 7.51414411408783e-05 4.71078413103648e-07 6.11957490279107e-07 2.71409462957233e-10 2.78926915501253e-10 0.00830732800648383 0.00057359710846886 2.37826704216196e-05 2.34546298887323e-05 0.294834331731725 0.0173924351322764 0.000125143525730731 0.000124960954969163 0.0255444975449717 0.00393127996680132 2.95120750273277e-05 2.91191231183369e-05 0.00199335362237135 0.000243603190484534 1.84184033786275e-05 1.8944320452667e-05 0.00203658461578491 0.000244566141702259 1.83901710682217e-05 1.88940090775778e-05 0.0115872766018151 0.00182918828463137 1.34557336416166e-05 1.40571975150469e-05 2.55653397490035e-07 2.2720160583748e-07 1.77373958341793e-10 1.7332641798499e-10 0.111851955263524 0.109223587068668 0.000169692538271247 0.000158421536401037 1.14696487840007e-06 3.41346989454227e-07 7.24289772203914e-10 7.37575043399086e-10 0.000908993304884682 0.00314079558581766 5.44825029225968e-05 5.31100738924426e-05 0.0242755078006197 0.0915022393472186 0.000200382659989775 0.000206581833408298 0.00689186998460573 0.020525700478397 8.81491240814975e-05 8.55696380890964e-05 0.000944139932097453 0.00173522373564923 4.53020593280742e-05 4.5448440328601e-05 0.000945476176098761 0.00174227994295477 4.5242415313494e-05 4.5373741873344e-05 0.00319985742351225 0.00993319707298377 4.35970036494872e-05 4.25162897302657e-05 8.34022975520888e-09 1.69196207292791e-06 2.99093474012698e-10 2.89299168570537e-10 0.0126692448894832 0.667038158314992 0.000328307924659762 0.000314753278715352 1.51050782246402e-07 2.50440447750038e-06 1.74151822849748e-09 1.70319058178568e-09 0.00221690885677061 0.00205016887285054 1.00274223697196e-05 9.92538481603461e-06 0.0714078092707604 0.0581447191598189 6.8276843599374e-05 6.73913810708947e-05 0.00647121102284419 0.00700461590904782 1.11805177692559e-05 1.07962901392504e-05 0.000463812022496635 0.000433852207832259 7.36155277442461e-06 7.66613382750413e-06 0.0004615308557758 0.000425671027338848 7.35857632578278e-06 7.65100202526153e-06 0.00277390653047193 0.00316045368043224 4.65390155549109e-06 4.9120047673289e-06 6.93349097135556e-08 4.46336372232067e-07 8.61408814257523e-11 8.51154147182785e-11 0.0332762337345741 0.247387998179432 7.97553009685564e-05 7.51128865975779e-05 2.64149551071023e-07 5.90279628537079e-07 2.71407526088344e-10 2.78870393810275e-10 0.00149336665877891 0.000400608150776004 2.3779988975852e-05 2.34615633237784e-05 0.0537234266473403 0.0121589127891991 0.000125142102443199 0.0001249527403635 0.00451694363127386 0.00275900373891043 2.94975317194563e-05 2.91297223389919e-05 0.000374429341585131 0.00017846966582545 1.84163375847374e-05 1.89411804001129e-05 0.00038268218546034 0.000179144954776632 1.83879424330418e-05 1.88905583925046e-05 0.00204418462000134 0.0012819274372296 1.34505462222904e-05 1.40573765836865e-05 4.63769375606903e-08 1.56522468165272e-07 1.77282943022175e-10 1.7327721181973e-10 0.0202502353220803 0.0757169941409664 0.000169642722187225 0.000158379789668393 2.07647215639475e-07 2.36269772239646e-07 7.24213532526505e-10 7.37619383827213e-10 0.000344551165299252 0.031128644484447 5.44776886135716e-05 5.31158641038857e-05 0.00795244757740604 0.908526235446262 0.000200358809070644 0.000206579906302008 0.00239381496049211 0.213105911862962 8.8149137031392e-05 8.55622489912388e-05 0.000343171598234181 0.0184683731604371 4.52924358471728e-05 4.54419987400019e-05 0.000343525736743016 0.0185435384468385 4.52329530845684e-05 4.53671034005256e-05 0.00111652688701849 0.104195306629071 4.35935451617169e-05 4.25096152830504e-05 2.75401357544531e-09 1.65986496742139e-05 2.9889717241402e-10 2.89244538471944e-10 0.00456779910970469 6.52106357864992 0.000328320841106633 0.000314646557766128 5.09056579134278e-08 2.4535268361281e-05 1.74143116217181e-09 1.70330099236519e-09 0.009098768230548 0.447271148209793 0.0139298823018153 0.0288218973415767 1.00303249821637e-05 0.000331716770370803 1.35482932434964e-05 2.41435182446279e-05 0.00011137968430735 0.230714799307291 9.68223746733848e-05 0.000187297646932316 2.32114493825478e-09 1.52258005502829e-06 3.54108156999751e-09 7.23364754200475e-09 2.09938689132582e-09 1.44714998812184e-06 2.09271119105077e-09 4.08248454072735e-09 7.83547447406648e-10 3.13507167734038e-06 1.04711926605916e-09 2.12216481729171e-09 1.10111114856308e-05 0.0219416262617717 1.80114572596309e-05 3.04775552749833e-05 1.63083949235705e-10 5.6241805896337e-07 2.47635945578445e-10 4.58657090621683e-10 5.80067911693053e-06 0.00431076653382413 9.31985021194376e-06 1.56603791570138e-05 0.0668674468768198 2.63898395566907 0.00435124507166036 0.00660604217755325 1.96590460305543e-05 0.00200823207116303 7.58681730700514e-06 1.00784149110473e-05 0.000141884903993918 1.14239927453211 9.57868245575537e-05 0.000121140504950418 2.23895803829073e-08 7.76082924948266e-06 2.42792231154713e-09 3.30308950772728e-09 8.29612066054053e-09 7.40185001027268e-06 2.71360053498661e-09 4.18741290698963e-09 4.60695946165436e-09 1.58437323803703e-05 1.25925499487904e-09 1.39691115140164e-09 0.000123873438140957 0.0563494096107566 1.75597436464668e-05 1.70434119868251e-05 4.11797895140132e-09 2.85641858804363e-06 2.06177096245575e-10 1.91438223539839e-10 1.8731142308623e-05 0.0111410250458147 8.56773814116642e-06 8.26832745150567e-06 0.19104186196686 9.73026085636222 0.00781734854402226 0.00786506418383694 0.000121867698576012 0.00740687822604807 7.55342642376619e-05 7.4939738406479e-05 0.00349427761414095 4.05342147809152 0.000611095646168972 0.000626256750482159 9.23869173369079e-08 2.66530763317788e-05 1.09315272034376e-08 1.1074305382091e-08 5.33151218204539e-08 2.59360136386402e-05 1.58895527342013e-08 1.57157551957922e-08 2.62994389158638e-08 5.58062823983382e-05 8.03814794486177e-09 7.44329517344828e-09 0.00045450364101411 0.130929488671603 0.000105902863583904 0.000100656356156768 1.10185674914559e-08 9.93099991325532e-06 9.24027946698281e-10 8.86865603663011e-10 9.27442223796362e-05 0.0264174111969623 7.96992104950248e-05 7.70932112731062e-05 5.36539849027793e-06 0.0168626221824747 7.80632873960729e-06 7.42333450008145e-06 8.11043874239106e-08 1.25345415104355e-05 9.40639897015797e-08 8.98170429426588e-08 1.3606374883738e-06 0.00866552844097508 2.38220316722848e-06 2.48876181672273e-06 3.53531537864406e-11 5.59190158962673e-08 4.4880147948398e-11 4.59728238512236e-11 4.78845537467671e-11 5.27610214576694e-08 6.40613163357021e-11 6.4456747310635e-11 1.51974032097563e-11 1.17765695898642e-07 3.27047177394041e-11 3.11517699658255e-11 6.30404208997374e-07 0.000829725029924431 9.46072310846335e-07 8.76878754034924e-07 1.65817094390935e-12 2.11955583932987e-08 2.80522527796925e-12 2.93177079852272e-12 2.68133523508532e-07 0.000162659530147247 3.52846376323416e-07 3.32906377721216e-07 0.000981437692390646 5.70428758155833 0.000539981950608078 0.00053428636902129 2.70172910518478e-06 0.0040575532410102 3.53146576388731e-06 3.40813404437233e-06 3.84748250240467e-05 2.24090708548642 6.77774876554341e-05 6.84422753911173e-05 8.58465169859889e-10 1.51440823492782e-05 1.08660531511728e-09 1.07758205674842e-09 1.2745346780948e-09 1.43975079808948e-05 1.75144498768703e-09 1.70027868554881e-09 5.96867397368196e-10 3.05122739867372e-05 1.07000720734516e-09 9.63948181395471e-10 1.01011393044944e-05 0.110365219678854 1.4936782210757e-05 1.3338160263456e-05 8.30363942154686e-11 5.5738918307969e-06 9.3571997656799e-11 9.19771966321165e-11 4.80035553507455e-06 0.0217465986352877 6.41734774115924e-06 5.88879024318502e-06 0.0134469089797957 6.64504060863969 0.00771277637947906 0.00771667325104611 5.85959388201252e-05 0.00508197458149526 7.52038908582206e-05 7.4562823570202e-05 0.000388367690401789 2.7241025747306 0.000610140293662709 0.000612833796553751 1.10362348090559e-08 1.82644968066648e-05 1.08573020831939e-08 1.09828689701367e-08 1.27485996957322e-08 1.77535023714248e-05 1.58252076891728e-08 1.5640804526798e-08 5.45318431412003e-09 3.78603788608355e-05 8.02952672635829e-09 7.40143226694632e-09 8.11835895898542e-05 0.0891288256177034 0.000105617078065763 0.000100360137424138 1.11471828143951e-09 6.76097355200855e-06 9.17551721701218e-10 8.78120027249557e-10 6.12732327909932e-05 0.0179609430667922 7.93834139831206e-05 7.67536734543097e-05
1e-05 0.18958011451012 0.002248998973597 7.11103224552771e-06 6.7236113805609e-06 5.52723995653264 0.0954429734427514 3.52439954589716e-05 3.64380349882168e-05 0.456261202583861 0.0133907207113138 5.97928796396397e-06 5.34533946539382e-06 0.0231111375701886 0.000916748898795311 5.33074566828779e-06 5.77501755911635e-06 0.0231284956971431 0.000900299225874852 5.3247756403193e-06 5.77174133419142e-06 0.116847396294069 0.00643930346625383 2.854326888493e-06 2.93263317219926e-06 2.6336886709349e-06 6.94632201239572e-08 2.47153428841691e-11 2.43724511452556e-11 1.68222417918718 0.0505157600995843 3.93862446910384e-05 4.23196404608214e-05 1.3138562108778e-05 1.18285726314254e-06 9.34389270299563e-11 9.31887090492816e-11 0.0457212109592282 0.000852621979019799 1.99182648323346e-05 1.81081510682212e-05 1.45539613637873 0.0306439624158388 8.76445177982221e-05 9.14142213233784e-05 0.111523048653447 0.012948665997355 1.8975412953496e-05 1.67842135022442e-05 0.00427703106422009 0.000889889887581543 1.53625992730224e-05 1.6036855704144e-05 0.00428433807161923 0.000891635887864503 1.53511669088414e-05 1.60254509451447e-05 0.017706149582508 0.00691640741158234 9.55934098519204e-06 9.84606286310809e-06 7.15430037651716e-07 1.74388754817701e-08 7.51154315634971e-11 7.41186205410829e-11 0.275696598544826 0.0335790390584545 8.96111649114293e-05 9.39927766433545e-05 2.9239881050387e-06 5.94245233696227e-07 2.8725691010624e-10 2.89698914658337e-10 0.0160546650779832 0.00644610253494811 4.59035779914608e-05 4.40289496293145e-05 0.516101146177133 0.201059757924847 0.000171939712090136 0.000181310394270044 0.033647692170068 0.0378362203962377 5.36664260082594e-05 4.98359998360017e-05 0.00212316141903291 0.00361274441581781 3.65984285625044e-05 3.94280023820941e-05 0.00212537295538263 0.0036160441151587 3.65735219655602e-05 3.94023348401805e-05 0.00716505918129069 0.020382380047104 2.84250063145129e-05 2.83805163083233e-05 3.04631293085985e-07 8.77200138973087e-08 1.6914492618273e-10 1.69500093156801e-10 0.0838812466165651 0.0860894670237311 0.000174193023885982 0.000179336959112687 1.21682083371254e-06 1.9582946473979e-06 7.48944928255345e-10 7.61649929594395e-10 0.00514278538303073 0.000653468308675256 7.11143470547298e-06 6.72388592168347e-06 0.149745872508049 0.0279078106578689 3.52389062507016e-05 3.64301973329317e-05 0.0118155516657138 0.00392590494667487 5.9793320073973e-06 5.34549030310966e-06 0.000643237911615552 0.000288346483441908 5.33075352126157e-06 5.77595189568008e-06 0.000643916692570591 0.000283921109123367 5.32481608506214e-06 5.77269653839363e-06 0.00296986254811387 0.00189480227790504 2.85346490189826e-06 2.93176505087302e-06 7.16064057721334e-08 2.02438720323196e-08 2.4705791464137e-11 2.43769096451751e-11 0.0452043916426656 0.0149184145852323 3.93995872803766e-05 4.23272296641104e-05 3.51874865353657e-07 3.46771548776981e-07 9.34339831470492e-11 9.31673659004035e-11 0.0480613929138343 0.000329963127739676 1.99178944776892e-05 1.81073276588607e-05 1.52634945439831 0.0113171291037162 8.76345401641154e-05 9.13972892085935e-05 0.11574183234547 0.00621696936041835 1.89779195377979e-05 1.67878609245814e-05 0.00442397333348737 0.000284193016008794 1.53622532912815e-05 1.60412198834718e-05 0.00443213826911441 0.000284397770588203 1.53509164722126e-05 1.60297766023568e-05 0.0186202196800536 0.00337223814508941 9.55919194644833e-06 9.84939754647564e-06 7.49970023049232e-07 8.26943633267708e-09 7.50941056115043e-11 7.41274289596461e-11 0.288153213058578 0.0164493518886467 8.96417196671211e-05 9.39980735784348e-05 3.05735328455663e-06 2.78281963297366e-07 2.87241468190226e-10 2.89679027642081e-10 0.24961462371524 0.00910099351866556 4.59031393257808e-05 4.4032157108164e-05 7.92504132079986 0.279434887235936 0.00017195500603446 0.000181279778192329 0.534388746715854 0.0515746440764751 5.36817033393492e-05 4.98452152785389e-05 0.0286804964362833 0.0050138739048217 3.65959653917533e-05 3.94328221774148e-05 0.0286950674531633 0.00502065347466998 3.65711463689077e-05 3.94070491770393e-05 0.112959516853321 0.0278885569699383 2.84257188501597e-05 2.83825275473859e-05 4.70680910410628e-06 1.22401895894027e-07 1.69113698924159e-10 1.69551316270131e-10 1.31387902832417 0.120387390362842 0.000174224702560282 0.000179290206765614 1.88505595646586e-05 2.70826274860504e-06 7.48849357998361e-10 7.61713183788796e-10 0.0245785315549194 0.640259582164151 0.0193213073780197 0.00601219351350222 2.4267417830085e-05 0.00065976089189738 1.82451372525936e-05 6.29315568350346e-06 0.000151657038678586 0.269575375531308 0.000125496989544164 4.81012059819534e-05 6.15086812172897e-09 5.8424140938472e-06 4.98878971048707e-09 1.60089142323229e-09 4.10674242403072e-09 5.5414634902066e-06 2.80927111185176e-09 1.08537441990425e-09 1.87418404200629e-09 1.3743781078423e-05 1.45603120148955e-09 4.55826633332755e-10 2.5735819825288e-05 0.0122685843893351 1.77863782384695e-05 8.96571638597765e-06 4.4820174054748e-10 3.19434110557155e-07 4.00415827817867e-10 1.0330213530295e-10 1.72516631343685e-05 0.0169408897881439 1.36991226639329e-05 4.43516309485422e-06 0.570113246666022 2.85273711585001 0.00688650515151754 0.00349588686147007 0.000209324224293372 0.0028236475434637 1.04946898685773e-05 8.78768410794679e-06 0.00218017167405033 0.909761222845642 6.81279230852199e-05 6.15971252437143e-05 2.22468617506965e-07 1.98553899150348e-05 5.26773739192693e-09 4.17088422157881e-09 7.9929091671483e-08 1.8846635307448e-05 5.31707784455508e-09 4.90405679133902e-09 5.1586880676551e-08 4.69421948800628e-05 1.02292923665216e-09 8.84210891808301e-10 0.0010672833948887 0.0215578429068485 2.21707843614427e-05 2.06541997512925e-05 1.99741749391143e-08 1.0964288768894e-06 2.593503897434e-10 2.31197880534619e-10 0.000117634154842641 0.0289468008377965 1.54694480748717e-05 1.47864819206101e-05 1.56661911918409 48.9628659583014 0.0196961547284058 0.0196538792164273 0.00144584669971233 0.0404824786946797 0.000166893084608214 0.000166722867758275 0.0160981615551828 15.0080421609799 0.000750935726633766 0.000709233217536618 1.27172486314457e-06 0.000286299419163217 3.36327035380646e-08 3.3397080544046e-08 7.65039605138888e-07 0.000270666289709391 4.02200615855877e-08 3.93331772507022e-08 1.87698174776274e-07 0.000625192046754633 8.34980714041238e-09 8.22079935415077e-09 0.00252505642683731 0.223333913326598 0.000191101470660308 0.000190213739072124 1.75970204421142e-07 1.63534259283859e-05 1.91460820262491e-09 1.91446151243298e-09 0.00161846020669142 0.277010017671712 0.000177700964890449 0.000175339228037011 9.59552420733125e-06 0.104297249201565 1.33483720647132e-05 1.30523171234325e-05 9.34353247790356e-08 0.000103891641329086 1.04841935498478e-07 1.00864802843503e-07 3.63031939914755e-07 0.0486034461814737 6.91923137189788e-07 7.19366385103747e-07 1.43007783723834e-10 1.04818095830838e-06 1.90594015706242e-10 1.980558885533e-10 1.57581618805504e-10 9.9532666410919e-07 2.04846458208739e-10 2.11207501575269e-10 1.0538115157417e-11 2.42438139203627e-06 2.10476660863978e-11 2.01211776007156e-11 9.73410005024149e-07 0.00218773654929803 1.13572841503144e-06 1.02524107284674e-06 3.05673334289193e-12 5.73727660846365e-08 4.4263030141806e-12 4.68407515820465e-12 6.63836006106116e-07 0.00304644516747081 8.19332408443019e-07 8.18733250451397e-07 0.000993817582163403 5.87389716491953 0.000977306800248065 0.000975554954196488 5.50293182526514e-06 0.00526218162127333 6.40626149853711e-06 6.37779590349755e-06 1.78469120040782e-05 1.86553070073801 2.47389296502884e-05 2.49314680000478e-05 2.76695887227544e-09 4.1150624749613e-05 3.5988860552186e-09 3.73137688808514e-09 3.39108568284732e-09 3.89286537563665e-05 4.23401488774857e-09 4.3069107887603e-09 3.79610520702079e-10 9.70970360697499e-05 6.8779117353929e-10 6.71583261938928e-10 1.7158675959195e-05 0.0452548747107553 2.00406541006297e-05 1.86228682946475e-05 1.14616003447691e-10 2.28729027733715e-06 1.53898632046034e-10 1.60302435174371e-10 1.15309159056998e-05 0.0605257647029835 1.40862633439265e-05 1.39215689356169e-05 0.104205052741756 16.1549110849487 0.0196373998985927 0.0196514947119425 0.000199073832392698 0.0132631636508065 0.000166560236525404 0.000166536705273585 0.00132548152445259 4.63236595056864 0.000700173150118161 0.000700234919325416 9.05065819359887e-08 9.21433487870494e-05 3.35972551763936e-08 3.33854423902013e-08 6.36806659018842e-08 8.67624455587687e-05 4.01669216518262e-08 3.9295902923193e-08 1.63444134272386e-08 0.000206617829063152 8.230173384147e-09 8.1940104023025e-09 0.00025727509127497 0.0734448438527139 0.00019075773403412 0.000190025131922596 1.03360925848132e-08 5.38742356072445e-06 1.91074029880715e-09 1.91508468304718e-09 0.000207664110564127 0.0913779739606658 0.000177410787022434 0.000175157023107918
0.0001 0.00122312605460492 0.000221760074231785 2.98387457092998e-06 2.85283688482751e-06 0.0379674963331111 0.00624311006669033 1.66532132077325e-05 1.57906160287966e-05 0.00508865085533719 0.00291443730513055 2.43541445471368e-06 2.36289384164064e-06 0.000380394209239609 0.000350754778830556 2.6252840837526e-06 2.6232710987056e-06 0.000381183010948128 0.000351615677875876 2.62520976150068e-06 2.62370164620282e-06 0.00227713470147997 0.00244488959545067 1.89007600379552e-06 1.76431653181429e-06 1.70614002300044e-08 1.27180596978589e-09 7.29025620653661e-12 6.77395616621543e-12 0.0109433704285194 0.00636688655949306 1.53783965877925e-05 1.77122423201388e-05 1.00130534034147e-07 6.30283417296326e-08 3.0224850842287e-11 3.0727118671326e-11 0.00402404067037382 0.000305967872319433 6.88271853340381e-06 6.28820581645e-06 0.120502480254972 0.00979764975446702 4.3683877033759e-05 4.12960144297098e-05 0.0130713556947939 0.00506928092536161 6.16918027677258e-06 5.85211307407203e-06 0.00130243731768747 0.000465472187982009 5.85841700387537e-06 5.95602288882849e-06 0.00130528753267334 0.000466781392158325 5.8557571852792e-06 5.95453795903086e-06 0.0059096576764727 0.003682879924733 3.813308699619e-06 3.49875093442112e-06 6.28649943678252e-08 1.83857173003518e-09 2.09737789368261e-11 1.98287780095085e-11 0.0284996756792064 0.00819382888078113 3.14142413013643e-05 3.39798114983985e-05 3.09618297961805e-07 9.56006513989933e-08 8.19202268433887e-11 8.19328986687769e-11 0.00119914873447176 0.00123076721212619 1.73011045219695e-05 1.60110843511344e-05 0.0355650295384847 0.038790075593274 0.000100719305243496 9.59430107748548e-05 0.00376214493354081 0.0144574149415692 1.92771631072686e-05 1.83081164762884e-05 0.000367235544736376 0.00188254534332856 1.48142001296273e-05 1.5418338297051e-05 0.000367935115966901 0.00188782800620034 1.48054954017659e-05 1.54126010577397e-05 0.00154785187997229 0.0101496261291426 1.14731196945882e-05 1.11542684680538e-05 2.12614578140718e-08 6.8679863221338e-09 5.02849475536725e-11 4.85066304433655e-11 0.00785148368224703 0.0204940246973605 5.8649008084931e-05 6.787606905452e-05 1.07405799229173e-07 2.96494746168613e-07 2.2200273312795e-10 2.18353581069427e-10 0.00043084602846467 1.61042542041934e-05 2.98484441870464e-06 2.85244465825678e-06 0.0134005010325005 0.000510185584191538 1.66512947189708e-05 1.57869744556091e-05 0.00157412618944532 0.000228227058476565 2.43659671448948e-06 2.36202857740122e-06 0.000133442920016911 2.62480405924286e-05 2.62614827220553e-06 2.62252751985004e-06 0.000133723735525045 2.63187065494138e-05 2.62607585957366e-06 2.62295370457984e-06 0.000691170566783865 0.000192545970481958 1.89088380905391e-06 1.76298620564487e-06 6.03104884714747e-09 9.14661914481713e-11 7.29432334819446e-12 6.7708855494198e-12 0.00374513777326416 0.000494296645789683 1.53760087035965e-05 1.77098700083796e-05 3.43398154321317e-08 4.90176299429309e-09 3.02083055476783e-11 3.07282822247287e-11 0.000533880456004716 5.37139939739052e-05 6.88229075473366e-06 6.28784789648422e-06 0.0159496524860862 0.00170162757476243 4.36919149302406e-05 4.12918663024869e-05 0.00181696128821295 0.000907972386645008 6.16731767557665e-06 5.8513875077917e-06 0.000173618389382088 8.40323802473078e-05 5.85801587434664e-06 5.95641703281763e-06 0.000173972580663392 8.4260783947023e-05 5.85535559839516e-06 5.95491806059987e-06 0.000821086060198664 0.000658307444463425 3.81113016659305e-06 3.49735723919439e-06 8.30455208119186e-09 3.36155626727349e-10 2.09881338882095e-11 1.98224713813813e-11 0.00382145674370913 0.00147480108961382 3.14100149894909e-05 3.39688346620433e-05 4.16579947643842e-08 1.71783759809113e-08 8.19264570182345e-11 8.19403677650101e-11 0.00155666880537631 0.00112016992784956 1.72987485915903e-05 1.60100679430515e-05 0.046392146626356 0.0329500062128375 0.000100735363404776 9.59356628682656e-05 0.00494796508019082 0.0119369652369424 1.9274932917989e-05 1.83070869761609e-05 0.000489139584556144 0.00168958112968783 1.4812596439545e-05 1.54171025165069e-05 0.000490111861016775 0.00169400271612089 1.48039098507276e-05 1.54113587086984e-05 0.00201031022683919 0.00827455143243474 1.14715410370504e-05 1.11516501706121e-05 2.76606183638475e-08 6.3301311430513e-09 5.03213136545701e-11 4.84923188773758e-11 0.0103140209066 0.0171951724523287 5.86246581505095e-05 6.78620965187386e-05 1.41337142013671e-07 2.47481220232841e-07 2.21991809459781e-10 2.18397283031685e-10 0.0237178376598737 1.99353957925907 0.0148171899296067 0.0280965368953076 2.55645675337484e-05 0.00152328352155963 1.33228447155224e-05 2.23051847603548e-05 0.000161844061965963 0.342505850990277 0.000100324624404907 0.000128214752154672 5.95134863023142e-09 3.60726078372329e-05 3.83809781460034e-09 7.29772544308382e-09 4.38112342331219e-09 3.6029016724335e-05 2.40006161219232e-09 3.37233146564408e-09 1.87317706985924e-09 7.57020574511087e-05 1.11840377115927e-09 1.96010312894207e-09 2.70887261907934e-05 0.0271839005089188 1.4893585999907e-05 3.06452366989844e-05 4.26557610466742e-10 5.51676540231973e-07 2.53630957736839e-10 4.96598785479376e-10 1.82225424855634e-05 0.0150409445518728 9.11654512156024e-06 1.56748509721371e-05 0.869664785880755 2.01050368322448 0.00784804816038473 0.00924070161456632 0.000282814304792897 0.00162474671179189 1.31108985162768e-05 1.35602646706755e-05 0.000962225861799274 0.260038528066253 8.16700924227058e-05 9.01129441875162e-05 2.52182692429028e-07 2.79261801998397e-05 8.38421936404167e-09 9.06384634419026e-09 1.59812693117035e-07 2.78656783825056e-05 8.26486598492635e-09 8.71309888929502e-09 3.81801760263796e-08 5.63139560124841e-05 1.07771571166145e-09 1.14680757166486e-09 0.00188337458809351 0.0111242041763875 2.38255156698499e-05 2.40532669036391e-05 4.73723207561953e-08 4.38025564337567e-07 2.41714315159934e-10 2.54187426301306e-10 0.000311863582669933 0.00591012845706716 1.86778945615433e-05 1.83943999930897e-05 0.193767330851969 7.58381013638574 0.0251438840914885 0.0251690232358702 0.000313182293707044 0.00540148056292649 0.000217323381999742 0.000217625559977872 0.0771584822677974 1.7099994857719 0.00087143047777218 0.000894943335763361 1.72640086999621e-07 8.28031492894969e-05 6.75417866452001e-08 6.75399343728523e-08 1.6449484787624e-07 8.25377767539487e-05 7.32344456783235e-08 7.33837238124218e-08 3.6695227017014e-07 0.000179124104827991 1.00363005000264e-08 1.01042027773637e-08 0.000507054784095947 0.0251167191369771 0.00023934139238901 0.000239578065007343 2.2855435370168e-08 1.50299642110734e-06 2.19594143856674e-09 2.19524669227954e-09 0.000266770454436107 0.0121610877959863 0.000227708984730627 0.000227315999188839 1.0050996921964e-05 0.0117163617858068 1.28326171884059e-05 1.27844800446583e-05 1.0643561479412e-07 9.30686917293322e-06 1.10599794157684e-07 1.09444062047122e-07 2.00737090301379e-07 0.00234824208667782 2.73905805058661e-07 2.70477783162387e-07 2.75303400239123e-10 2.45701292274823e-07 3.49833133378172e-10 3.74104520462947e-10 2.81148545942459e-10 2.45371179034037e-07 3.52620932995093e-10 3.76686702900239e-10 1.47580000819732e-11 5.18838179802574e-07 2.11789041545528e-11 2.13968286192343e-11 1.06061736257802e-06 0.000186132339693091 1.10362958996719e-06 1.07744055425289e-06 2.66252993253972e-12 3.7334145203626e-09 3.47617214217987e-12 3.52783979547977e-12 9.21415029926715e-07 0.00010296124776828 9.79903845668087e-07 9.7724906784487e-07 0.0457406187212694 0.657909567147756 0.00103873144209337 0.00103766524870728 1.15524010323815e-05 0.000514155269276562 7.57164268908178e-06 7.56513754372911e-06 7.56214134021354e-05 0.0957626331900619 2.83128059190674e-05 2.83136447353935e-05 1.96217043605552e-08 9.70703956123411e-06 6.7921923457815e-09 6.93588932520607e-09 1.33948106656235e-08 9.68159819159926e-06 6.96657054183184e-09 7.14803041141259e-09 2.42866398431784e-09 2.08879958784431e-05 5.54858555618228e-10 5.51552950036547e-10 7.57741070227007e-05 0.00393680792102966 2.08882195497364e-05 2.06285247966407e-05 4.15802306193055e-09 1.52771472170316e-07 1.19353387720162e-10 1.2208084475173e-10 2.18158402384699e-05 0.0020955251514604 1.65317899719244e-05 1.64668227613199e-05 0.108851326490614 2.15512681664918 0.0250212127213898 0.0250255829349444 0.000249343475404091 0.00162086796707758 0.000216513650209567 0.000216523476067472 0.0379916919464115 0.379869370817189 0.000802924084274583 0.000803020430749835 1.17158892572071e-07 2.36609416117494e-05 6.74405456974029e-08 6.74151496194424e-08 1.11855367048236e-07 2.35891740024572e-05 7.31274386006856e-08 7.32375289176695e-08 1.80141627435881e-07 4.92680388312548e-05 9.83933549053271e-09 9.85109693525374e-09 0.000370193977887196 0.00717931738927888 0.000238540349976472 0.000238495986926098 1.43558227341612e-08 4.31330108488022e-07 2.18735887072487e-09 2.18243560238032e-09 0.000240156162888262 0.0034866128092484 0.00022696541095426 0.000226277231801059
0.001 0.00216050727870957 0.000513799918740766 6.35962741297213e-06 6.32931418640257e-06 0.0652081118977567 0.0160862844165595 2.97345789350043e-05 2.96363113788871e-05 0.0093797151373856 0.00506274844520687 6.78580484535054e-06 6.75861746501455e-06 0.00129469091308344 0.00164706878726259 6.43559133225724e-06 6.1672968784428e-06 0.00129740719932281 0.00165159757646973 6.4362093950409e-06 6.16737324754271e-06 0.0041926575440108 0.00719851551803358 5.948536852699e-06 5.76571109843216e-06 2.77872827005027e-08 4.80231357356982e-09 1.02015282041219e-11 1.03355779176388e-11 0.0196318405500493 0.00839285328736431 2.36164335192675e-05 2.97302168178367e-05 1.85023247352075e-07 8.18331889964028e-08 4.99654223131956e-11 5.02352179450287e-11 0.00467044438685612 0.0112832751361698 1.24792618482629e-05 1.23328631774245e-05 0.14375877133104 0.326315735087438 7.35623440281354e-05 7.31086132315534e-05 0.0179947262204711 0.0994750406735825 1.18262909888288e-05 1.17758215865617e-05 0.00289698581609137 0.0289043883484591 1.24205893401459e-05 1.15537388548136e-05 0.00290432245887989 0.0289814847358471 1.24168829176027e-05 1.15488466937461e-05 0.00840219095892125 0.117834862474104 9.5119815310816e-06 8.42465004332843e-06 5.79430095474176e-08 8.99474382754051e-08 2.60740030404421e-11 2.59203699376326e-11 0.0316410035851244 0.129719961733693 4.96147710745998e-05 5.87366234546162e-05 3.77330870345336e-07 1.54465854999836e-06 1.18248992991809e-10 1.20247601141823e-10 0.00522831223252389 0.00791200260156845 2.66342103866394e-05 2.64382073503324e-05 0.16373086194353 0.235920953461128 0.000138531821690228 0.000136532470640259 0.0251255734820156 0.0681977144500413 3.97338054794431e-05 3.94991202702058e-05 0.00353961095597195 0.0187460358716138 2.66875156075686e-05 2.51138096906023e-05 0.0035496731453151 0.018796455552259 2.66765688053034e-05 2.51024533891244e-05 0.0111756647818073 0.0769817198234202 2.63015657444219e-05 2.43523994314882e-05 6.68888657777053e-08 6.46367866746733e-08 5.18770320300477e-11 5.05713028402541e-11 0.0328508749459328 0.0740590788953631 7.62291692528699e-05 9.45379300254102e-05 4.77431651886418e-07 1.06855235084394e-06 3.56159106401855e-10 3.52096082862245e-10 0.000288079603812837 0.00346126542861485 6.35249232809883e-06 6.32732330540709e-06 0.00888730754628109 0.0953308951692534 2.97291046136317e-05 2.96249296818383e-05 0.00131086014581535 0.0297516217208499 6.77663905626244e-06 6.75403825999407e-06 0.000168480594943999 0.00977115027210336 6.42824814256467e-06 6.16529113387013e-06 0.000168872797099619 0.00979697052359975 6.42886526766896e-06 6.16536188192189e-06 0.000590569671060724 0.0419333108434804 5.93962155162482e-06 5.76270590224124e-06 3.80480441306577e-09 2.79437331489372e-08 1.02014619361659e-11 1.0338686709975e-11 0.00269806776981178 0.0488989782667196 2.36039297217596e-05 2.972574627048e-05 2.50069347852535e-08 4.76900459439346e-07 4.9952483000212e-11 5.02239604089834e-11 0.00802594680619984 0.000502587118347342 1.24793727545336e-05 1.23327791466995e-05 0.24998789175068 0.0152467851629389 7.35623334286448e-05 7.31137543731002e-05 0.0323028961853244 0.00484004346477772 1.18266140818329e-05 1.17775248616502e-05 0.00481890509904434 0.00135651389653136 1.24215527443319e-05 1.15541664411812e-05 0.00483195968172665 0.00136013752603991 1.24178512689337e-05 1.15492649459324e-05 0.0150249425814241 0.00567466649915158 9.51327088421558e-06 8.42635614963769e-06 1.0263035209374e-07 4.24913923669383e-09 2.6069527774636e-11 2.59218005121e-11 0.0561236626233222 0.0061872619560202 4.95975317585888e-05 5.87263703102453e-05 6.8510143513922e-07 7.41454856318834e-08 1.18236885904799e-10 1.20237815538301e-10 0.00434103925600368 0.00307143510899276 2.66330925073998e-05 2.64380290130226e-05 0.136142586136874 0.0942076739426049 0.000138521649092474 0.00013653268435643 0.0207193486017914 0.027378503103521 3.97335921170934e-05 3.94998143471077e-05 0.00285127586577336 0.00742094342124736 2.668757170455e-05 2.5112640658424e-05 0.00285951543039278 0.0074412270254646 2.66766313709548e-05 2.51012701424946e-05 0.00920669990360267 0.0307224527051238 2.63025153680202e-05 2.43524347464238e-05 5.64886730053329e-08 2.58567080241608e-08 5.18727486067058e-11 5.05710627090464e-11 0.0271526834319638 0.0295892153277811 7.6201818242351e-05 9.4545190448151e-05 3.94882448644842e-07 4.25963258727948e-07 3.56109953479206e-10 3.5212833859823e-10 0.0207488916687401 4.89549516175645 0.0224909569249537 0.0116294406361397 2.49406733116773e-05 0.00334325171433517 3.28968572579903e-05 1.46527919657313e-05 0.000225803001332055 1.29717644091387 0.000185453406549404 0.000128981161462776 5.42259681531599e-09 0.000234528343387042 5.57050244153381e-09 3.35833921199626e-09 4.37793538780751e-09 0.000234506472632617 6.08995610807542e-09 2.88301238188524e-09 1.74562330492357e-09 0.000313089072131627 2.0808999838148e-09 1.01854196600509e-09 2.67571428832608e-05 0.0182850255146142 3.52960018613257e-05 1.92741766505107e-05 3.85134700179434e-10 7.07340475799917e-07 3.91182466727278e-10 2.44102070700552e-10 1.76466073790183e-05 0.0195635447580807 2.16537957647799e-05 1.02929326075951e-05 0.0313036106856102 6.59638214290237 0.0208125620053862 0.00957490430718222 3.31546206873492e-05 0.00458052777103544 2.42944824804675e-05 1.30751832343943e-05 0.000287973622763538 1.46084372713733 0.000203672297771183 9.44536326535634e-05 2.31244737286876e-08 0.000259457015439009 2.02904944818012e-08 1.59461032709387e-08 1.92242419899539e-08 0.000259426573315928 1.9088586851571e-08 1.49632397277714e-08 4.48389243618558e-09 0.000350957502665371 4.03992223733522e-09 3.22839367672781e-09 6.19554025751854e-05 0.0153074508287756 3.08706986698251e-05 2.74051489243553e-05 1.32544732328492e-09 9.0699862947941e-07 3.34301535347231e-10 3.34345106901909e-10 2.94195054028307e-05 0.0112531765394672 2.09082270723919e-05 1.88236313861691e-05 0.238526741365034 323.101962373701 0.0430305986728882 0.0431676658969282 0.000536764007543186 0.248707523862559 0.000290683131332217 0.000290458272570398 0.00764886293356222 100.257583502409 0.00279942268311246 0.00228342151079703 2.76933643305562e-07 0.0104602817941082 1.51291088660118e-07 1.52796462930901e-07 2.64600893287734e-07 0.0104575051010693 1.60694002694659e-07 1.62137184777941e-07 6.63965977288753e-08 0.0141547560415587 3.72407824641965e-08 3.5473645805386e-08 0.000679740088251584 0.663366730446303 0.000316308225932468 0.000315202665279033 2.24829020333778e-08 4.74910491450831e-05 3.60240640903978e-09 3.6079797602841e-09 0.00051968026093495 0.347531805935115 0.000292986849302435 0.000292153603870977 1.08216885791971e-05 0.0837649916590755 1.28090267222791e-05 1.28085004780504e-05 1.09330033057652e-07 5.21567236525286e-05 1.10148442985819e-07 1.10014133885768e-07 4.94717930596674e-07 0.0674962090968849 7.44607619453893e-07 7.38662180018782e-07 4.7686309581446e-10 1.21795735305436e-05 6.49302921830634e-10 6.55922261918016e-10 4.79989213119921e-10 1.21790581282973e-05 6.52167028574696e-10 6.58927931983392e-10 7.64152418544906e-11 1.63046728114324e-05 1.29002055232476e-10 1.29995517377832e-10 1.08927820008095e-06 0.000843410698560709 1.10383876924012e-06 1.10196663920202e-06 2.15328437506326e-12 3.68804224885006e-08 2.77383082836316e-12 2.88764907539675e-12 9.83710313825222e-07 0.000995109766237917 9.98581169426542e-07 9.94285073209436e-07 0.00114038450116248 0.522393901615931 0.00105541562985302 0.00105511482955263 7.6750546393251e-06 0.000335701840218398 7.73405159840005e-06 7.7329891915799e-06 3.689779650696e-05 0.176491679032839 4.2375777747592e-05 4.24141651893658e-05 1.01457969495968e-08 3.11249127553994e-05 1.37418314914234e-08 1.37583461792477e-08 1.02734686236274e-08 3.11214595271817e-05 1.38479198193976e-08 1.38826632134875e-08 1.62573492281239e-09 4.16178100499927e-05 2.72133077340161e-09 2.69350095399539e-09 2.09129350803399e-05 0.00118931303854036 2.10809374713539e-05 2.10959002240838e-05 8.79099876104456e-11 1.01172782987417e-07 8.85995325652132e-11 8.64174626601341e-11 1.65555215441411e-05 0.00130474141401524 1.66866427835636e-05 1.66706075170172e-05 0.185366064026139 4.15779707757878 0.0428431558370637 0.0428431660947666 0.00045804435921225 0.00240087946657613 0.000287693419116285 0.00028770031140459 0.00464664282962057 1.45240138797242 0.00233605817982446 0.00233647121319108 2.22545957763941e-07 0.000151475540748116 1.50910170129268e-07 1.52517524872062e-07 2.00192969548836e-07 0.00015143904650539 1.60417918751804e-07 1.61955824299897e-07 5.26685692442879e-08 0.000199789956037162 3.59606330165702e-08 3.55848163576972e-08 0.000533906880177318 0.00848130209481747 0.000312404747073095 0.000311799279063099 1.62018761082698e-08 6.75916437788696e-07 3.58421346710333e-09 3.58809361276231e-09 0.000446656869248919 0.00469906672294159 0.000290184917819814 0.000289546183088043
0.01 0.00412248628302387 0.000636045609573349 1.21257915367523e-05 1.211875997578e-05 0.13057865667273 0.0192787292445759 7.71776085123346e-05 7.70101879982118e-05 0.0276345461797432 0.00623984480643478 1.7807860975886e-05 1.77977339639848e-05 0.00438126978507102 0.00310466131927445 1.23065693316077e-05 1.21450686025893e-05 0.00439332438013282 0.0031130875016826 1.2306765892297e-05 1.21452145099472e-05 0.0128553771119403 0.00405452896673144 1.24900368577028e-05 1.25617181201819e-05 4.51316149669955e-08 6.46801342986446e-09 2.75398997035693e-11 2.71439022794768e-11 0.0500901888527112 0.0102049488738997 6.35013602425598e-05 6.76488386591682e-05 4.82953571101748e-07 9.60036188617245e-08 1.70317689034186e-10 1.68176186612263e-10 0.00181914835879241 0.00308918879047671 3.05018936866914e-05 3.05270713490502e-05 0.055545411448986 0.0968583896505411 0.000174366888606157 0.000173819921726875 0.0101504752017352 0.0295797842375412 3.67629558343692e-05 3.67313175885e-05 0.00191101648767652 0.0132593061248942 3.0526444198056e-05 2.95169191980602e-05 0.00191608638314538 0.0132954371067649 3.05169151542709e-05 2.95091441012646e-05 0.00491728885989767 0.018719953102032 2.54048087192936e-05 2.45967003698463e-05 2.09591088590872e-08 3.11713554176305e-08 7.24480476276407e-11 6.90310822022167e-11 0.0147037323998776 0.0375857342861099 0.000136380904163954 0.00014827187276121 1.81561147031654e-07 4.48214878010596e-07 3.46819563612319e-10 3.40211198396908e-10 0.00540236189762399 0.00612649994630281 5.67861783606417e-05 5.68001252391348e-05 0.163681600250572 0.196499975784292 0.000435982539464794 0.000434706757422874 0.0267226869562696 0.0442439002101979 0.000249303574763091 0.000249357063408361 0.00560773081994874 0.0231208627820741 5.84184063451043e-05 5.74370114450684e-05 0.00562252891300226 0.0231843709395024 5.84071604188834e-05 5.74325687699079e-05 0.0130264682113727 0.0297383696071484 0.000131679793821813 0.000131941050996947 6.48656904323816e-08 5.97184224858333e-08 1.49569808201097e-10 1.4437783597409e-10 0.0334348368365857 0.0488326809585963 0.000251605845625867 0.00025283471777457 4.79078383099573e-07 7.03878859385333e-07 2.31509316535225e-09 2.23130182187973e-09 0.0126431309032342 0.00386767595107987 1.20217338081875e-05 1.20230419327772e-05 0.385688188156449 0.104560899920782 7.71440938433363e-05 7.69327227564304e-05 0.0799133722164976 0.034602409867675 1.77110830904829e-05 1.77071952864244e-05 0.0133080037941459 0.0168884046473 1.22004965408087e-05 1.20534208933827e-05 0.0133431669184789 0.0169333124034289 1.22006322797049e-05 1.20534987099934e-05 0.0372319612986551 0.022269415838189 1.23757453713735e-05 1.24626709608287e-05 1.35624692813938e-07 3.5680139528526e-08 2.75293323002235e-11 2.71393608477107e-11 0.146771080030088 0.056521055731286 6.34528338265052e-05 6.76145687160108e-05 1.41661493500162e-06 5.37656590761196e-07 1.70146175197551e-10 1.67972797096639e-10 0.00194597998638962 0.00201772862410417 3.04965273020366e-05 3.05223920706473e-05 0.0595291640130036 0.0631972659863399 0.000174361557561344 0.000173807197883094 0.0106899925235645 0.0189219115830301 3.67549196701843e-05 3.67254002261759e-05 0.0020347790586133 0.00871888941496704 3.05104687449827e-05 2.95129706850599e-05 0.00204019008559448 0.00874261826159625 3.05009307726691e-05 2.95051908134005e-05 0.00516983778537096 0.0120973811699435 2.53914280525266e-05 2.45915561617731e-05 2.25299850608559e-08 2.04632371032154e-08 7.24342879957648e-11 6.90240103389071e-11 0.0158073809605449 0.024242781264022 0.000136370535396209 0.000148265181081264 1.96596758302616e-07 2.881835299168e-07 3.46724401641378e-10 3.40042774162526e-10 0.00346644173947919 0.00179335336778486 5.67846029134288e-05 5.67992720711005e-05 0.105410076776153 0.056126661925399 0.000436007165046457 0.000434720074006802 0.017297276614064 0.0137425245268523 0.000249323211718848 0.00024937490512969 0.00356528485367139 0.00701545852755256 5.84018706011748e-05 5.74308244297215e-05 0.00357483178228181 0.00703462256303796 5.83906505533967e-05 5.74263572454945e-05 0.00839784792703523 0.00918533380653013 0.000131689234303694 0.000131948038722458 4.17334039710492e-08 1.82233182715353e-08 1.49597456659372e-10 1.44383100830231e-10 0.021442253069082 0.0150817318291113 0.000251538164161082 0.00025285102790645 3.06371532300102e-07 2.17787362486438e-07 2.31548653866438e-09 2.23097941127303e-09 0.0799161057720031 10.7848507102578 0.0220248489803733 0.0208158339781939 7.74082897059774e-05 0.00786145598846 3.1827567312121e-05 3.29500224837681e-05 0.000497711133424396 0.809652755475664 0.000242214456889406 0.000288160079205216 2.27163120096117e-08 0.00131532454823586 6.46748794704615e-09 6.04464057986711e-09 1.39044035353829e-08 0.00131529849888883 5.85412684065988e-09 5.91127640661813e-09 4.97709663803218e-09 0.000308512209942624 1.90983276563149e-09 1.99314159889088e-09 0.000115274976827666 0.0443151364049932 5.27185902997364e-05 5.64438057085706e-05 2.35848094391161e-09 8.79603385513421e-07 5.06142611275295e-10 3.33598255600604e-10 7.13917221528158e-05 0.0201685791490687 2.03979634338834e-05 1.63774444263372e-05 0.101508731842719 39.1008379062695 0.0518401773674663 0.0388816423668333 8.91478285707647e-05 0.0288106958557432 4.33624786358814e-05 4.04659550877883e-05 0.000805930273032367 2.66985153993018 0.00032957916471501 0.000284764566434934 6.4046931477511e-08 0.00306154541004001 3.91244400188938e-08 3.36399837414352e-08 4.9637050276843e-08 0.00306142738420799 3.18657101094107e-08 2.9792841156731e-08 1.29684458209339e-08 0.000717721371801425 8.49265908275484e-09 7.54726099490617e-09 0.000183287899433785 0.0879631054856123 0.000108250123777771 9.4178197927911e-05 6.63004012398596e-09 3.33064046949032e-06 1.95646734465383e-09 1.60682590961574e-09 7.37722493976996e-05 0.0326725107616175 3.83485715578764e-05 3.73365882503684e-05 1.26131924919138 30.8282348549407 0.0963099048802153 0.096271188192385 0.00144613310135343 0.0238514010590874 0.000411421012265234 0.000409871807632718 0.261343377106631 6.53819567738797 0.00541221116706497 0.00622629891935859 1.16414199401856e-06 0.00198226222803686 2.50633464811749e-07 2.49599869342708e-07 9.78682563345257e-07 0.00198209498365546 2.6016839343212e-07 2.60696579116069e-07 1.2754014777094e-06 0.000467633116212951 6.87568754764399e-08 7.18287404032654e-08 0.00277213127591 0.0623231725118025 0.000456913982748161 0.000451334529363463 1.27307647692091e-07 3.47605710864524e-06 8.68289965664586e-09 8.62773950155353e-09 0.00127022390326226 0.0214034645181082 0.000402080343830686 0.000399966234025894 1.42012569542496e-05 0.000159716509628916 1.52845435499287e-05 1.52622643641359e-05 1.09418619236478e-07 1.76013133086573e-07 1.0958855632145e-07 1.09579173676742e-07 1.19535740059501e-06 0.000154089835901941 1.47115559175074e-06 1.46759076084353e-06 8.21208670087311e-10 3.01361662675334e-07 9.97828594889623e-10 9.87603873153933e-10 8.23849606498279e-10 3.01357891586967e-07 1.00036909479502e-09 9.90208219572533e-10 1.76172847640126e-10 7.07368752623696e-08 2.21774840756604e-10 2.19204322468323e-10 1.10274806950469e-06 3.35404141926389e-06 1.10682815518472e-06 1.10640703780601e-06 2.66764225240722e-12 8.83749711096687e-11 2.90625353433744e-12 2.89739246458301e-12 9.95966009357503e-07 2.90756056900466e-06 9.98760265897633e-07 9.9861815296516e-07 0.00130410726667172 4.43818229145964 0.00128203212922957 0.00128578544448034 7.80662771114261e-06 0.0017732717023768 7.8337530672102e-06 7.83422973747465e-06 5.34200405113408e-05 0.46729468331823 5.92785244832191e-05 5.92780095269144e-05 1.88234707544621e-08 0.000872670696798097 2.34428226584539e-08 2.31886880284214e-08 1.89305899591521e-08 0.000872669088631126 2.35380351378689e-08 2.32904485394898e-08 3.86694887401427e-09 0.000204856953991754 4.95684465927392e-09 4.95355198606626e-09 2.10978672751644e-05 0.00905258438758257 2.11181004155561e-05 2.11188268408389e-05 1.04701508118299e-10 4.26441084202789e-07 9.80685974268689e-11 9.70890134868046e-11 1.67161518263301e-05 0.00413527147126688 1.67444811680456e-05 1.67552210121502e-05 0.265850595965745 3.06145101621968 0.0901708036459256 0.0901710073700304 0.000608936595866357 0.00186458906627844 0.000436277281260351 0.000436277902670683 0.0105736824609893 0.393307212124409 0.00624100629864166 0.00624110546364255 3.73221071172165e-07 0.000256449946962364 2.51815945822121e-07 2.51742793500742e-07 3.72801871138864e-07 0.000256436283958375 2.67866752181019e-07 2.67661197364133e-07 9.87148465466896e-08 6.01385666594085e-05 7.26801561547669e-08 7.26347737250371e-08 0.000748691818176328 0.00626753958832228 0.000471454907842201 0.000471047787254213 3.12873219309298e-08 3.08288769617897e-07 7.99365134039295e-09 7.99733465800563e-09 0.000588530231234055 0.00146785248045273 0.000424775702990869 0.000425032137212687
0.1 0.00158645267320163 0.000320486366384314 1.92856831481379e-05 1.93128984151476e-05 0.0503137010199384 0.0095461988276144 0.000279875202770793 0.000280354600651908 0.0130241595799916 0.00252334961605914 5.35823228411948e-05 5.37900934753171e-05 0.00193554267588396 0.000394674261490066 1.99737094818969e-05 2.01365236629287e-05 0.0019407791618463 0.000395648875193536 1.99851338587886e-05 2.01506039726985e-05 0.00617036840785496 0.00119584689886448 2.87634086101395e-05 2.90701933188873e-05 1.56388987443267e-08 2.90738134596964e-09 1.02100793086687e-10 1.03476546020339e-10 0.0221855545952031 0.0043096080196142 0.00013660194709799 0.000137857119749403 2.06938787695601e-07 4.003440297067e-08 7.87972584141547e-10 7.85439672647612e-10 0.000566766035736809 0.0012656848557463 5.07141162026668e-05 5.07154033038047e-05 0.0175064404630437 0.0391781934268367 0.000589608415065912 0.000589632935785764 0.00366022460270036 0.0085742106504294 0.000108253290670168 0.000108272585385619 0.000691140982138796 0.00161323181802148 5.04965985367333e-05 4.98810652730452e-05 0.000693000321295285 0.00161762775602911 5.05086154418598e-05 4.98951468998548e-05 0.00178997782057123 0.0042222183203824 6.06642029236977e-05 6.06355736002135e-05 5.84176013301011e-09 1.28977534049617e-08 2.4512347498106e-10 2.4142917644256e-10 0.00523821597997495 0.0122048413658675 0.000272483907128192 0.000275686410627415 6.3568696122327e-08 1.45657559429973e-07 1.62324450629123e-09 1.61867270903036e-09 0.026377557830406 0.00972876775526304 0.000112450462036005 0.000112462373338455 0.797980975099547 0.302554967966602 0.00160686446681977 0.00160662591738397 0.142523049892348 0.0610976344670356 0.000808669161625034 0.000808711605622855 0.0321777897275163 0.0125493528800676 0.000116638759947037 0.000115824455571307 0.0322619874193864 0.0125836503046093 0.00011670712534941 0.000115898657369307 0.0712072527480612 0.0305470653292142 0.000404629834329827 0.000409726538446406 2.85256506413433e-07 1.05095901544512e-07 6.2740223348312e-10 6.18941101907504e-10 0.17389859156358 0.0722423856820742 0.000832519418051036 0.00081425124231759 2.47619497179632e-06 1.03699573762437e-06 9.45583442685008e-09 9.28259561689847e-09 0.000463613130278153 0.00095078308912247 1.94720621305641e-05 1.94719206884681e-05 0.0142420384903575 0.0285253511511919 0.000280154702838664 0.000280124234262884 0.00363100381407207 0.00798786812722628 5.3378400283828e-05 5.33800006910174e-05 0.00055446352297426 0.00117883376111197 2.01642867784564e-05 2.02863197384958e-05 0.00055590518256781 0.00118192603765347 2.01759550096482e-05 2.03005513525404e-05 0.00172181052131593 0.0037716461814577 2.87684708591113e-05 2.89586249630893e-05 4.42660145013511e-09 8.63516547155742e-09 1.02059848181084e-10 1.03247910946868e-10 0.00602234403030257 0.0136024488967286 0.000136411098178944 0.00013759241803676 5.70894024908609e-08 1.24892764957691e-07 7.87158496760277e-10 7.82284092330966e-10 0.00323205076235559 0.00177076906951552 5.07032020913154e-05 5.0701987667976e-05 0.0999426779745947 0.0572149113995361 0.000588893400704817 0.000588872970472706 0.0211226867243183 0.0134982591310805 0.000107794451232438 0.000107796370190098 0.00391880025758388 0.00229654574495601 5.04966376570032e-05 4.98486459174146e-05 0.00392976617182333 0.00230329568991665 5.0508670501592e-05 4.98626253043602e-05 0.0103407220639047 0.00660226359156811 6.04844416193471e-05 6.04332907018308e-05 3.37476078353485e-08 1.81911609487575e-08 2.44924258402473e-10 2.412501571854e-10 0.0304644496627777 0.0184139675173221 0.000272102909160137 0.000275282123864381 3.67610111313196e-07 2.1885338644162e-07 1.61692608744552e-09 1.61209287805294e-09 0.0109159322357351 0.00238307943031943 0.000112387698234539 0.000112394715713138 0.347839500806763 0.0739692268641164 0.00160438963540711 0.00160417981770338 0.0656890501587618 0.0146827406815755 0.000807104959418509 0.000807117890538897 0.0137405377656502 0.0030834561744369 0.000116552380132211 0.000115738375207488 0.0137799304564782 0.00309200365248754 0.000116620318523688 0.00011581208765047 0.0326691300109971 0.00734897252712552 0.000403862996131115 0.000408961446570607 1.1985667169904e-07 2.54969610179325e-08 6.26375519598574e-10 6.17918232549836e-10 0.0773084841604277 0.0174182478868154 0.000831214610759005 0.000812770617355511 1.10587625969119e-06 2.48983645965026e-07 9.43580790691826e-09 9.26573644953163e-09 0.863113454190247 0.123425037715406 0.205316004736243 0.214854150322801 0.00105370859396823 0.000332947378786639 0.000260232759976832 0.000265007609218293 0.0027491145938623 0.00145033507434882 0.00297952380624241 0.00312845612200717 2.13543024503291e-07 3.22732017046794e-08 5.1535476845905e-08 5.36462014607321e-08 1.17497348529775e-07 4.76144173225287e-08 4.96989315654659e-08 5.16346054104012e-08 4.71311691703063e-08 1.17842823857808e-08 1.9483459113887e-08 2.03473597038323e-08 0.00154160168949052 0.000636834947214057 0.000232633980338014 0.000222493591361077 1.78604671928188e-08 2.68278961305522e-09 2.51108193871831e-09 2.62894038874392e-09 0.000906436401133598 0.000199325349054512 0.000156428804551319 0.000152675503100954 10.4304293947133 0.25687862124169 0.0873687626667539 0.0904484635698798 0.00561956763943534 0.000340916255962886 0.000176326271131781 0.00015030732992853 0.0773289310863016 0.00596988323715038 0.00170499976913893 0.00158707953291763 4.99620395497577e-06 1.2213946863906e-07 6.11409685271188e-08 6.19718688685e-08 2.60744968959636e-06 1.21822003397196e-07 7.75456582485101e-08 6.86924299124483e-08 1.2067957951641e-06 4.27401082332386e-08 1.95075144865723e-08 1.71802004247708e-08 0.0135272509880075 0.00067233299935749 0.000268271569147353 0.000237698802842986 4.194875927257e-07 1.00762283319883e-08 3.15715375019899e-09 3.39140693728758e-09 0.00280568516895492 0.000233312798186388 0.000108069993281515 9.08276114057769e-05 1.17943822878549 9.82161672460452 0.109402054409916 0.328420040529124 0.00094593774978253 0.0123096246869319 0.000248621647869392 0.000300636241236262 0.0537914714158333 1.25670259410621 0.00625711727252911 0.00644580465739249 1.31195307363299e-06 1.20188830105482e-05 2.43275069195369e-07 4.23402146707854e-07 1.2015244656369e-06 1.22144528478727e-05 2.28275504911501e-07 3.66839614913859e-07 3.590658175295e-07 6.45925179803655e-06 6.65983817435932e-08 8.6629951535189e-08 0.00211280119552079 0.0264396867706963 0.000317025285944099 0.000610603308723123 1.71373488531594e-07 1.30539108855777e-06 1.1551795964285e-08 3.88204289258962e-08 0.000941809473255655 0.0077246861452655 0.000255366906989773 0.0003220292238808 1.7259226903321e-05 1.67918007435043e-05 1.72370103607909e-05 1.73497431874861e-05 1.09182136623398e-07 1.11412230677463e-07 1.10410440186505e-07 1.10595775052692e-07 1.56260317891632e-06 1.69995490681741e-06 1.62509556910148e-06 1.62851448640464e-06 1.01117174865906e-09 1.09238008511112e-09 1.04865818158995e-09 1.04640717960643e-09 1.01381043460324e-09 1.09501853939093e-09 1.05129750547134e-09 1.04906940152457e-09 2.21557698173154e-10 2.39553397873455e-10 2.3006002887795e-10 2.29391859784123e-10 1.10531625494093e-06 1.10609171703621e-06 1.10576421453524e-06 1.10539498635629e-06 2.85729260829134e-12 2.90164405745746e-12 2.88404790215612e-12 2.88066956219076e-12 9.98223152870347e-07 9.99382370501716e-07 9.98902586954063e-07 9.98988125407746e-07 0.00133530842146412 0.00143268950596708 0.00136409690997894 0.00140327094844525 7.82040630020422e-06 7.84109798115372e-06 7.82896116094417e-06 7.83551035759772e-06 6.08711644722103e-05 6.38359194089068e-05 6.21728962359673e-05 6.23069527140086e-05 2.32395331463341e-08 2.50411273535406e-08 2.4097806835173e-08 2.40497287802896e-08 2.33429405593324e-08 2.51402952651873e-08 2.41996395505883e-08 2.41499365647641e-08 4.91560064265528e-09 5.33443070398286e-09 5.11108210810185e-09 5.10635058877451e-09 2.11235698668382e-05 2.11532210990287e-05 2.11367609822843e-05 2.11321076937978e-05 1.04338106509182e-10 1.1151870650791e-10 1.07273128739216e-10 1.07129024697745e-10 1.67366366456952e-05 1.6758406678005e-05 1.67477899509681e-05 1.67518907379926e-05 0.134289932421966 0.209458806315588 0.129723700235808 0.129722585276769 0.000455716272996817 0.000445796530420873 0.000444925607875089 0.000444924418586062 0.00688443038024205 0.00816298587390791 0.00702213825003294 0.00702168368328147 2.75647664559226e-07 3.66297714336319e-07 2.76438402727997e-07 2.76686490816337e-07 2.84279250639865e-07 3.63526350395185e-07 2.86359800697597e-07 2.86523013634602e-07 7.77329747292466e-08 9.09224332017376e-08 7.80456652773473e-08 7.80930108104585e-08 0.000529477980211085 0.000596122031999971 0.000520306636619602 0.0005202548667681 1.2144257907496e-08 2.63157547116901e-08 1.19053864821659e-08 1.19064810335595e-08 0.000441518188083246 0.000433569006813075 0.000432242606949724 0.000432246989450918
1 0.00169106195984988 0.000869216774094828 6.46219206497583e-05 6.50734531301388e-05 0.0521330324403524 0.0273325924409063 0.00175419232489426 0.00177614475224088 0.0132113589181359 0.00718956549860556 0.000571678584918403 0.000582600886468752 0.00206667020486611 0.00107786577767093 7.69589307595378e-05 7.79182085428218e-05 0.00207208903854803 0.00108076660095729 7.71267888021804e-05 7.80897181867293e-05 0.00623138754107366 0.00341464502470846 0.000269527545563899 0.000274644203586984 1.59976628353225e-08 8.2900301465134e-09 5.59511324951039e-10 5.61742746667511e-10 0.0228086594771919 0.0119024577744228 0.000966687882683135 0.000979230911650033 2.15898473353509e-07 1.11167982651867e-07 8.70873914336269e-09 8.88469039690749e-09 0.00328081863009385 0.00189392022430697 0.000111020519412131 0.000111033160275512 0.102553185572379 0.0578862867425402 0.00277958564775099 0.00278088497334028 0.0248525148789195 0.012822656946964 0.000703492083557803 0.000713330408892608 0.00412418269590062 0.00233451472536855 0.000128009024979339 0.000127513355131082 0.00413560734471684 0.00234069134040955 0.000128256022955346 0.000127761861508728 0.0121263902854004 0.00628453631126416 0.00034381798027503 0.000348286243672184 3.42380453309819e-08 1.9154875693049e-08 1.00184813701976e-09 1.00377171770573e-09 0.0341355355481444 0.0181038643416929 0.00102257532922366 0.00103478682175532 4.11431673340863e-07 2.18490416611397e-07 1.14979918622766e-08 1.16263864213455e-08 0.0117254307782277 0.00774162881998263 0.000271409890161861 0.000270875253195252 0.353426888743019 0.234513264595679 0.00657420010065687 0.00656361344046791 0.0677202861052825 0.0446942886442742 0.00187173366168517 0.00187082690923747 0.0146084355579861 0.0097179968978786 0.000314997499228109 0.000314144361591777 0.0146468925156258 0.00974417178087123 0.000315584767307076 0.000314742913109579 0.0337634321567696 0.0223190356904564 0.000926907538970178 0.000930634310820878 1.24100915447314e-07 8.20460810872853e-08 2.39662763991095e-09 2.39057337866689e-09 0.081827638754121 0.0536489426426547 0.00214275015983153 0.00211864242794334 1.16794057079544e-06 7.65292820652345e-07 2.79537782933188e-08 2.77481979317706e-08 0.00033954395291534 0.00048933807110651 4.19381586490046e-05 4.19380701429987e-05 0.010306144002907 0.0150474704520286 0.00106989976465165 0.00106990006230721 0.00260022681432016 0.00402693748479213 0.000241371809436117 0.00024137228632523 0.000416325560278065 0.000603613711356363 4.87781475721171e-05 4.90506174438932e-05 0.000417392568098315 0.000605255318262807 4.88722665624808e-05 4.91475273101006e-05 0.00123846755636507 0.00191736122127312 0.000116437884839138 0.000116452468014033 3.17682384492017e-09 4.58569739496685e-09 3.44414028567181e-10 3.44817765880701e-10 0.00442769754595632 0.00672040557831044 0.000445752057426455 0.000445278016714047 4.09103465210436e-08 6.17709428281557e-08 3.91291210699735e-09 3.90375102405185e-09 0.00102864309392258 0.00142492000460118 9.9628937579135e-05 9.96288339646441e-05 0.0313112161389106 0.0443496569737648 0.00235930650065267 0.00235930345601692 0.00691152359475696 0.00967118142157496 0.000448451141775127 0.000448451560449488 0.001262053905359 0.00177683223726378 0.000112807235409735 0.000112266964975812 0.00126537176963054 0.00178170268180581 0.000113001714143309 0.000112462606303114 0.00338197655076298 0.00473981438531744 0.000225221509697833 0.000225068965873777 1.04965012579349e-08 1.46780162226729e-08 8.7077688202552e-10 8.70071039718472e-10 0.00982499807589295 0.0133846593226361 0.000726434477741178 0.000729707758588702 1.18328933323297e-07 1.63075061213943e-07 7.79145719653571e-09 7.79212319104363e-09 0.0115731081247154 0.01922940306587 0.00025478503439024 0.000254785297692269 0.361007018205618 0.581880500433067 0.00605002338478468 0.00605000874428138 0.0688924955138206 0.116116924656041 0.00175150380637527 0.00175150435998195 0.0146848306892473 0.0241015986554969 0.00029396969130576 0.000293617537521003 0.0147252050591184 0.024165633727184 0.000294498035159527 0.000294157986249922 0.0343515240900194 0.0579045370956527 0.000868524822893065 0.000872747290315621 1.24409943001001e-07 2.04514678317643e-07 2.21863486792393e-09 2.2152535494827e-09 0.0825822345568023 0.136625098772786 0.00200299316056068 0.00198052832014553 1.18197675964325e-06 1.966846897638e-06 2.58901956122684e-08 2.57142100778559e-08 11.5404853983935 6.57649281313988 0.105756870337322 0.114569688868193 0.00783523430136969 0.00525495604007286 0.00042825604620464 0.000432522594641491 0.0465749002389059 0.0365603324481504 0.000960756415758447 0.00106222622605861 3.98306455010766e-06 2.35477000591375e-06 7.50268708022368e-08 7.90118372742349e-08 3.24218276089205e-06 2.07632782909938e-06 8.75850417380372e-08 9.11205936119217e-08 6.83440713471056e-07 4.34643174438327e-07 1.69469551421193e-08 1.76037626147339e-08 0.0216637999198695 0.0154591558182471 0.000517530441376501 0.00052343065798106 3.37242872395604e-07 2.53077970228373e-07 3.51053684661805e-09 3.75086099591462e-09 0.00542800225697306 0.00393112135377061 0.000423292937198443 0.000420240739150927 4.51099983196204 25.9784789351918 0.112937218220561 0.112279656125851 0.00420027276594449 0.0203968802003582 0.000469543142755638 0.00046633646043389 0.0503305078798131 0.458313596228318 0.0022995682158962 0.00258250720973621 2.45681597004153e-06 1.48525097359599e-05 1.19195908017083e-07 1.21902493428967e-07 2.19156042233188e-06 1.21943759755572e-05 1.32003247081449e-07 1.35732417968065e-07 5.46830236309099e-07 3.59198554241547e-06 2.91335239243648e-08 2.98702311283004e-08 0.00943614564250853 0.0504928283945066 0.000539356720691318 0.000543105058453407 3.14895650765346e-07 1.72910899905943e-06 6.75852848519901e-09 6.56805541090841e-09 0.00287186253289226 0.0143326367992967 0.000440877975800829 0.000432288705764513 8.7002779439214 107.811644579359 0.155126187926747 0.144305233274752 0.00670595194281608 0.0790898156794022 0.000457616156469904 0.000452722468898975 1.75891258159309 10.5131779858615 0.0127724583678395 0.0108323060998542 7.80873327366897e-06 0.000104492126299825 3.15717443196395e-07 3.08642890021511e-07 6.61194001520326e-06 8.81305489729953e-05 3.16783130280912e-07 3.13704813089893e-07 8.5777254222976e-06 5.52127048426827e-05 1.02276787324922e-07 9.40513160290732e-08 0.0159448399507597 0.196878287931334 0.000561913535373239 0.00055750458752751 8.64254702041577e-07 1.07518792017554e-05 1.40184765465583e-08 1.28758859022256e-08 0.00503964113300147 0.0574372232213593 0.000429659687876019 0.000417460024106459 5.46411155999697e-05 5.31670748912446e-05 5.44288309427323e-05 5.28774970067924e-05 1.56220089835953e-07 1.68189025264961e-07 1.62959982901558e-07 1.6287684040348e-07 1.93694568877672e-06 1.94140199225829e-06 1.93906010463769e-06 1.93870876603289e-06 1.04373958587834e-09 1.05274282453698e-09 1.0489715449587e-09 1.048762881469e-09 1.0469814274688e-09 1.05620578897981e-09 1.05228002957285e-09 1.05215878848945e-09 2.29319081117005e-10 2.31264161805993e-10 2.30495954772641e-10 2.30413934136092e-10 1.11236797391005e-06 1.11571306636909e-06 1.11390000958753e-06 1.11455027564319e-06 3.21743574121566e-12 3.21583248348535e-12 3.23124317767137e-12 3.19850248253809e-12 1.00473176720491e-06 1.00597642710653e-06 1.00448957864586e-06 1.00472191817097e-06 0.0013112346740279 0.00154485610237786 0.00131256411259582 0.00147916536561586 7.75738772612199e-06 7.92553544010092e-06 7.82272316585526e-06 7.84750168356751e-06 6.1813658842104e-05 6.30420188680954e-05 6.20929250541733e-05 6.25196146099227e-05 2.39610313096827e-08 2.41994867618828e-08 2.40791442955437e-08 2.40997868083377e-08 2.40637993673965e-08 2.42934527286848e-08 2.41842455611442e-08 2.41955870784306e-08 5.08566186513579e-09 5.13670774229947e-09 5.10965189267262e-09 5.11245144487817e-09 2.10943091333918e-05 2.11794060015852e-05 2.11370577187084e-05 2.11386820307683e-05 1.06618776204754e-10 1.08285936710369e-10 1.07513617082929e-10 1.07378865342475e-10 1.67095809871835e-05 1.67876839927443e-05 1.67402430239291e-05 1.67420234678054e-05 1.38930168003434 0.256681642798308 0.327271586735808 0.327433584074041 0.000637792539548751 0.000453550240600067 0.000461044270018891 0.000461057272974105 0.0343882980433502 0.00968694403539864 0.011103928808718 0.0111068564184041 9.01085323927668e-07 3.22760826327424e-07 3.53738957277511e-07 3.53966047150555e-07 8.08707492032221e-07 3.1876403477463e-07 3.44894937142706e-07 3.45061992902694e-07 2.46413482876282e-07 9.18085000207382e-08 1.0020202285049e-07 1.00266653885393e-07 0.00355075024114861 0.000774463065137988 0.000938471666465974 0.000938960642883 6.0693146924081e-08 1.57536291057967e-08 1.79929603970128e-08 1.79999947574017e-08 0.000558566399375355 0.000438953718035796 0.000443361594646189 0.000443481217657405
10 0.00393481615429972 0.0032257826561887 0.00557584602290642 -1 0.120016620676432 0.0983450374603713 0.166732740823935 -1 0.0294546689746326 0.0251289702961694 0.0431576855136292 -1 0.00481198042231728 0.0039671975121871 0.00681725741864547 -1 0.00482434205863368 0.00397750195161316 0.00683442019843845 -1 0.0139897055385778 0.0119375431288069 0.0205371478637664 -1 3.68100059084659e-08 2.99604004389943e-08 5.1941114827266e-08 -1 0.0503854949788601 0.0432913403140419 0.0733189378724961 -1 4.71191311811358e-07 4.04510769805911e-07 6.88993924261222e-07 -1 0.00195348571071347 0.00204247259528073 0.00130921379369104 -1 0.0604270092470867 0.0629180262504316 0.0409790754876086 -1 0.0141316089204244 0.0133622194470485 0.00867940194142779 -1 0.00242985104298551 0.00253570892650113 0.00163283247385144 -1 0.00243642498388448 0.00254250612639019 0.00163737155514223 -1 0.0068708128579852 0.00656509934133801 0.00426707244360108 -1 2.02135693580829e-08 2.07097560822875e-08 1.37089298895365e-08 -1 0.0197806013795653 0.0190584220852656 0.0122586292196243 -1 2.36034920380224e-07 2.26022315415682e-07 1.4761257517523e-07 -1 0.0058318418397753 0.112456952046461 0.00860180965203204 -1 0.178017529591873 3.42832083751769 0.262891842856685 -1 0.0350683362559768 0.676000929455028 0.0502542152138517 -1 0.00728397508949016 0.141437967257236 0.0107735787745179 -1 0.00730344570332602 0.141817511304335 0.0108025408863936 -1 0.0174615708212845 0.336948555265412 0.0251099780796783 -1 6.30988944825781e-08 1.2287017525122e-06 9.33960618424183e-08 -1 0.0418334471697101 0.808451633477123 0.0599413590659165 -1 5.98864674341942e-07 1.15695775823376e-05 8.58420078140572e-07 -1 0.00675093442047818 0.000383109556721283 0.000126662966482918 0.000126663925106153 0.215724715043553 0.0117699052657878 0.0038267713293539 0.00382680428538183 0.0608069416412257 0.00301627304150948 0.000951618598814857 0.000951630374899557 0.00837531903575682 0.000474620049615073 0.000155508023758269 0.000155386966665959 0.00839867998724055 0.000475890179084251 0.000155901415921626 0.000155781518632341 0.0288156533382843 0.00143467824155444 0.00045293454067258 0.000452940977014243 6.41104080981311e-08 3.56529490543704e-09 1.18626829268949e-09 1.18446934761337e-09 0.0955675279515396 0.0051809979664794 0.00166191320130875 0.00166131598873041 8.92721844005233e-07 4.74486097461346e-08 1.51998309349089e-08 1.52788922207142e-08 0.00158301558474259 0.00117630335332191 0.00029172476435118 0.000291724212408905 0.0481726453176536 0.0353156531614475 0.00871306099741526 0.00871303526864126 0.0113154713999475 0.00840014416792675 0.00207468160596108 0.00207467597501532 0.0019673455062992 0.00143474284225717 0.000358321251206896 0.000358266009239821 0.00197263552079549 0.0014384525802079 0.000359252072074525 0.000359197720906754 0.00553684618406123 0.00410134874659882 0.00101112984891775 0.00101015945212963 1.64981635380458e-08 1.20552317515402e-08 2.97640017556212e-09 2.97281020723696e-09 0.0159740358067026 0.0116686512182923 0.00290958724265337 0.00291569561918964 1.8893369454701e-07 1.40590349801315e-07 3.48890168652571e-08 3.4779100850102e-08 0.0145148608111954 0.00496988608574362 0.000658142137444449 0.000658142244115576 0.450573652045659 0.152644929244142 0.0197359189973414 0.0197359152609665 0.0885233235480527 0.0294362703364852 0.00402629450099275 0.00402629563438025 0.0183631425020085 0.00623288875459849 0.000819505329544319 0.000819387117860017 0.0184136796810233 0.0062497385296752 0.00082166389104113 0.000821541079010085 0.044125894775636 0.0146274148092048 0.00200785316543176 0.00200915407428443 1.59520668582762e-07 5.35250671793214e-08 6.8913043425953e-09 6.88791645612261e-09 0.104874163456117 0.0356039875159655 0.00474817143223108 0.00472791435105097 1.51352684465314e-06 5.14570176957256e-07 6.6470212705964e-08 6.63208245157861e-08 14.4774575195609 9.88220854770127 0.125013588381769 0.125541922307988 0.0188284340336013 0.00919837546242878 0.000734175367731464 0.000732533471877721 0.295489949608938 0.151317561670245 0.00248052891397661 0.00244270266887467 6.81761778689173e-05 4.43172032909608e-05 3.67500100292639e-07 3.68821293401995e-07 6.89828302171269e-05 4.45014187529516e-05 3.87992250544771e-07 3.89329255545113e-07 1.14566059550349e-05 7.34660394990514e-06 5.08393240411832e-08 5.07433876649867e-08 0.128809341112727 0.0945042297387372 0.00101976019878663 0.00103778828953542 1.9417402078924e-06 1.40604909739103e-06 8.64553630678643e-09 8.51085704122575e-09 0.0535641924592847 0.0348549045921201 0.000822727991761752 0.000803646537159162 18.1672894749011 11.9390051439767 0.101955994347886 0.105612159197147 0.01625199761575 0.0160491564544751 0.000797817817258629 0.00079802164325484 0.878136096124079 0.227423115416067 0.00194416897418281 0.00203685339280391 4.71113281527084e-05 4.93786223833977e-05 3.08758444699464e-07 3.17007292336131e-07 4.65691918789594e-05 5.02644190919603e-05 3.2754698569486e-07 3.3602376944049e-07 9.48292555823453e-06 8.30511496056923e-06 5.13973804521402e-08 5.28483855161551e-08 0.057878865288094 0.0575338050867737 0.000877640495781175 0.000879208499386581 1.93786926775731e-06 1.60730932334462e-06 8.87604316404115e-09 9.12002783566519e-09 0.0211659102424868 0.023145120383602 0.000803683317994455 0.000797784172551536 21.3421510324764 35.0764270130948 3.36944074857047 2.48246899423031 0.016638979961465 0.0329761679406038 0.00307109088554171 0.00258903939746168 3.77824892798694 2.70618519642795 0.156146926842907 0.124187267172767 5.22871095010109e-05 0.000107429381286973 6.23226850994045e-06 4.72247853758051e-06 4.93714773883436e-05 0.000105056763866151 5.99184803795345e-06 4.58868884846293e-06 2.27617425264622e-05 2.64886967593521e-05 1.38806596194289e-06 1.07879508468446e-06 0.0509182473227946 0.0966396049180306 0.00761333448807418 0.00598724306771229 2.67576910476202e-06 5.06878853329607e-06 4.01631139979351e-07 2.92225704544887e-07 0.0171880210057386 0.0349808415389115 0.00244392285687984 0.00200593352158502 0.000516855300509743 0.000468875192962364 0.000490938640060224 0.000489651286314207 1.14278040691025e-06 1.09451459001491e-06 1.11471576592888e-06 1.11467104750985e-06 6.27312387637274e-06 5.81749208881914e-06 6.01502445607385e-06 6.01968694653537e-06 1.08128008050149e-09 1.07756984099577e-09 1.0771849614763e-09 1.07786183007046e-09 1.1239097466677e-09 1.1168218046085e-09 1.11741759252886e-09 1.11875557547872e-09 2.57410647949678e-10 2.53663898657124e-10 2.54813710977785e-10 2.55060496045403e-10 1.65705997050053e-06 1.65057122745497e-06 1.65234640195303e-06 1.64902408092475e-06 9.97352180377388e-12 9.42261745368598e-12 9.66312930997644e-12 9.67007769285791e-12 1.41152502792913e-06 1.40131357722762e-06 1.4025923495807e-06 1.40276637821157e-06 0.00141511016141046 0.00390567385447659 0.00164048509701192 0.00188151211676242 7.22982580476984e-06 9.30302855054644e-06 7.95116283263084e-06 7.93705129337888e-06 6.15330269214362e-05 7.42997282805755e-05 6.39488038410953e-05 6.28139049002968e-05 2.40715576330204e-08 2.47062053369816e-08 2.40977557459774e-08 2.4159108299317e-08 2.41512439617002e-08 2.46327925823292e-08 2.41874638466042e-08 2.42259046230576e-08 5.10191159362562e-09 5.20033756685359e-09 5.11072204887907e-09 5.12158395388422e-09 2.0777125931642e-05 2.16297927232748e-05 2.12005515076561e-05 2.1125023404917e-05 1.03933223873686e-10 1.14528306846934e-10 1.08896990034514e-10 1.07318150113619e-10 1.63564509071433e-05 1.71582469256538e-05 1.67467524100042e-05 1.67884251076094e-05 0.343129524488629 0.50935478909695 0.372940725745163 0.374837839008845 0.000467640532139776 0.000476445993434086 0.000465544668247654 0.00046570749960132 0.0117271390168777 0.0144994458934485 0.0120613489793443 0.0120936801786604 3.59605402500299e-07 4.37448189631942e-07 3.73135443836325e-07 3.74097554427695e-07 3.48260995845913e-07 4.10459804313331e-07 3.59230173500365e-07 3.60036123780733e-07 1.03242719517706e-07 1.2071757177137e-07 1.05472746389596e-07 1.05734415346079e-07 0.00097070605987548 0.00136692462922814 0.00104235417100925 0.0010468130628745 1.85594014486188e-08 2.48053101897588e-08 1.96400641898251e-08 1.97011222081373e-08 0.000449426904745779 0.000453953267190275 0.000447078393255994 0.000447214397640517
100 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 227.081386310817 0.129826349805275 0.129998623429477 -1 0.207283137736344 0.000824044842034291 0.000824694542118109 -1 79.8837270693917 0.00621824336660324 0.00622398954468712 -1 0.00288660760260614 1.47162876103711e-06 1.47639110039237e-06 -1 0.00286429181044286 1.48505974594508e-06 1.49017841257228e-06 -1 0.00158514724221906 1.92708869664996e-07 1.93681188128693e-07 -1 2.73149315235972 0.00154723456969262 0.00154974428162556 -1 6.01508663320555e-05 1.77884551491078e-08 1.77551520109683e-08 -1 1.62242032979779 0.00105908379449846 0.0010648343251104 -1 63.2834265228304 0.085125205790949 0.0852294906892193 -1 0.0581828041316848 0.000852864237759701 0.000853067181266066 -1 28.7386509390394 0.0024513916290774 0.00243499945648056 -1 0.00081727572168426 1.00658138981887e-06 1.00291001743952e-06 -1 0.000810627776437761 1.0165094402558e-06 1.0129129887211e-06 -1 0.00056161310497736 1.43816471551651e-07 1.42738382257141e-07 -1 0.380112043493096 0.00102217870488326 0.00101870027060408 -1 1.75772977139964e-05 1.20743157765362e-08 1.20807413172592e-08 -1 0.237591484689196 0.000902499399770083 0.000903557430358778 -1 63.0079941654594 0.134225354415632 0.138886905570124 -1 0.0582298461774539 0.000864454561620896 0.000864430793655204 -1 23.5264155439754 0.00192494846167903 0.0019742597970172 -1 0.000813518184361448 1.0204107432808e-06 1.01912303836088e-06 -1 0.000806899861809053 1.0292210611417e-06 1.02758047317569e-06 -1 0.000474261421264502 1.64813739054612e-07 1.64603232678713e-07 -1 0.251841144107999 0.000981846277093332 0.000989098879556522 -1 1.66977703396315e-05 2.01938302348481e-08 2.06614236246814e-08 -1 0.153295710009254 0.000877241125518982 0.00087838024177033 0.0117066773896397 0.00373015078558338 0.00430821124203021 0.00432404105338906 2.12428197412486e-05 9.39143790749371e-06 1.01582535104743e-05 1.0158373414079e-05 0.000121192051083737 4.03854255752763e-05 4.36213397542855e-05 4.37108070417903e-05 3.13450382983527e-09 1.64837367978217e-09 1.74047822188085e-09 1.74380160375913e-09 4.71307111872103e-09 2.03931987883467e-09 2.25523140153114e-09 2.25866191990014e-09 1.35434670255258e-09 5.51565095223257e-10 6.12118811688066e-10 6.12138189189081e-10 1.86140875414163e-05 9.95118308265459e-06 1.03734067333612e-05 1.03840566996832e-05 1.7728977320788e-10 6.754763526907e-11 7.63379505351498e-11 7.67276882013816e-11 1.2974183983371e-05 7.68963989815441e-06 7.93210285585794e-06 7.92964220536364e-06 0.00296411761843646 0.0040623543058019 0.00281680113164472 0.00272316020800719 5.30251763411996e-06 1.56389662138827e-05 1.12116462630291e-05 1.07147938475545e-05 7.93733614391968e-05 8.83144336008426e-05 8.2148364699739e-05 6.98144678039356e-05 2.42887285718464e-08 2.46534509016094e-08 2.43636039012439e-08 2.43234600376575e-08 2.44470366908919e-08 2.48992945454337e-08 2.45478857910035e-08 2.44859920628233e-08 5.19938052588035e-09 5.34963974401047e-09 5.23422038842768e-09 5.21224879083576e-09 2.00004377609049e-05 2.76321229218108e-05 2.3467799486423e-05 2.2789752007158e-05 1.48870345748903e-10 1.99754918025535e-10 1.50697887317102e-10 1.39891706799365e-10 1.48323758180354e-05 2.18908937397397e-05 1.84798916972914e-05 1.88815814348695e-05 0.226939345626234 0.154009320208755 0.15621478624498 0.159073664654418 0.000508170213408717 0.000423851900029409 0.000437499290601842 0.000437362130361771 0.0103689940196001 0.00620005266703209 0.00744770153630361 0.00744303959762331 3.3467096294985e-07 2.84195383746735e-07 2.83165442633258e-07 2.83878256349439e-07 3.24021487431145e-07 2.88814783843222e-07 2.89699764197794e-07 2.903574401382e-07 9.74337666840618e-08 7.43634387401265e-08 7.95116435925742e-08 7.9621923720581e-08 0.000691731779154862 0.000558647284628161 0.000566769170523691 0.000572459528004072 1.77319478095567e-08 1.40109687306281e-08 1.25604724643068e-08 1.25634102415341e-08 0.000491598677483491 0.000412800285730947 0.00042623139944406 0.000425908059849832
1000 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1


==> figures/numerics/3D-planewave_optimal-stabilization/data/data_elastic-vti-version04_TauKC.txt <==
tau qP-double_ux_freq8.00mHz qP-double_uy_freq8.00mHz qP-double_uz_freq8.00mHz qP-double_sxx_freq8.00mHz qP-double_syy_freq8.00mHz qP-double_szz_freq8.00mHz qP-double_sxy_freq8.00mHz qP-double_sxz_freq8.00mHz qP-double_syz_freq8.00mHz qP-double_ux_freq10.00mHz qP-double_uy_freq10.00mHz qP-double_uz_freq10.00mHz qP-double_sxx_freq10.00mHz qP-double_syy_freq10.00mHz qP-double_szz_freq10.00mHz qP-double_sxy_freq10.00mHz qP-double_sxz_freq10.00mHz qP-double_syz_freq10.00mHz qP-double_ux_freq12.00mHz qP-double_uy_freq12.00mHz qP-double_uz_freq12.00mHz qP-double_sxx_freq12.00mHz qP-double_syy_freq12.00mHz qP-double_szz_freq12.00mHz qP-double_sxy_freq12.00mHz qP-double_sxz_freq12.00mHz qP-double_syz_freq12.00mHz sH-double_ux_freq0.20mHz sH-double_uy_freq0.20mHz sH-double_uz_freq0.20mHz sH-double_sxx_freq0.20mHz sH-double_syy_freq0.20mHz sH-double_szz_freq0.20mHz sH-double_sxy_freq0.20mHz sH-double_sxz_freq0.20mHz sH-double_syz_freq0.20mHz sH-double_ux_freq0.40mHz sH-double_uy_freq0.40mHz sH-double_uz_freq0.40mHz sH-double_sxx_freq0.40mHz sH-double_syy_freq0.40mHz sH-double_szz_freq0.40mHz sH-double_sxy_freq0.40mHz sH-double_sxz_freq0.40mHz sH-double_syz_freq0.40mHz sH-double_ux_freq0.60mHz sH-double_uy_freq0.60mHz sH-double_uz_freq0.60mHz sH-double_sxx_freq0.60mHz sH-double_syy_freq0.60mHz sH-double_szz_freq0.60mHz sH-double_sxy_freq0.60mHz sH-double_sxz_freq0.60mHz sH-double_syz_freq0.60mHz
1e-06 0.000377651801755442 0.0120251305088105 0.00115323572992627 8.4751171581824e-05 8.4835500544508e-05 0.000552325655403032 9.52539775682364e-09 0.00575898503172817 4.26621434516194e-08 0.0010130350571794 0.032650794521291 0.0217752415403011 0.000943356681802876 0.000944358163244013 0.0102270529460853 2.35976279726747e-08 0.0395041415449614 4.01130568190212e-07 0.00178225545000751 0.0624705348429115 0.0126096961422525 0.00219326334758191 0.00220045416375741 0.0057873299874099 1.41382378066003e-08 0.0162646121305584 2.2964241941483e-07 1.36842347854271e-05 6.51002427766572e-07 1.55718464358586e-06 1.90400107416973e-11 2.60273132458577e-11 5.90213882252174e-11 1.66320977411747e-07 3.90534533868853e-12 1.45045155071308e-07 0.000711833575886886 1.03618992660861e-05 1.40676057319177e-05 5.03643425190345e-10 7.00031272335144e-10 1.08468280994583e-09 4.82200254303294e-06 7.01491155504877e-11 3.35906372865965e-06 0.047262892893115 0.000100911179117144 0.000380312785969173 2.97353922291156e-08 2.50598402140412e-08 1.04502433392444e-08 0.000131573030521696 4.23946369151483e-09 8.46167507949239e-05
1e-05 0.000352903474531855 0.0112044351486951 0.00108085079001498 7.79521399653706e-05 7.8000985748358e-05 0.000517944725311245 8.8939225740374e-09 0.00537753430929816 3.98087838203518e-08 0.00118526485479022 0.0386150518572051 0.0261064990845388 0.00109451239257686 0.00109562189496708 0.0122612019056955 2.82325290414365e-08 0.04729843432667 4.80232206862633e-07 0.00178247020086332 0.0624713602364362 0.0126083133186568 0.00219332236684628 0.00220051525286514 0.00578637628280628 1.4131227015522e-08 0.0162646768897232 2.29634887109953e-07 3.39848663254483e-06 6.49285177235079e-07 6.59629774378278e-07 8.11125806712019e-12 1.18020919191061e-11 2.81853578688291e-11 1.40467880527708e-07 1.15107106480608e-12 9.39211442616722e-08 0.000709087827037752 1.0361592712801e-05 1.39158290093015e-05 5.02688374422775e-10 6.99487607101152e-10 1.08065282225617e-09 4.81167272757232e-06 6.98720778126286e-11 3.35019979656826e-06 0.0473309577249162 0.000100906997198523 0.000380070989192706 2.9781486098223e-08 2.50683824868977e-08 1.04543915964377e-08 0.000131596458898948 4.25138459992803e-09 8.46107805333304e-05
0.0001 0.000244461179355126 0.00769191655334272 0.000771713989090842 5.08273604950451e-05 5.08426518470017e-05 0.000370258026936295 6.15893689784777e-09 0.00372857597588177 2.74782663457875e-08 0.00059163684731483 0.0179045292126276 0.0109381626451005 0.000573534955205459 0.000574220389232685 0.00514629641802162 1.20301926537513e-08 0.0200161974344285 2.03265844082556e-07 0.0017820735186861 0.0624480774953575 0.012607155139255 0.00219260885061375 0.00219979155217759 0.00578589028974544 1.41337409206779e-08 0.0162650439254735 2.29636451513349e-07 2.31152791869635e-06 6.48939589028789e-07 6.03186157549115e-07 7.74358101735363e-12 1.1219718504778e-11 2.61596181445121e-11 1.39943620242629e-07 8.86430604351613e-13 9.07627512682198e-08 0.000708942128471801 1.03574510203204e-05 1.39170756576021e-05 5.02753732589313e-10 6.99542106864761e-10 1.0804843283285e-09 4.81038019662087e-06 6.98983073418124e-11 3.34993646280942e-06 0.047341260866146 0.000100892223519056 0.000380089058642557 2.9792928760389e-08 2.50742994017074e-08 1.04556705104373e-08 0.000131607477465108 4.25259711607376e-09 8.46125371928481e-05
0.001 0.000102562787974186 0.00317471981059315 0.000341458160025255 2.54800317631612e-05 2.5489053451143e-05 0.00016365382622002 2.5447452326067e-09 0.00158718697276142 1.175374632218e-08 0.000296971637552525 0.00743388563583759 0.00272345780513352 0.000315508959651689 0.000315951195897074 0.00129242814618698 3.49342998848736e-09 0.00545749547112653 5.71018394986924e-08 0.00173531449619997 0.0601202537903515 0.012381205150223 0.00212395284707778 0.00213079726596992 0.00568844624603655 1.38963803497547e-08 0.0161945605009671 2.27020696130246e-07 2.36244380944628e-06 6.489773180377e-07 6.18506705891438e-07 7.75326545613005e-12 1.12324760083838e-11 2.61045113288494e-11 1.3997322869226e-07 8.79498437417968e-13 9.06876137027409e-08 0.000709090468922485 1.03576069429254e-05 1.3967419474468e-05 5.02801035043222e-10 6.9958147848544e-10 1.08031706482989e-09 4.81130964741885e-06 6.98927745503711e-11 3.35024555694306e-06 0.0470742833552672 0.00010087843915834 0.000379782761502251 2.96004129089196e-08 2.49689713059513e-08 1.04360177968823e-08 0.000131317206361731 4.20312296458707e-09 8.4564627212995e-05
0.01 4.32655813426233e-05 0.00121687966084644 0.000127845912454032 1.51328348855606e-05 1.51574075230432e-05 6.19534809805177e-05 9.79180998631944e-10 0.000640777604213187 4.66991438746356e-09 0.000132619287918972 0.00296612235589858 0.000849994835442739 0.000131474626292772 0.000131544763824177 0.000399108565079644 1.43342356572967e-09 0.00196253326637838 2.15452009106192e-08 0.000828472411044606 0.0242313489448709 0.00561623608632404 0.000952843162494912 0.000955119904764791 0.00261476258577782 6.79734288273235e-09 0.0086040226330325 1.1259329362107e-07 4.32948076313255e-06 6.48482703774083e-07 1.06374402251417e-06 7.7279830808648e-12 1.12059994153691e-11 2.61168404462132e-11 1.39960963197875e-07 8.80332429188045e-13 9.06933732005514e-08 0.0007114815502655 1.03525586158891e-05 1.60929990921978e-05 5.02790921669343e-10 6.99330013404378e-10 1.08063274350864e-09 4.81089469299218e-06 6.99202489922257e-11 3.35010769839212e-06 0.0409591631264033 9.94018195254658e-05 0.000375053208434152 2.60386935552497e-08 2.27295728426546e-08 1.02319225963445e-08 0.000122407047690441 3.5803728346203e-09 8.23596783406892e-05
0.1 2.26868647383938e-05 0.000495919951292175 4.94648161390309e-05 1.17304297180982e-05 1.17483761445606e-05 2.40527653688939e-05 4.09632578040622e-10 0.000310264435801278 1.95202278396585e-09 5.65468038285805e-05 0.00084705941645302 0.000239312141610589 4.66134607308877e-05 4.64734550683883e-05 0.000111232605143627 6.06951095855657e-10 0.000645061879765294 6.68122397051956e-09 0.00019869784758863 0.00458721929933407 0.00132887431242524 0.000207824327593317 0.000208049411643854 0.000623356797819248 1.68761947711805e-09 0.00221303735313488 2.81245885139162e-08 2.86320338596844e-05 6.33665549373428e-07 6.70411147856852e-06 8.24836401734508e-12 1.19196892122629e-11 2.75240192985886e-11 1.43110363341955e-07 9.35875948513594e-13 9.20889853621742e-08 0.000796643203420782 1.02483269712446e-05 5.53630331857555e-05 5.0845364049001e-10 7.09858951772383e-10 1.09463445286246e-09 4.8316115468164e-06 7.06681354054309e-11 3.34913223066664e-06 0.0139447260630743 9.31695016523568e-05 0.000423248069770077 1.15904572354765e-08 1.350683555657e-08 9.65707303975326e-09 8.43935722763707e-05 1.3000447191951e-09 7.46043277750407e-05
1 1.20749517131737e-05 0.000147867950643529 2.19103640898138e-05 8.71644045482444e-06 8.72066850759212e-06 1.05649221535149e-05 1.36311074609008e-10 0.000148400821346546 6.5669148344664e-10 2.68680187905982e-05 0.000239130155604729 5.47958187351799e-05 2.16750277805612e-05 2.16049881852195e-05 2.65603715552998e-05 1.97000511855677e-10 0.000176783366481162 1.37321465253351e-09 6.10152236155568e-05 0.000645053072609689 0.000199565371343799 5.41894280529626e-05 5.41353403796677e-05 9.46251026607294e-05 3.68228739342681e-10 0.00047074995126405 4.63507729515074e-09 8.8491438669122e-05 3.32013801044211e-07 3.87516538858961e-05 1.9180392019623e-11 2.5038233867283e-11 5.02104316226105e-11 1.77297558705091e-07 1.80353671068349e-12 1.1470070706676e-07 0.00170376512243408 7.62874249093337e-06 0.000434346136449878 7.50296410577471e-10 1.13706659536811e-09 1.7405528909934e-09 5.34658462035762e-06 1.0376280089209e-10 3.41665826391185e-06 0.0105831118831119 8.27729068171956e-05 0.00152968063489857 9.43010826172975e-09 1.42692898067099e-08 1.31230021923535e-08 7.6059176703835e-05 1.09251978708006e-09 6.92781937942667e-05
10 1.22400723631813e-05 5.08682642093627e-05 1.37595570111214e-05 9.86982137382331e-06 9.86167779082484e-06 6.04631079313838e-06 5.49453065317889e-11 0.000164225122832861 2.33973477216391e-10 2.16476161209038e-05 0.000108965461826568 3.00140818306512e-05 1.83131501027253e-05 1.82858409690695e-05 1.40920050599596e-05 9.16424513928203e-11 0.000120154889060272 4.84672446365957e-10 4.84927941994713e-05 0.000203432519255312 0.000109694266462476 4.16838190827091e-05 4.16341106868673e-05 5.21771317421651e-05 2.23037432101342e-10 0.000289894760346287 2.5338083664203e-09 2.02085545255431e-05 8.97918589393645e-08 1.26789603130435e-05 2.24788784011331e-11 2.93564918368754e-11 6.11363314729709e-11 1.88259453415476e-07 2.14419010539406e-12 1.23546855372388e-07 0.00086127243144737 2.54985032400582e-06 0.00037402117678782 1.03931200258732e-09 1.6332786372723e-09 2.62985899373841e-09 5.8974747314302e-06 1.49307025825698e-10 3.42673324190426e-06 0.00919642370933759 5.28751281269767e-05 0.00290856977816687 1.17799274405885e-08 2.11558480218172e-08 2.73830563694272e-08 7.58754760931283e-05 1.92470276543284e-09 5.19322236882407e-05
100 9.0824168422332e-06 2.69876972557518e-05 5.48714807309284e-06 7.72552223977343e-06 7.72082207039176e-06 1.73215812470246e-06 3.3162810573233e-11 0.000133395015157281 6.34012781440305e-11 1.4933178656879e-05 7.36193634258994e-05 1.36522718960621e-05 1.31650990620785e-05 1.31577822767002e-05 5.44558792960895e-06 4.10645488680866e-11 7.97769983689634e-05 1.48508861646306e-10 3.20869616349344e-05 0.000157068009040605 5.92415331918183e-05 2.8632786587115e-05 2.86180726292684e-05 2.89468446254856e-05 1.06807923875235e-10 0.00017638263629185 1.18519475775934e-09 9.66106904833845e-06 9.26018085831695e-08 2.80222421493841e-06 2.24852944504024e-11 2.93441478850862e-11 6.1455386454431e-11 1.88461956928771e-07 2.14951297941089e-12 1.23835651802287e-07 0.000571773234207143 2.56635240602403e-06 7.89088269634818e-05 1.05773441388168e-09 1.64412647286597e-09 2.6802602154234e-09 5.90039421255835e-06 1.50196029756455e-10 3.43202012800359e-06 0.00757477799152078 5.18166037794778e-05 0.000825920525418945 1.24442802591731e-08 2.16376803783625e-08 2.90772377703281e-08 7.6452583114898e-05 1.98882077742546e-09 5.02198108923486e-05
399.99292267349 3.39028952565272e-06 1.30873857241705e-05 1.94988980448882e-06 2.86809663803542e-06 2.86625425642902e-06 8.12125891116933e-07 1.19671074249308e-11 4.94911976316522e-05 2.33582254507053e-11 8.01748483407339e-06 3.82712725430428e-05 5.84778338615832e-06 7.06293985383177e-06 7.05957538869127e-06 2.73172401228234e-06 2.15134501914272e-11 4.10770614286518e-05 6.27435614710996e-11 1.75701228057056e-05 8.83213865178292e-05 2.21881807419249e-05 1.56156462035533e-05 1.56096467751457e-05 1.16695445437724e-05 5.31148237881353e-11 8.93720682646609e-05 3.43930041637202e-10 9.17778063553366e-06 9.32647932062333e-08 2.29966589413866e-06 2.2402193676701e-11 2.87820525773707e-11 6.13831693441824e-11 1.88186396482009e-07 2.13489055345173e-12 1.23872659054108e-07 0.00050042869991494 2.5122586887462e-06 5.78811538908886e-05 1.07744539388412e-09 1.55223477028358e-09 2.66092917150641e-09 5.78141739402663e-06 1.42729059242843e-10 3.39838756887094e-06 0.0059642508068113 4.63397327075898e-05 0.000518131412062132 1.23107839434083e-08 1.88101283661678e-08 2.74983213898778e-08 6.95566551109904e-05 1.71844518113752e-09 4.5939497130135e-05
1000 2.15570764469977e-06 1.03447172366877e-05 1.27234073359533e-06 1.82983157630975e-06 1.82918333515808e-06 6.65460035814976e-07 6.83999880797712e-12 2.70330993262292e-05 1.51078779637542e-11 6.47258131461391e-06 2.93882500722673e-05 3.99240769429623e-06 5.52543919514445e-06 5.52311086884855e-06 2.18199737993395e-06 1.78989748511008e-11 3.33177381104094e-05 4.18106843790843e-11 1.40820863792585e-05 6.86477360785695e-05 1.183598069853e-05 1.21185886713831e-05 1.21138426293393e-05 6.94044887632912e-06 4.15126649285013e-11 6.71448624400634e-05 1.32197505108974e-10 8.55735038501555e-06 9.25254044930495e-08 2.23810960733376e-06 2.27444033829454e-11 2.82731321116164e-11 6.10058415429394e-11 1.8947126791069e-07 2.11496204222644e-12 1.24468800000997e-07 0.000397775283595043 2.36803199596035e-06 4.91870799660849e-05 1.06030513570237e-09 1.40325498784882e-09 2.57414468828081e-09 5.62636395791157e-06 1.29492309422236e-10 3.33726739050427e-06 0.00449675020859857 3.88621820809986e-05 0.000343885357128719 1.10061031561943e-08 1.52872082854959e-08 2.35010725068703e-08 5.88941057417182e-05 1.38275308547234e-09 4.06934459440363e-05
10000 4.85675368173452e-06 1.60697418228219e-05 3.81892117368658e-06 5.01769328283877e-06 5.01768603971196e-06 3.42253782418742e-06 5.88716552690669e-12 3.22451798065661e-05 4.05301237391125e-11 1.32832869196504e-05 4.20932694437827e-05 1.20200281498371e-05 1.34946535441247e-05 1.34932405758835e-05 1.00654023172304e-05 1.75164476370129e-11 7.34344259489644e-05 1.18835741270711e-10 3.10482989500829e-05 0.000103884281551139 3.99639155861191e-05 3.04640802912015e-05 3.04583796071041e-05 2.51097608742105e-05 4.43749519972634e-11 0.000148733551173917 6.38941724201357e-10 5.41317041968137e-06 8.99674532921774e-08 2.06171590324604e-06 2.38413183547415e-11 2.87577501594582e-11 5.79695412105426e-11 3.53069517878727e-07 2.02569113549671e-12 1.54641581894314e-07 0.00035598728391622 2.55899851258821e-06 3.47781973407973e-05 8.25357679609863e-10 1.16292495887125e-09 2.088744073649e-09 8.59008474803857e-06 1.02083473396262e-10 3.98755118935879e-06 0.00552100023962304 5.30728395041577e-05 0.000258581144861689 9.22824736539954e-09 1.24199726342829e-08 1.45168456160632e-08 7.52525498108043e-05 9.68434929784983e-10 5.62490413956997e-05
100000 1.03886469169149e-05 5.06532341756261e-05 1.23391843437624e-05 1.02645947381049e-05 1.02639686232342e-05 8.7519320088636e-06 1.31265574248127e-11 6.80319324691108e-05 1.47208344304031e-10 2.61298431362737e-05 0.000124831291997439 2.59384541403844e-05 2.58216674037851e-05 2.58151103963778e-05 1.83410977987673e-05 3.75828399366647e-11 0.000129649763711114 3.03360104866544e-10 4.4377314309408e-05 0.000211342330147959 8.92382570857263e-05 4.5633257909224e-05 4.56245472583412e-05 5.29725234253606e-05 7.03170432577515e-11 0.000178765422819521 1.01677162949583e-09 8.71871682712288e-06 9.21679700085682e-08 3.06787948815789e-06 7.97421764966523e-11 8.9689435703746e-11 9.40944300573043e-11 9.937578818592e-07 3.84454635011791e-12 4.2259038884645e-07 0.000573779360229768 4.16466379215341e-06 3.65429616662042e-05 1.7895904024957e-09 2.24917621185118e-09 2.26805010282249e-09 1.64241698995946e-05 1.10151479869517e-10 9.06374123180322e-06 0.0114436845654708 0.000105290370389018 0.000431844694376637 1.78396247306694e-08 2.17994146532442e-08 1.18242018140266e-08 0.000135055742802683 1.17387734037127e-09 0.000111978757245631
1000000 1.09527739500714e-05 6.28832139438299e-05 1.50530655960213e-05 1.10205979920237e-05 1.10218006551758e-05 1.0785266403957e-05 1.76564783531491e-11 5.98662534489643e-05 1.67552322820195e-10 2.64877310013757e-05 0.000145857713532592 2.96799958550959e-05 2.56569986209226e-05 2.56499471772772e-05 1.96205402573169e-05 4.82951458610753e-11 0.000130160991336913 3.35575571182892e-10 5.00778264454481e-05 0.000296219170034269 0.000159365502572775 5.0790022259374e-05 5.07806611857566e-05 8.72578748918842e-05 9.38177356214958e-11 0.000204783445170865 1.50329155758494e-09 8.24155673208454e-06 1.00057569253131e-07 1.02038894829191e-06 2.30231282107169e-10 2.34937191911004e-10 4.61496062987335e-11 1.04100266551153e-06 2.95729085671061e-12 8.27826290812769e-07 0.000961669139957003 6.98989391966572e-06 2.46945050828544e-05 3.47692265047467e-09 3.73826341291452e-09 6.10471917444012e-10 1.96001561097363e-05 9.42118125955893e-11 1.56163977139021e-05 0.0233434973605488 0.000202879855931015 0.000839452444092443 4.1868552318205e-08 4.79065741597798e-08 9.00412515402445e-09 0.000224005604227367 2.01381785690828e-09 0.00021213313307316
10000000 1.45855308219213e-05 0.000109619830718957 2.25942433600096e-05 1.42489870283499e-05 1.42504544112249e-05 1.48804090638948e-05 3.92076729945465e-11 8.47949764972861e-05 2.57223265606378e-10 3.98849494479092e-05 0.000274516367744994 5.56572909458533e-05 3.77312284538806e-05 3.77242387792159e-05 3.4440346376113e-05 1.13351082406065e-10 0.000198034974467616 6.01773450480876e-10 7.49153092473563e-05 0.000711194971157684 0.00039982517183057 7.49205395477461e-05 7.49292202523439e-05 0.000206608044997569 2.62628867580121e-10 0.000400634765026129 3.85715799262718e-09 1.32037895491223e-05 1.09168986856497e-07 4.5499374455618e-07 3.92828364380882e-10 3.95872331350068e-10 4.13672443357123e-11 1.07282976976637e-06 2.1248792187533e-12 9.85634672822934e-07 0.00116780999260112 7.66596286751429e-06 3.76904744862854e-05 7.22549702589262e-09 7.38586640709408e-09 8.86018457546026e-10 2.09217884121759e-05 8.73382215097432e-11 1.6645102214411e-05 0.050194976800828 0.000316240198752036 0.00320761113713135 1.24543693564006e-07 1.36502231900128e-07 2.7520852210329e-08 0.000339964309691692 4.19736307330964e-09 0.000314984332211988
100000000 2.26034959273278e-05 0.00038093892393825 6.29394587314901e-05 2.40087476504919e-05 2.40321092661574e-05 3.37033388251732e-05 1.34969996546395e-10 0.000161247336535253 1.01102624880741e-09 5.99014727510973e-05 0.000888471343795198 0.000144752817456509 6.0650072460206e-05 6.06873760331389e-05 7.9428375380735e-05 3.60693714590097e-10 0.000337672385052701 2.4047175368865e-09 0.000139936026844609 0.00234262248429698 0.000955840306155399 0.000147778676726444 0.000147916075976479 0.00048368399341775 8.98649165731552e-10 0.00101904741311053 1.18463612958386e-08 3.99457754662232e-05 1.37299068872329e-07 1.46260616249236e-06 7.33794316843122e-10 7.37898122480136e-10 1.1515096697207e-10 1.10482851309255e-06 2.66718079207888e-12 9.92924941102659e-07 0.0015166477078265 7.79064252645775e-06 6.18877887428037e-05 2.07168744863807e-08 2.08543738928167e-08 3.88209951751393e-09 2.11187023024096e-05 9.71611935540813e-11 1.67136883245424e-05 0.102928436877951 0.000469986526141169 0.00665262305972177 2.78660626331168e-07 2.95117992985144e-07 7.15126066254853e-08 0.000509015099364121 9.41080394601199e-09 0.000455972357479147
1000000000 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 0.000336349761085713 7.26053320205404e-07 5.59374325914451e-06 1.27374875248974e-09 1.29507408570425e-09 2.52559188631427e-10 1.40692968720831e-06 7.02481862665142e-12 1.19782172056662e-06 0.00180396057388334 7.89407537822166e-06 8.0541013463977e-05 3.03188664145415e-08 3.04602352915659e-08 6.09325287569765e-09 2.11224592657162e-05 1.02640500047426e-10 1.67974949157963e-05 0.15163981880693 0.000475270654863731 0.00760615003691801 3.55490398871601e-07 3.67735566280955e-07 8.87786782744741e-08 0.000580617297782063 1.35130925037081e-08 0.000459515503118395

